GraMFedDHAR: Graph Based Multimodal Differentially Private Federated HAR

Human Activity Recognition (HAR) using multimodal sensor data remains challenging due to noisy or incomplete measurements, scarcity of labeled examples, and privacy concerns. Traditional centralized deep learning approaches are often constrained by infrastructure availability, network latency, and data sharing restrictions. While federated learning (FL) addresses privacy by training models locally and sharing only model parameters, it still has to tackle issues arising from the use of heterogeneous multimodal data and differential privacy requirements. In this article, a Graph-based Multimodal Federated Learning framework, GraMFedDHAR, is proposed for HAR tasks. Diverse sensor streams such as a pressure mat, depth camera, and multiple accelerometers are modeled as modality-specific graphs, processed through residual Graph Convolutional Neural Networks (GCNs), and fused via attention-based weighting rather than simple concatenation. The fused embeddings enable robust activity classification, while differential privacy safeguards data during federated aggregation. Experimental results show that the proposed MultiModalGCN model outperforms the baseline MultiModalFFN, with up to 2 percent higher accuracy in non-DP settings in both centralized and federated paradigms. More importantly, significant improvements are observed under differential privacy constraints: MultiModalGCN consistently surpasses MultiModalFFN, with performance gaps ranging from 7 to 13 percent depending on the privacy budget and setting. These results highlight the robustness of graph-based modeling in multimodal learning, where GNNs prove more resilient to the performance degradation introduced by DP noise.

==> centralized_modalityall4_ffn_plots/metrics_value.csv <==
Round,Loss,Accuracy,F1
1,1.5712641835212708,0.7689053410893707,0.770540325827725
2,1.0997896045446396,0.85193019566367,0.8524447023979389
3,0.7569260448217392,0.886832363828662,0.8876727125362748
4,0.5423820942640305,0.9143310417768377,0.9151673216460425
5,0.41634698063135145,0.9159175039661555,0.9168022886762561
6,0.33318026512861254,0.928609201480698,0.9292233439589275
7,0.2729281947016716,0.9333685880486515,0.9339463229996008
8,0.23139270916581153,0.9386567953463776,0.939126203681513
9,0.20034079551696776,0.9375991538868323,0.9380486341845289
10,0.17166420072317123,0.9423585404547858,0.9426752804034241
11,0.1548657588660717,0.9413008989952406,0.9417821304617016
12,0.13883703872561454,0.9434161819143311,0.9436620592110254
13,0.12452710382640361,0.9434161819143311,0.9436524249369622
14,0.11203041411936283,0.9434161819143311,0.9435632473501842
15,0.10241915732622146,0.940772078265468,0.9410299268302413
16,0.09564868547022343,0.940772078265468,0.9409261257539006
17,0.0887179996818304,0.9450026441036489,0.9450572789983787
18,0.08092034533619881,0.9450026441036489,0.9449286658865415
19,0.0762274619191885,0.9465891062929667,0.9465322184335614
20,0.07016819752752781,0.9439450026441036,0.9440899705831992
21,0.06669431142508983,0.9481755684822845,0.9481528771780611
22,0.06123119797557593,0.9487043892120571,0.9487346130401556
23,0.057333598658442494,0.9460602855631941,0.9461037219125827
24,0.054662630520761014,0.9460602855631941,0.9460372972214497
25,0.05136771593242884,0.9492332099418297,0.9492405536895329
26,0.047604639641940595,0.9476467477525119,0.9477424484682394
27,0.0453737661242485,0.9455314648334214,0.945546563854413
28,0.043987333029508593,0.9460602855631941,0.9462462765838892
29,0.04178205281496048,0.9444738233738763,0.9446133058061418
30,0.03948624152690172,0.9428873611845584,0.942981530187336
31,0.03803924322128296,0.9476467477525119,0.9477360076431707
32,0.036011649668216704,0.9460602855631941,0.946158071688976
33,0.03506052698940039,0.9444738233738763,0.944575191545245
34,0.03417932754382491,0.9476467477525119,0.9476836814634203
35,0.032187926769256595,0.9471179270227393,0.9472135539696476
36,0.031395303923636673,0.9476467477525119,0.9476884487323686
37,0.03022677069529891,0.9455314648334214,0.9455785362846469
38,0.029707150254398584,0.9455314648334214,0.9456391382428233
39,0.02834872668609023,0.9471179270227393,0.9471727663520488
40,0.027464303746819498,0.9497620306716024,0.9497894176425211
41,0.02639826601371169,0.9476467477525119,0.947666459800616
42,0.02639840804040432,0.9465891062929667,0.9467381464998839
43,0.024575213342905043,0.9455314648334214,0.9456431998964433
44,0.023620166163891555,0.9471179270227393,0.9471355774157644
45,0.02415496902540326,0.9471179270227393,0.9472163575589515
46,0.023585127107799052,0.9460602855631941,0.9461350723816396
47,0.022315193060785533,0.9471179270227393,0.947121939459816
48,0.02208165731281042,0.9465891062929667,0.9466491337462433
49,0.02191860480234027,0.9481755684822845,0.9483023916945018
50,0.02087699165567756,0.9460602855631941,0.9461544225123202
51,0.02046198332682252,0.9481755684822845,0.9482802704047887
52,0.019554927479475737,0.9476467477525119,0.9477800473882232
53,0.018969958648085594,0.9476467477525119,0.9476533624474718
54,0.019348227325826882,0.9481755684822845,0.948174212740037
55,0.01850472968071699,0.9476467477525119,0.9477088113848476
56,0.018222750490531327,0.9487043892120571,0.9486608221317666
57,0.018027959717437626,0.9471179270227393,0.9471923857558495
58,0.01711439909413457,0.9465891062929667,0.946637044666775
59,0.01700695315375924,0.9460602855631941,0.946169220403091
60,0.016482474794611335,0.9471179270227393,0.9471116079363676
61,0.015840092161670326,0.9455314648334214,0.9456122932170364
62,0.016323890956118702,0.9460602855631941,0.9460674369338357
63,0.016000824281945825,0.9450026441036489,0.9451428842495017
64,0.015554220927879215,0.9439450026441036,0.9439973474440245
65,0.015606184676289558,0.9444738233738763,0.9445640312407134
66,0.015160126052796841,0.9434161819143311,0.9434434566747874
67,0.014514952292665839,0.9465891062929667,0.9466506413163938
68,0.014698961330577732,0.9450026441036489,0.9451593332174933
69,0.014506330667063593,0.9450026441036489,0.9450877998489834
70,0.013619006564840674,0.9450026441036489,0.9451423144474873
71,0.01391440061852336,0.9444738233738763,0.9445944930116019
72,0.013465118687599897,0.9439450026441036,0.9441295711781745
73,0.013655159249901771,0.9455314648334214,0.9456962689998532
74,0.013050581607967616,0.9444738233738763,0.9445823395136382
75,0.013044336438179016,0.9428873611845584,0.9429639799084537
76,0.012622352177277207,0.9450026441036489,0.9451125549590376
77,0.012426350871101022,0.9444738233738763,0.9445737796807352
78,0.011976191913709045,0.9455314648334214,0.94564026063909
79,0.011710255919024349,0.9434161819143311,0.9435124873564321
80,0.011593667138367892,0.9439450026441036,0.9441019508357115
81,0.012117842491716147,0.9434161819143311,0.9435928121271503
82,0.01165229845792055,0.9450026441036489,0.9451581011194999
83,0.011119246017187834,0.9450026441036489,0.9450666701274292
84,0.011382999736815691,0.9434161819143311,0.9435518380256133
85,0.011641231505200267,0.9444738233738763,0.944604617113263
86,0.010872372006997467,0.9450026441036489,0.9450361628223554
87,0.010705108381807804,0.9444738233738763,0.9445189557358215
88,0.010387014877051116,0.9418297197250132,0.9420016926039132
89,0.010436168685555459,0.9444738233738763,0.944588289185611
90,0.010220009554177522,0.9428873611845584,0.9429987477089614
91,0.010161038301885129,0.9439450026441036,0.9440469876290936
92,0.010298752132803202,0.9444738233738763,0.9445905525042851
93,0.009837698889896274,0.9455314648334214,0.9456389612179855
94,0.009215215779840946,0.9450026441036489,0.9450435110857504
95,0.010033106291666627,0.9444738233738763,0.9446295275030361
96,0.009957871586084365,0.9428873611845584,0.9430198111813812
97,0.009424655884504318,0.9428873611845584,0.9429172237676161
98,0.008893682155758142,0.9423585404547858,0.9423362453134486
99,0.008714652573689818,0.9428873611845584,0.9430151596543178
100,0.008917708252556621,0.9439450026441036,0.9440494769490012
101,0.0088379614520818,0.9418297197250132,0.9418365409070427
102,0.008610368822701275,0.9439450026441036,0.9439296006024348
103,0.008703591208904982,0.940772078265468,0.9407115718883082
104,0.008179341373033822,0.9418297197250132,0.9418711915366104
105,0.007979437964968384,0.9455314648334214,0.9455870937157832
106,0.007888737181201578,0.9423585404547858,0.9423277119606853
107,0.00785279090050608,0.9465891062929667,0.9466400652380267
108,0.007974374108016491,0.9455314648334214,0.9455297945669671
109,0.008088315348140895,0.9450026441036489,0.9449375502817231
110,0.007590535283088684,0.9450026441036489,0.945061510576127
111,0.007073075650259853,0.9450026441036489,0.9449231320231847
112,0.007477437355555594,0.9434161819143311,0.9435613554854388
113,0.007236305368132889,0.9450026441036489,0.9451329226614933
114,0.00663176600355655,0.9471179270227393,0.9471801311435532
115,0.00711404939647764,0.9465891062929667,0.9466940865904429
116,0.006917746900580823,0.9423585404547858,0.9423574144155472
117,0.006758003472350537,0.9418297197250132,0.9417970321695197
118,0.006771130091510713,0.9476467477525119,0.9477561795921451
119,0.0067565480945631865,0.9428873611845584,0.9429468045846975
120,0.006120639247819781,0.9476467477525119,0.947607291605143
121,0.006679037003777921,0.9444738233738763,0.9445284655015259
122,0.007029771618545055,0.9428873611845584,0.9427711554059971
123,0.006374871195293963,0.9455314648334214,0.9455490255541926
124,0.006639637402258813,0.9460602855631941,0.9461029355784368
125,0.006011739233508706,0.9471179270227393,0.9471183648142484
126,0.006611159211024642,0.9439450026441036,0.9439315482889361
127,0.0066504585556685925,0.9465891062929667,0.9465481266569259
128,0.006394460331648588,0.9450026441036489,0.9450048414915557
129,0.006109122675843537,0.9439450026441036,0.9438778143702453
130,0.005817921925336122,0.9455314648334214,0.9456232500871381
131,0.006192721170373261,0.9471179270227393,0.9471325811734281
132,0.006058670440688729,0.9465891062929667,0.9466385596871082
133,0.005639659869484603,0.9450026441036489,0.9450539957740701
134,0.00607576547190547,0.9460602855631941,0.9461003269486975
135,0.006234689825214445,0.9465891062929667,0.9465968799695478
136,0.0056572295143269,0.9471179270227393,0.9470369824658675
137,0.0062291574431583285,0.9450026441036489,0.9448225760091831
138,0.005506374372635037,0.9471179270227393,0.9470229457660654
139,0.00568381636403501,0.9465891062929667,0.9466349493718765
140,0.005755874770693481,0.9423585404547858,0.9422818178043252
141,0.005618032580241561,0.9465891062929667,0.946500475462234
142,0.005716485774610191,0.9455314648334214,0.9454014822063493
143,0.0052876382833346725,0.9465891062929667,0.9465218143303475
144,0.005971813225187361,0.9455314648334214,0.945515623857746
145,0.005969577236101031,0.9444738233738763,0.9444766139320145
146,0.005463994177989662,0.9439450026441036,0.9439726621408758
147,0.004996590502560139,0.9423585404547858,0.9423875765262978
148,0.005370797403156757,0.9444738233738763,0.9445007607013199
149,0.005648648424539715,0.9471179270227393,0.9470605061100442
150,0.005328043980989605,0.9476467477525119,0.9476791250912738
151,0.00490093391854316,0.9455314648334214,0.9454948133398585
152,0.004549886344466359,0.9428873611845584,0.9429690282216423
153,0.004750759445596486,0.9434161819143311,0.9434138092233573
154,0.00530510259559378,0.9455314648334214,0.9456412540478693
155,0.005091928376350552,0.9465891062929667,0.9466891609569787
156,0.0049628751003183424,0.9444738233738763,0.9443455250303167
157,0.005785486090462655,0.9481755684822845,0.9481532558081346
158,0.005564513429999351,0.9444738233738763,0.9445076190806212
159,0.00522538076620549,0.9428873611845584,0.9428825990064696
160,0.00481861075386405,0.9465891062929667,0.9464883899828654
161,0.004738168860785663,0.9439450026441036,0.9439481589177181
162,0.0046952476259320974,0.9402432575356954,0.9402291004530475
163,0.004528140195179731,0.9471179270227393,0.9471828805067285
164,0.004920906212646514,0.9428873611845584,0.9430131148992965
165,0.004994020331650972,0.9439450026441036,0.9439715951354949
166,0.005472192470915615,0.9439450026441036,0.9439805446248978
167,0.004605515766888857,0.9423585404547858,0.9423543147593599
168,0.004419565410353243,0.9439450026441036,0.9440455968025111
169,0.004655327508226037,0.9444738233738763,0.9445392988131504
170,0.0045860729762353,0.9450026441036489,0.9450416946466882
171,0.004496279812883586,0.9434161819143311,0.9434111720885333
172,0.0045375875080935655,0.940772078265468,0.9407431612010673
173,0.004712035763077438,0.9428873611845584,0.942914145391596
174,0.004679309751372785,0.9428873611845584,0.9429051179624445
175,0.004104279435705393,0.940772078265468,0.9407143715176925
176,0.004269388294778765,0.9423585404547858,0.9423574266938693
177,0.004096624988596887,0.9434161819143311,0.9433702338981311
178,0.004166389256715775,0.9418297197250132,0.941823161383959
179,0.004255330062005669,0.9423585404547858,0.9423361614647436
180,0.004305243992712348,0.9439450026441036,0.9439348778879568
181,0.004533068661112338,0.9434161819143311,0.943492895206708
182,0.004408874246291816,0.9439450026441036,0.9439701182229913
183,0.0045610890490934254,0.9434161819143311,0.943534890824762
184,0.004217230482026935,0.9428873611845584,0.9429440128727998
185,0.004763459274545312,0.9428873611845584,0.9428773122775304
186,0.004111100279260427,0.9455314648334214,0.9454395775752928
187,0.004384812957141548,0.9455314648334214,0.945462381730694
188,0.0041194850229658185,0.9439450026441036,0.9439281829540525
189,0.003843000251799822,0.9460602855631941,0.9460747712836434
190,0.004180595371872186,0.9450026441036489,0.9449918155665255
191,0.0036018379032611847,0.9413008989952406,0.9413099799354189
192,0.0038705597282387314,0.9471179270227393,0.9471007238001725
193,0.004024899681098759,0.9460602855631941,0.946081821572668
194,0.004425676702521741,0.9444738233738763,0.9445491638056609
195,0.004194768785964698,0.9476467477525119,0.9477072002306597
196,0.004194561764597893,0.9460602855631941,0.9460949463510884
197,0.0035827115061692894,0.9423585404547858,0.9424873961054312
198,0.003492485615424812,0.9465891062929667,0.9466514368103826
199,0.00361819863319397,0.9423585404547858,0.9424072567653802
200,0.003945340390782803,0.9423585404547858,0.9423170464035577
201,0.0034585209912620487,0.9444738233738763,0.9444632574203219
202,0.003480105276685208,0.9434161819143311,0.9433607213816548
203,0.003711494361050427,0.9465891062929667,0.9466794646007225
204,0.0035060291993431747,0.9439450026441036,0.9439703775141667
205,0.003521250339690596,0.9423585404547858,0.9423816275206098
206,0.0037893773289397357,0.9455314648334214,0.945548577878541
207,0.004254833667073399,0.9455314648334214,0.9455999094018962
208,0.004230744752567262,0.9465891062929667,0.9466236203111514
209,0.003494489297736436,0.9423585404547858,0.9424502832824428
210,0.0036561158718541264,0.9460602855631941,0.946008700692173
211,0.00350608371081762,0.9471179270227393,0.947107692142876
212,0.0033607537276111542,0.9465891062929667,0.9466510775250888
213,0.0032278403523378074,0.9455314648334214,0.9455699639901977
214,0.003343080810736865,0.9460602855631941,0.9461251271756381
215,0.003314831998432055,0.9471179270227393,0.9471166754551777
216,0.003296379290986806,0.9465891062929667,0.9466891473497101
217,0.0035081871319562197,0.9492332099418297,0.9492343903331159
218,0.002994182566180825,0.9444738233738763,0.9444995566525783
219,0.0030554548255167903,0.9455314648334214,0.9453046674586115
220,0.003016958909574896,0.9465891062929667,0.9466704136349121
221,0.0032395385205745697,0.9465891062929667,0.9465417489655643
222,0.0032146644545719026,0.9450026441036489,0.9450730304729031
223,0.0034606845118105413,0.9455314648334214,0.9455548759451797
224,0.0035008407314307986,0.9444738233738763,0.9445763029859382
225,0.003235795779619366,0.9460602855631941,0.9462115943773908
226,0.0032037229742854834,0.9450026441036489,0.9449731333637775
227,0.003288188646547496,0.9450026441036489,0.9449699411538549
228,0.0031433165480848403,0.9476467477525119,0.9476702428301321
229,0.002895314572378993,0.9465891062929667,0.9466297652263667
230,0.003584910149220377,0.9460602855631941,0.9460124081678206
231,0.0029166548396460713,0.9460602855631941,0.9461233831078301
232,0.0031738401856273414,0.9428873611845584,0.943010706878171
233,0.00309286197880283,0.9439450026441036,0.943910024823002
234,0.003681337973102927,0.9450026441036489,0.9449921795604732
235,0.0033294131280854344,0.9465891062929667,0.9465877692415601
236,0.003039022284792736,0.940772078265468,0.940779663297073
237,0.0029512909706681965,0.9444738233738763,0.9445189864135634
238,0.003097831748891622,0.9418297197250132,0.9418869060407561
239,0.002802918723318726,0.9450026441036489,0.9450102731114406
240,0.002624985674628988,0.9450026441036489,0.9450278462960483
241,0.002805716125294566,0.9450026441036489,0.9451492581434778
242,0.0030451477854512633,0.9476467477525119,0.9476654115184314
243,0.0029130823444575072,0.9476467477525119,0.9477411748199064
244,0.003049964376259595,0.9444738233738763,0.9445910127502153
245,0.0030281361658126118,0.9465891062929667,0.9466651545879714
246,0.003008755564223975,0.9476467477525119,0.9477892692890683
247,0.0032581609208136796,0.9460602855631941,0.9461695238754981
248,0.0037983230431564152,0.9460602855631941,0.946020001252178
249,0.0030819134262856096,0.9481755684822845,0.9481495113609936
250,0.00296586878830567,0.9460602855631941,0.9460577027309285
251,0.0028640125354286285,0.9465891062929667,0.9465921587163998
252,0.0031701801577582954,0.9455314648334214,0.9455879673111317
253,0.0028186288429424165,0.9450026441036489,0.9450385837973673
254,0.003229995397850871,0.9471179270227393,0.9471151535658578
255,0.002855834795627743,0.9450026441036489,0.9451251846016654
256,0.0029250990657601504,0.9455314648334214,0.9454676524036323
257,0.002946515189250931,0.9455314648334214,0.9455960851218583
258,0.0030406004399992524,0.9428873611845584,0.9428366014837877
259,0.00281642748741433,0.9455314648334214,0.9455393375808754
260,0.003085500292945653,0.9450026441036489,0.9450755037869671
261,0.0033114874502643945,0.9450026441036489,0.9450807728814591
262,0.0025946631969418375,0.9434161819143311,0.9434701015454502
263,0.002461883705109358,0.9465891062929667,0.946637385224099
264,0.0027766186103690416,0.9455314648334214,0.9455795332600986
265,0.0031216339441016315,0.9460602855631941,0.9461158359110505
266,0.002942566096317023,0.9444738233738763,0.9445727523234143
267,0.00269572846009396,0.9450026441036489,0.9449585343880534
268,0.002613272127928212,0.9439450026441036,0.9440581910290043
269,0.002705067308852449,0.9487043892120571,0.9486558370822539
270,0.0028635186899919063,0.9460602855631941,0.9460855259115617
271,0.0023313343815971168,0.9487043892120571,0.9487305217578105
272,0.0030205420858692377,0.9460602855631941,0.9460318776321973
273,0.003074376180302352,0.9444738233738763,0.9445231970995165
274,0.0025901061715558173,0.9465891062929667,0.946537664811719
275,0.002469124598428607,0.9465891062929667,0.9465243306350073
276,0.002497851208318025,0.9476467477525119,0.9476313711277664
277,0.0023497407673858106,0.9471179270227393,0.9471800402141763
278,0.002530270809074864,0.9471179270227393,0.9471059085897873
279,0.002530359418597072,0.9487043892120571,0.9487192256488346
280,0.0024438329506665467,0.9471179270227393,0.9470455724265667
281,0.00278503296431154,0.9460602855631941,0.9460345297862787
282,0.002467562584206462,0.9465891062929667,0.9464344456641725
283,0.0025161014404147864,0.9497620306716024,0.9498554434335628
284,0.002756953955395147,0.9487043892120571,0.9488312223905412
285,0.002548726391978562,0.9476467477525119,0.9478052334174066
286,0.00269103815080598,0.9513484928609202,0.9513286597560937
287,0.0026558397978078572,0.9450026441036489,0.945020286417189
288,0.003117832326097414,0.9471179270227393,0.9470915152100707
289,0.0027263836469501256,0.9444738233738763,0.9444769231864095
290,0.0025790516287088395,0.9460602855631941,0.9461025584982149
291,0.002416115452069789,0.9492332099418297,0.9493632846091783
292,0.0023582589928992093,0.9476467477525119,0.9476525446134971
293,0.0022442237532231957,0.9487043892120571,0.9487357976565649
294,0.0021687547443434594,0.9487043892120571,0.948897341310594
295,0.002331846678862348,0.9492332099418297,0.9492938106484695
296,0.0023274162027519195,0.9476467477525119,0.9475881184806022
297,0.0024313282803632317,0.9497620306716024,0.9497736497931953
298,0.002256090397713706,0.9476467477525119,0.9477175333234759
299,0.00238278869073838,0.9502908514013749,0.9503453697532264
300,0.0021560011606197803,0.9497620306716024,0.9498244408992438
301,0.0022605982201639565,0.9492332099418297,0.9493522114499809
302,0.0024575349874794484,0.9492332099418297,0.9492856515163481
303,0.002620502689387649,0.9481755684822845,0.9482971707356324
304,0.0024775631085503847,0.9518773135906927,0.9518746992217874
305,0.0024858418270014226,0.9471179270227393,0.9472255676986874
306,0.002326131716836244,0.9450026441036489,0.9451188769412199
307,0.0024222883163020014,0.9428873611845584,0.942952454986581
308,0.002140447907731868,0.9492332099418297,0.9492630650379816
309,0.0022353077365551144,0.9471179270227393,0.9471135924929092
310,0.002376697032013908,0.9481755684822845,0.9480230526598926
311,0.002645748475333676,0.9455314648334214,0.9455642059116621
312,0.00218989685527049,0.9497620306716024,0.9496375711196597
313,0.0020927109813783317,0.9476467477525119,0.9477717029606928
314,0.002046169352252036,0.9487043892120571,0.9487479494123094
315,0.0022506741108372806,0.9471179270227393,0.9470573466105102
316,0.002292830508667976,0.9444738233738763,0.9444469588344439
317,0.0018608372134622186,0.9465891062929667,0.9466982217390963
318,0.001997668371768668,0.9471179270227393,0.9472475649829434
319,0.0022775049204938115,0.9465891062929667,0.9465492136849472
320,0.002311154204653576,0.9455314648334214,0.9454822354979658
321,0.002069964574184269,0.9481755684822845,0.9482385705057734
322,0.002178294531768188,0.9476467477525119,0.9476247879700254
323,0.0022887038125190885,0.9502908514013749,0.9503817426837512
324,0.0024720835324842485,0.9508196721311475,0.9507456966159599
325,0.0028186306124553086,0.9465891062929667,0.9466620680342333
326,0.00245674112229608,0.9476467477525119,0.9476967041332731
327,0.0020384751551318914,0.9481755684822845,0.94816886113684
328,0.002463239512871951,0.9471179270227393,0.947122546083555
329,0.002442186162807047,0.9471179270227393,0.9470825475247127
330,0.001946286717429757,0.9481755684822845,0.9482477024800838
331,0.0020695469924248756,0.9487043892120571,0.9487855875004868
332,0.0019451291242148726,0.9508196721311475,0.95079406742899
333,0.001965637490502559,0.9492332099418297,0.9491929993144448
334,0.0018828704778570682,0.9471179270227393,0.947110664526995
335,0.0016858703165780753,0.9492332099418297,0.9492273887165842
336,0.0016750856884755194,0.9471179270227393,0.9471240144529317
337,0.0018207281013019384,0.9502908514013749,0.9503217735072148
338,0.0020335387671366334,0.952934955050238,0.9529761778175541
339,0.0021067349181976168,0.9508196721311475,0.9510781497929063
340,0.0020271340501494704,0.9455314648334214,0.9456499704379676
341,0.002141235466115177,0.9492332099418297,0.9491180267969369
342,0.0019193550484487786,0.9471179270227393,0.9471947923190503
343,0.0018828203028533608,0.9502908514013749,0.950283273014383
344,0.002188213192857802,0.9465891062929667,0.9466164409319671
345,0.001985729011357762,0.9487043892120571,0.9487615343959989
346,0.001989930972922593,0.9492332099418297,0.9493326170468812
347,0.001968107424909249,0.9487043892120571,0.9487855177067056
348,0.002334583067568019,0.9465891062929667,0.946564182631617
349,0.00200351239182055,0.9513484928609202,0.9513493121736174
350,0.0024554648611228914,0.9471179270227393,0.9471775056079463
351,0.0022519831662066283,0.9492332099418297,0.9492856782880741
352,0.002176647208398208,0.9508196721311475,0.9509684651346587
353,0.0019635633507277817,0.9497620306716024,0.9498074392262676
354,0.0023945087450556457,0.9481755684822845,0.9482365525156781
355,0.0018043600139208138,0.9518773135906927,0.9518317973823207
356,0.0018856859969673678,0.9518773135906927,0.9519519468758391
357,0.0019789871061220766,0.9539925965097832,0.9540787535259627
358,0.0018773732997942715,0.9508196721311475,0.9508842414429255
359,0.0017968409694731236,0.9508196721311475,0.9508745924588672
360,0.0017934043426066637,0.952934955050238,0.9530089231007264
361,0.0020839412638451902,0.9481755684822845,0.9482616477911233
362,0.0025416359247174116,0.9492332099418297,0.9492868394063129
363,0.0018110042321495712,0.9492332099418297,0.9491794958296821
364,0.0017984148755203933,0.952934955050238,0.952916720493784
365,0.0017143343022326008,0.9513484928609202,0.9513619043648968
366,0.0017342148639727384,0.9518773135906927,0.9518353820890156
367,0.0017731343046762048,0.9497620306716024,0.9496807594958325
368,0.0020070066151674838,0.9508196721311475,0.9508441516538337
369,0.001955420000012964,0.9539925965097832,0.9541230839683028
370,0.0021359530510380864,0.9497620306716024,0.9497141214039152
371,0.0019588299619499594,0.9492332099418297,0.9492476641650833
372,0.0019326534995343537,0.9487043892120571,0.9489330227826877
373,0.0020610022940672932,0.9497620306716024,0.949701316570601
374,0.0017807868018280715,0.9508196721311475,0.9507793280120348
375,0.001889461759128608,0.9518773135906927,0.9518316644781551
376,0.0018652308965101839,0.952934955050238,0.9528498259081726
377,0.0017933486931724473,0.9534637757800106,0.9533293963627695
378,0.0019421646429691464,0.9545214172395557,0.9546362622820369
379,0.0017836805578554048,0.9518773135906927,0.9519986111770934
380,0.0013030050147790461,0.9513484928609202,0.951405323041261
381,0.0015490005898755044,0.9513484928609202,0.9513791281373951
382,0.001966064012958668,0.9513484928609202,0.9513817822848848
383,0.001980484221712686,0.9518773135906927,0.9518168066486627
384,0.0019129269028780981,0.9492332099418297,0.949274839575639
385,0.0019070893729804083,0.9508196721311475,0.9508530426737021
386,0.0016472438408527523,0.9471179270227393,0.9470199546788913
387,0.0017355553747620434,0.9518773135906927,0.9517571720489247
388,0.001662904367549345,0.9476467477525119,0.9477467677094863
389,0.0015774147876072675,0.9513484928609202,0.9513387264769086
390,0.0017463018622947857,0.9518773135906927,0.9520093876784845
391,0.001782931826892309,0.9497620306716024,0.9498614398238061
392,0.0017447348334826529,0.952934955050238,0.9530631528230958
393,0.0017701924574794249,0.9487043892120571,0.9488263298858454
394,0.0019983313395641744,0.9524061343204654,0.9525996936569034
395,0.0019501149596180766,0.9518773135906927,0.9519139076970261
396,0.0018321479961741715,0.9518773135906927,0.9518709905407177
397,0.0019170056330040097,0.9576943416181914,0.957742683520957
398,0.0018698587868129835,0.9513484928609202,0.951343680299269
399,0.0018115780665539205,0.955579058699101,0.9556880636086154
400,0.0018760289094643667,0.955579058699101,0.9555177483294577
401,0.0021429063810501246,0.9524061343204654,0.9523948134644135
402,0.0019830304459901526,0.9508196721311475,0.950945694225593
403,0.0017145923455245792,0.9545214172395557,0.9545439108096437
404,0.0017734595050569624,0.9508196721311475,0.9508965691010071
405,0.0018070502759655938,0.9534637757800106,0.9535792525343905
406,0.0015831129217986017,0.9524061343204654,0.9524605061973922
407,0.0014384409209014849,0.9524061343204654,0.9525017119279738
408,0.0015842480323044583,0.9518773135906927,0.9517964435933418
409,0.0017397306015482172,0.9513484928609202,0.9515054480609159
410,0.0019431118678767234,0.9534637757800106,0.9537507489041264
411,0.0016123953129863367,0.9524061343204654,0.9524174862623773
412,0.0014846782985841855,0.9502908514013749,0.9502416562206941
413,0.00154421990737319,0.9465891062929667,0.9466772299025321
414,0.0018856614216929302,0.9481755684822845,0.9483193266348564
415,0.0012942695495439694,0.9534637757800106,0.9534012924583521
416,0.0016194030817132444,0.9502908514013749,0.9503156726986327
417,0.0015424619254190476,0.9508196721311475,0.9508240774905886
418,0.0015207067859591915,0.9524061343204654,0.9523741479315471
419,0.0015990230633178726,0.9513484928609202,0.9512737059598593
420,0.0015007032256107778,0.955579058699101,0.9556066610520231
421,0.001632727950345725,0.9502908514013749,0.9502473752743256
422,0.0016895320819457992,0.9534637757800106,0.9533996184804076
423,0.0014202787016984076,0.952934955050238,0.952996620612743
424,0.0014484775776509196,0.9518773135906927,0.9518023500550064
425,0.0015046407177578657,0.9513484928609202,0.9513022771670216
426,0.0016414458164945244,0.952934955050238,0.9529217548284613
427,0.0014031793922185897,0.9550502379693284,0.9550172892201294
428,0.001773660077014938,0.9508196721311475,0.9507831468335681
429,0.0015289293020032345,0.9518773135906927,0.9519339943088473
430,0.001529377728002146,0.9534637757800106,0.953383699970414
431,0.001705034906626679,0.9518773135906927,0.9519999219125153
432,0.0017179718968691304,0.9492332099418297,0.9493453024544417
433,0.0018340211303438992,0.9534637757800106,0.953450909974112
434,0.0017163280019303784,0.9497620306716024,0.9499330416835655
435,0.0016735856188461185,0.9481755684822845,0.9481684371977863
436,0.0019491132552502677,0.9518773135906927,0.951839831309754
437,0.001792216917965561,0.9518773135906927,0.9519549542837024
438,0.0016231350920861587,0.9518773135906927,0.9520608011552382
439,0.0015482417395105586,0.9492332099418297,0.9492747745491718
440,0.0015557744598481804,0.9524061343204654,0.9525708763133057
441,0.0015741230919957161,0.9539925965097832,0.9539972460442306
442,0.0015477149630896748,0.952934955050238,0.9530100344902118
443,0.0017429695406462997,0.9534637757800106,0.9535381524236476
444,0.0017038158199284225,0.952934955050238,0.9530861289030245
445,0.0016753327276092024,0.9508196721311475,0.9508598832453499
446,0.0015028015506686643,0.9539925965097832,0.9540770834689741
447,0.0018901734205428512,0.9534637757800106,0.953676949030306
448,0.0018100462504662574,0.9561078794288737,0.9563369905147318
449,0.0017221558751771226,0.952934955050238,0.953010384232614
450,0.0014612072380259633,0.952934955050238,0.9530926107081875
451,0.0013178541063098236,0.9518773135906927,0.9521350342862563
452,0.001531641572364606,0.9545214172395557,0.9545894252808866
453,0.001755474676610902,0.9518773135906927,0.9519299052643051
454,0.0015147690952289849,0.9534637757800106,0.9536866704876333
455,0.0016557965922402219,0.9534637757800106,0.95375158889718
456,0.0016620535345282406,0.9545214172395557,0.9545384337118802
457,0.0018420099455397575,0.9539925965097832,0.9542070983784166
458,0.0014025868265889585,0.9539925965097832,0.9541409088381132
459,0.0016406220005592332,0.955579058699101,0.9559213205807036
460,0.0015803712070919574,0.9518773135906927,0.9518584940864405
461,0.0015676513881771824,0.9561078794288737,0.9563397968124098
462,0.0014795602939557285,0.9550502379693284,0.9553104634391322
463,0.0017420966585632413,0.952934955050238,0.9530802171874699
464,0.001577188610099256,0.9539925965097832,0.9540838642499743
465,0.0016783923259936274,0.952934955050238,0.9530367904053103
466,0.0014604338153731077,0.9561078794288737,0.9563235897285173
467,0.0013082147372188047,0.952934955050238,0.9529117255663742
468,0.00144094566203421,0.952934955050238,0.9530644882260499
469,0.001450070136343129,0.9497620306716024,0.9497153638587983
470,0.001568298292113468,0.9539925965097832,0.9540145408067031
471,0.0016943376744166017,0.9534637757800106,0.9536722275121511
472,0.0016645332623738795,0.9513484928609202,0.9515042966901178
473,0.00171540655719582,0.9513484928609202,0.9514505658032061
474,0.001652229338651523,0.9518773135906927,0.951968368224833
475,0.0018613035907037556,0.9534637757800106,0.9537037044068372
476,0.001252331183059141,0.9534637757800106,0.9535059256538776
477,0.001476847316371277,0.9534637757800106,0.9534835158736302
478,0.0015763369447086006,0.9566367001586462,0.9567987405837306
479,0.0016218288379604927,0.9513484928609202,0.9514996541058729
480,0.0015954716480337083,0.9545214172395557,0.9546783866355302
481,0.001565655879676342,0.9566367001586462,0.9567883869276884
482,0.0011492185571114534,0.9513484928609202,0.9513469330090877
483,0.0015618629171513022,0.9539925965097832,0.9540761791536403
484,0.001510855506057851,0.9534637757800106,0.9536564377084115
485,0.001693209953373298,0.9561078794288737,0.9561932362524496
486,0.0015182536735665053,0.9550502379693284,0.9552301582587609
487,0.001264903205446899,0.952934955050238,0.9530692420239412
488,0.0015356631425675004,0.955579058699101,0.9558015048139525
489,0.001292300329077989,0.9518773135906927,0.9519079180999184
490,0.0013743444113060832,0.9561078794288737,0.9563812691509138
491,0.0012095528712961824,0.9550502379693284,0.9550793007545763
492,0.0013855089695425705,0.9539925965097832,0.954066263552464
493,0.0012284288284718059,0.955579058699101,0.955814541329084
494,0.0013041264042840338,0.9518773135906927,0.9519558326974485
495,0.001476998275029473,0.9518773135906927,0.9519450704453775
496,0.0013930008397437632,0.9576943416181914,0.9578315424436818
497,0.0015053461131174118,0.9545214172395557,0.9547705344347565
498,0.0016267557046376168,0.9550502379693284,0.955244445861742
499,0.0014390752665349282,0.9576943416181914,0.9577802857855549
500,0.0014164673106279225,0.9566367001586462,0.9568492734713853
1,2.0401752471923826,0.1337916446324696,0.060263496002990365
2,2.0284141898155212,0.13907985193019567,0.06071302746469582
3,2.018209755420685,0.14806980433633,0.0621339204511537
4,2.002497357130051,0.15388683236382866,0.0678102523440807
5,1.991387927532196,0.15388683236382866,0.069280149026496
6,1.9695943176746369,0.16604970914859862,0.0816610638884238
7,1.9480108618736267,0.17715494447382338,0.09291958665952338
8,1.9313898265361786,0.1792702273929138,0.09657525249498189
9,1.9186734318733216,0.1797990481226864,0.09717983002872363
10,1.9061445593833923,0.1792702273929138,0.09723741589325528
11,1.9005857169628144,0.18350079323109467,0.10445171960637414
12,1.8945372343063354,0.1940772078265468,0.12341997044404307
13,1.8834253311157227,0.19989423585404548,0.13456464684390146
14,1.875028133392334,0.2025383395029085,0.14131623214430516
15,1.8660280585289002,0.2078265468006346,0.1482311638922054
16,1.8597045242786407,0.21523003701745108,0.1614834596286089
17,1.854080992937088,0.22157588577472237,0.16469925297113722
18,1.8483705461025237,0.23268112109994712,0.18722019050443459
19,1.8361341416835786,0.24431517715494447,0.20761536432417915
20,1.8278110921382904,0.25753569539925963,0.22942064761296974
21,1.8177076280117035,0.24801692226335273,0.22058886029137295
22,1.8094643235206604,0.26441036488630354,0.22442234648912376
23,1.801548457145691,0.27815970386039135,0.23276567141743623
24,1.793438196182251,0.27763088313061873,0.23207152662659988
25,1.7900868475437164,0.29613960867266,0.2527757671226972
26,1.7826410770416259,0.3077736647276573,0.2632941272188464
27,1.7769956290721893,0.3157059756742464,0.27396606913609317
28,1.7702639937400817,0.32363828662083555,0.284355068987588
29,1.7669620275497437,0.33157059756742463,0.27917820115062425
30,1.7622527539730073,0.3246959280803807,0.27007369896091726
31,1.7608334124088287,0.33051295610787945,0.2853525838657628
32,1.7593489408493042,0.33950290851401377,0.29457397593078205
33,1.7521263778209686,0.34003172924378633,0.29251930466760206
34,1.7491208374500276,0.3437334743521946,0.29996285796335714
35,1.7437262773513793,0.3484928609201481,0.3091728968342534
36,1.74104545712471,0.35166578529878373,0.30977900537357117
37,1.736976033449173,0.3574828133262824,0.31457737645117007
38,1.7311438381671906,0.36065573770491804,0.32351705356221366
39,1.7265085101127624,0.3595980962453728,0.32844291547126936
40,1.7256866276264191,0.3643574828133263,0.34175133230415083
41,1.7262002825737,0.3685880486515071,0.3484547129936508
42,1.7227206170558929,0.3722897937599154,0.34384444234550093
43,1.7213703036308288,0.36700158646218933,0.33141729631828987
44,1.7163715302944182,0.3818085668958223,0.34785482065160256
45,1.7072641849517822,0.39344262295081966,0.36182772143766456
46,1.7011546790599823,0.3945002644103649,0.36507246885179273
47,1.697687602043152,0.39132734003172925,0.3539490116871494
48,1.6966309368610382,0.39238498149127443,0.3519454103547272
49,1.6887216985225677,0.39185616076150187,0.35132570059277596
50,1.6839075624942779,0.3818085668958223,0.3423230042598931
51,1.679171121120453,0.3870967741935484,0.3495343735055845
52,1.6735065281391144,0.38656795346377576,0.35221452236008705
53,1.6662516355514527,0.39238498149127443,0.36118337612021445
54,1.664262592792511,0.4071919619249075,0.3773667657102914
55,1.6608558297157288,0.41723955579058697,0.3880840187355306
56,1.6594359159469605,0.42094130089899523,0.3907840386830433
57,1.6535760700702666,0.4257006874669487,0.39549129429464625
58,1.6544491946697235,0.4204124801692226,0.3877162044140285
59,1.654084140062332,0.4225277630883131,0.39053082552205326
60,1.6532693803310394,0.42199894235854046,0.3891155568735806
61,1.64895401597023,0.4267583289264939,0.39212968511976803
62,1.6407052040100099,0.44103648863035433,0.41126104137977404
63,1.633142602443695,0.43627710206240083,0.41120107983114973
64,1.6341323494911193,0.4336329984135378,0.4146810534833984
65,1.6332607209682464,0.4394500264410365,0.4225132255191424
66,1.6313906729221344,0.4426229508196721,0.4193725742054531
67,1.6282493472099304,0.44949762030671603,0.42061187294197794
68,1.6215216994285584,0.4426229508196721,0.40989853886445005
69,1.6169221520423889,0.44579587519830777,0.42235166416036
70,1.6148089706897735,0.446853516657853,0.4257110490124844
71,1.6116552650928497,0.45214172395557906,0.42727642298615914
72,1.608565217256546,0.4473823373876256,0.4157211650847382
73,1.6034788370132447,0.45161290322580644,0.42120251849178125
74,1.5982654571533204,0.4526705446853517,0.4197380046527869
75,1.594794887304306,0.45002644103648864,0.41956987792700823
76,1.5901584088802339,0.45161290322580644,0.42480237792696285
77,1.5843014180660249,0.4537281861448969,0.43108191152193964
78,1.5830715417861938,0.4558434690639873,0.4460735688127609
79,1.581106036901474,0.46060285563194076,0.4598126783595829
80,1.574562931060791,0.461660497091486,0.4557411791433031
81,1.5712156236171722,0.46747752511898466,0.44701110681431616
82,1.5669463634490968,0.47382337387625595,0.4537423341782306
83,1.5608787775039672,0.4701216287678477,0.4420208137049354
84,1.5579532861709595,0.47170809095716554,0.4451192127084066
85,1.5556250929832458,0.476467477525119,0.45140334774225815
86,1.5566153943538665,0.4680063458487573,0.43074403270492007
87,1.5549245476722717,0.46113167636171337,0.4222081922944801
88,1.552125984430313,0.46113167636171337,0.4264964737185459
89,1.5523665726184845,0.4547858276044421,0.4235333389989805
90,1.546864140033722,0.45690111052353255,0.4211742811751526
91,1.545702612400055,0.464304600740349,0.4331503580452797
92,1.5398532807826997,0.4775251189846642,0.45362971871957697
93,1.5371696889400481,0.48175568482284503,0.4645015104098018
94,1.531545054912567,0.4685351665785299,0.4491254603109008
95,1.5254369854927063,0.4637757800105764,0.43526044011799375
96,1.523190301656723,0.46589106292966687,0.4322885900687024
97,1.5244405031204225,0.4706504494976203,0.4369856356637901
98,1.5242266595363616,0.47170809095716554,0.43893085135851745
99,1.519228845834732,0.4701216287678477,0.43165116283059035
100,1.5194255709648132,0.4701216287678477,0.42402094063301476
101,1.5177286446094513,0.47593865679534636,0.43586777735042326
102,1.5142153024673461,0.4727657324167107,0.4347921113266925
103,1.5110624074935912,0.47540983606557374,0.45110468167499207
104,1.5111930251121521,0.46483342147012163,0.4406943797320269
105,1.5085226118564605,0.47170809095716554,0.4469949163930136
106,1.506012511253357,0.479111581173982,0.44864261530308286
107,1.5040275573730468,0.4796404019037546,0.43761743376210005
108,1.500342959165573,0.4796404019037546,0.4371072687690861
109,1.5003306984901428,0.47223691168693815,0.4308592344286403
110,1.498731756210327,0.476467477525119,0.4370863793862717
111,1.4934754967689514,0.4865150713907985,0.45065683256592964
112,1.4935352146625518,0.48704389212057114,0.4515391198984421
113,1.4905769526958466,0.4928609201480698,0.4597631939878591
114,1.4860368013381957,0.4881015335801163,0.4547587742448559
115,1.4858684062957763,0.49338974087784243,0.45577643444411564
116,1.4830487430095673,0.4949762030671602,0.4583870801236913
117,1.482897561788559,0.49814912744579587,0.4633109603740599
118,1.483507376909256,0.49550502379693284,0.45720581948580147
119,1.4821264803409577,0.49338974087784243,0.45492778066436695
120,1.4804698288440705,0.48757271285034376,0.45209930203565624
121,1.4794318437576295,0.48968799576943417,0.4642222534874151
122,1.4765639007091522,0.48122686409307247,0.4627997691236191
123,1.4734331965446472,0.479111581173982,0.4689665894463118
124,1.4696634709835052,0.48228450555261765,0.4735018790778751
125,1.467753291130066,0.48281332628239026,0.47541663381075566
126,1.4640714287757874,0.48757271285034376,0.47913922441926904
127,1.4628829479217529,0.48863035430988894,0.47840042576027103
128,1.4586881756782533,0.48915917503966155,0.4759540211793591
129,1.4550078988075257,0.48757271285034376,0.46745071771924224
130,1.4512601375579834,0.48757271285034376,0.46731270579026746
131,1.4513100981712341,0.4928609201480698,0.4742210107738362
132,1.4484288096427917,0.49814912744579587,0.48051229988493677
133,1.4457430064678192,0.4997355896351137,0.4881118021262766
134,1.4440344512462615,0.5039661554732946,0.4967313046288083
135,1.4454667389392852,0.5076679005817029,0.49501733106941204
136,1.439050668478012,0.4986779481755685,0.49071613821321947
137,1.4352703154087068,0.5018508725542041,0.4879556832366151
138,1.4310522615909576,0.4997355896351137,0.48847306747212144
139,1.4307100534439088,0.5044949762030672,0.48814846078730073
140,1.4282369196414948,0.5092543627710207,0.48956053947991995
141,1.4268451750278472,0.5039661554732946,0.481015512244301
142,1.4250961303710938,0.5013220518244316,0.4734302771504152
143,1.4217164754867553,0.5029085140137494,0.47518455215425387
144,1.4217570662498473,0.506081438392385,0.4787359932739886
145,1.4195797920227051,0.5034373347435219,0.47054764825267753
146,1.4182564079761506,0.5081967213114754,0.47840342959701126
147,1.4167804300785065,0.5076679005817029,0.4790712642231127
148,1.4130278170108794,0.5050237969328397,0.4742329381337784
149,1.4106537520885467,0.5055526176626124,0.47202542549205095
150,1.4096400022506714,0.4986779481755685,0.46606736348506594
151,1.4118095934391022,0.49709148598625064,0.4631845741529443
152,1.4111916720867157,0.4992067689053411,0.4658467735529022
153,1.413432204723358,0.48704389212057114,0.4486346141147269
154,1.4117340743541718,0.4992067689053411,0.46432302303572215
155,1.4064688324928283,0.5002644103648863,0.4692065554073824
156,1.4011742711067199,0.49550502379693284,0.4729679030329012
157,1.3979690611362456,0.49709148598625064,0.47487999813828835
158,1.399938452243805,0.5013220518244316,0.46865507293873815
159,1.4006650626659394,0.4928609201480698,0.45788905879550146
160,1.3961948215961457,0.48915917503966155,0.45534888050756667
161,1.3954818844795227,0.49338974087784243,0.465373279928322
162,1.3994799554347992,0.49338974087784243,0.46807793012622007
163,1.3974890112876892,0.4918032786885246,0.46819183907899325
164,1.3970103085041046,0.4949762030671602,0.46621687564316666
165,1.3993018448352814,0.49550502379693284,0.4657693633449448
166,1.3969192385673523,0.49127445795875196,0.4542219973945811
167,1.3917350053787232,0.4986779481755685,0.46110510236286384
168,1.3914148569107057,0.4902168164992068,0.44876237570734456
169,1.3906782507896422,0.48281332628239026,0.4323030887856961
170,1.392474740743637,0.4949762030671602,0.45177075900909397
171,1.3891573667526245,0.49550502379693284,0.45620135611433377
172,1.3885246455669402,0.4907456372289794,0.46350351713823124
173,1.3888791263103486,0.4865150713907985,0.4685595792889177
174,1.3856842696666718,0.4907456372289794,0.47216485593617435
175,1.388459986448288,0.49338974087784243,0.4785223024606792
176,1.3923048555850983,0.5007932310946589,0.49348344244899994
177,1.3881597876548768,0.4918032786885246,0.47642707277715074
178,1.3862323820590974,0.48757271285034376,0.46318845259936314
179,1.3859674692153932,0.49709148598625064,0.4772915945816001
180,1.3865522921085358,0.5039661554732946,0.4838088160600647
181,1.3877066791057586,0.5007932310946589,0.48084323005308655
182,1.3843338549137116,0.4965626652564781,0.47615655527098194
183,1.38192275762558,0.5097831835007932,0.4969810646803318
184,1.3826137363910675,0.5129561078794289,0.5000428931051178
185,1.3850042819976807,0.5124272871496562,0.5055159141988583
186,1.3800897121429443,0.5108408249603384,0.5019081465041738
187,1.382261735200882,0.5055526176626124,0.49174298179173576
188,1.3804324269294739,0.5076679005817029,0.4920546279209896
189,1.3799380540847779,0.5081967213114754,0.4913018824675972
190,1.3803902566432953,0.508725542041248,0.48988489987542266
191,1.3812112390995026,0.5055526176626124,0.48374944999778025
192,1.3753906071186066,0.5044949762030672,0.47774862742967084
193,1.3715384542942046,0.5097831835007932,0.48858964752544626
194,1.3693819642066956,0.5029085140137494,0.4787480003138414
195,1.3693415641784668,0.49762030671602325,0.4663894306059298
196,1.366690319776535,0.5007932310946589,0.45614181103357465
197,1.3646496117115021,0.5097831835007932,0.4694417404606105
198,1.3635780215263367,0.5166578529878372,0.4749672750175173
199,1.3646271288394929,0.5081967213114754,0.4608432581294681
200,1.362003231048584,0.5044949762030672,0.4543631075508084
201,1.3652306199073792,0.508725542041248,0.4589565991147372
202,1.3645746946334838,0.5050237969328397,0.4529862534621124
203,1.362752413749695,0.5124272871496562,0.4656029192951791
204,1.3598993182182313,0.5108408249603384,0.4649159854669855
205,1.3582550287246704,0.5071390798519302,0.460974270620048
206,1.3555080533027648,0.5007932310946589,0.45254804051067443
207,1.3553536891937257,0.48228450555261765,0.4207802636878958
208,1.3565326750278472,0.48704389212057114,0.4315311490491637
209,1.3550834834575654,0.5050237969328397,0.45711667624040914
210,1.3551664710044862,0.4992067689053411,0.4513529115272313
211,1.351884627342224,0.4944473823373876,0.447493210845548
212,1.3497626185417175,0.49603384452670546,0.4495087941167012
213,1.3502752304077148,0.4859862506610259,0.43669946995884684
214,1.346329492330551,0.4923320994182972,0.4475216081583507
215,1.3486783385276795,0.49550502379693284,0.4550734515915784
216,1.3480773091316223,0.5002644103648863,0.46770008017286074
217,1.3459226608276367,0.4997355896351137,0.4717738764389838
218,1.3393429279327393,0.5018508725542041,0.4814406824348752
219,1.3419615805149079,0.506081438392385,0.4873438231407586
220,1.3404880881309509,0.5081967213114754,0.49119156420431015
221,1.3378196835517884,0.5092543627710207,0.49076589641218593
222,1.3384019911289216,0.5071390798519302,0.49063722791852965
223,1.339100533723831,0.5108408249603384,0.49450630047322347
224,1.3352062463760377,0.5166578529878372,0.5096781761119286
225,1.3317891240119935,0.5198307773664728,0.5151027056624965
226,1.3308907091617583,0.5097831835007932,0.5065702735366617
227,1.334089642763138,0.48968799576943417,0.48115572517161753
228,1.3311110198497773,0.4992067689053411,0.49123865168157227
229,1.3278728306293488,0.5108408249603384,0.501748148450139
230,1.3286287009716033,0.5177154944473823,0.5024397330478848
231,1.3233093798160553,0.5171866737176097,0.49360343826324454
232,1.3271362066268921,0.5108408249603384,0.47779735698895437
233,1.325726044178009,0.4965626652564781,0.45633241100363187
234,1.3271474719047547,0.5055526176626124,0.469583368320305
235,1.3262133657932282,0.49814912744579587,0.4545709341494631
236,1.3266918659210205,0.5007932310946589,0.4599956478433609
237,1.3239481389522552,0.5071390798519302,0.4732392546161598
238,1.3228790521621705,0.5134849286092015,0.48191836215940853
239,1.3251897275447846,0.5055526176626124,0.4693618480992566
240,1.3220431208610535,0.5097831835007932,0.4734661067016543
241,1.3194498717784882,0.518244315177155,0.4849685709903989
242,1.319049221277237,0.5203595980962453,0.4839942017054497
243,1.3187065184116364,0.5124272871496562,0.4779399815319998
244,1.3196806192398072,0.5187731359069275,0.4802742235946192
245,1.3162048637866974,0.5145425700687467,0.4744868117394473
246,1.317365723848343,0.5150713907985193,0.47158370259388505
247,1.3174386203289032,0.5081967213114754,0.46554503609682146
248,1.3185481071472167,0.5156002115282919,0.4797442188909741
249,1.3174555420875549,0.5166578529878372,0.47888649948703016
250,1.3154458045959472,0.5293495505023796,0.5054371060593732
251,1.3171306908130647,0.5240613432046536,0.49529704410784464
252,1.3188214600086212,0.5193019566367002,0.48678397795785805
253,1.317005217075348,0.5129561078794289,0.47684636567074135
254,1.3180166006088256,0.5129561078794289,0.471103450379624
255,1.3132085263729096,0.508725542041248,0.46130255193994524
256,1.3145956695079803,0.49709148598625064,0.4312762921736527
257,1.3123441517353058,0.5013220518244316,0.43484801191828065
258,1.3130465030670166,0.506081438392385,0.4436539911223519
259,1.3139580130577087,0.5055526176626124,0.4478843895335018
260,1.313288789987564,0.5013220518244316,0.44598966563340425
261,1.3108954191207887,0.511369645690111,0.46587923884852855
262,1.3092403709888458,0.5177154944473823,0.4804832233638658
263,1.3088830709457397,0.5177154944473823,0.47653654485241276
264,1.3047039926052093,0.5230037017451085,0.4830303596435727
265,1.3075440287590028,0.5277630883130618,0.4922221105779557
266,1.3039016366004943,0.5309360126916975,0.49992414474797825
267,1.3086118221282959,0.5293495505023796,0.49935617490177714
268,1.3098685204982758,0.5282919090428345,0.49709114334058474
269,1.3089106917381286,0.5230037017451085,0.4909384738188426
270,1.3113908886909484,0.526176626123744,0.49138502465596057
271,1.3093107044696808,0.5230037017451085,0.48640316854567317
272,1.307486343383789,0.5293495505023796,0.49000147456358817
273,1.3077664911746978,0.520888418826018,0.47397535008605013
274,1.305714589357376,0.5203595980962453,0.47546366648029903
275,1.3064267575740813,0.520888418826018,0.4733518998155333
276,1.309352070093155,0.514013749338974,0.4687114615332836
277,1.3055452287197113,0.518244315177155,0.46671789428231886
278,1.3024382531642913,0.5187731359069275,0.46863411485175666
279,1.2990692377090454,0.5193019566367002,0.4711671418893113
280,1.2990412592887879,0.5219460602855632,0.4733504790412235
281,1.2976381123065948,0.5256478053939715,0.48016953023324505
282,1.296023041009903,0.5224748810153358,0.4775029881435153
283,1.2969362556934356,0.526176626123744,0.4818324230348286
284,1.2974590599536895,0.514013749338974,0.46187802890856106
285,1.2962388217449188,0.5150713907985193,0.4651265371227484
286,1.2943151354789735,0.5103120042305659,0.4583488954558666
287,1.2944053769111634,0.5166578529878372,0.47079926457158333
288,1.2930894911289215,0.5150713907985193,0.47023455060926966
289,1.2989168882369995,0.5092543627710207,0.4577622104145586
290,1.2991390883922578,0.5108408249603384,0.4615993606879626
291,1.3005798637866974,0.5145425700687467,0.46428630666310183
292,1.3011499702930451,0.5145425700687467,0.4653399169520475
293,1.3016887247562408,0.5118984664198837,0.46162660539845074
294,1.29781032204628,0.5177154944473823,0.4697562714798546
295,1.297393786907196,0.5092543627710207,0.4569247244678308
296,1.2961105108261108,0.5092543627710207,0.4620509802391338
297,1.293668085336685,0.5214172395557906,0.477934127370185
298,1.294085395336151,0.5230037017451085,0.4795496497990128
299,1.2952373921871185,0.5245901639344263,0.4793402023371543
300,1.2865075886249542,0.5230037017451085,0.4782670597733275
301,1.2914217591285706,0.5335801163405606,0.4918573818735697
302,1.2904164373874665,0.5346377578001058,0.49484598860978285
303,1.2852943003177644,0.5378106821787414,0.501983361911053
304,1.288355642557144,0.5335801163405606,0.4957613178424019
305,1.2842461466789246,0.5378106821787414,0.4981856594233367
306,1.2836837589740753,0.5399259650978319,0.50051625004995
307,1.2794759690761566,0.5483870967741935,0.5132721647272585
308,1.2762327253818513,0.5393971443680592,0.503257684947229
309,1.2759086728096007,0.5341089370703331,0.4946550479321951
310,1.2766508221626283,0.5282919090428345,0.48357857049869757
311,1.276183158159256,0.5330512956107879,0.4887389808000269
312,1.2742064654827119,0.5346377578001058,0.4913300479602604
313,1.2750489115715027,0.5346377578001058,0.49898459137409695
314,1.2708840131759644,0.5388683236382866,0.5078808201572981
315,1.270460492372513,0.550502379693284,0.5251544458352131
316,1.2695546805858613,0.5452141723955579,0.5186061297881884
317,1.2696029424667359,0.5446853516657852,0.5169021145648417
318,1.2670368373394012,0.5473294553146484,0.5237441455816264
319,1.2656926393508912,0.5441565309360127,0.5207798542782724
320,1.266349059343338,0.5473294553146484,0.5224799138215083
321,1.2670407891273499,0.5547329455314648,0.529753149744424
322,1.2660725951194762,0.5515600211528292,0.5217195257662347
323,1.2662290275096892,0.5510312004230565,0.5242125900765539
324,1.2651745319366454,0.5542041248016922,0.5315553068727691
325,1.263834547996521,0.5573770491803278,0.5336573260108132
326,1.2614750206470489,0.5658381808566896,0.543267977970246
327,1.256891417503357,0.5637228979375991,0.541301802861635
328,1.25647115111351,0.5637228979375991,0.5437184518772703
329,1.259126478433609,0.5700687466948704,0.5509233847042613
330,1.2599168777465821,0.5737704918032787,0.5572472220619803
331,1.2592932641506196,0.5769434161819144,0.5622048886697686
332,1.2546755611896514,0.5748281332628239,0.5581515383786279
333,1.2545548498630523,0.5742993125330513,0.5585763326023804
334,1.2498636901378632,0.5753569539925966,0.5597368669349793
335,1.2469839572906494,0.5690111052353253,0.5485978133313597
336,1.249117809534073,0.56795346377578,0.5471754224602103
337,1.2529683470726014,0.562665256478054,0.5393103571951664
338,1.246969348192215,0.5573770491803278,0.532114308253243
339,1.2481398224830627,0.5642517186673718,0.5441478767962845
340,1.246156519651413,0.5711263881544156,0.5534100658174553
341,1.2447825908660888,0.5780010576414596,0.5617020944254504
342,1.2405852496623992,0.5875198307773665,0.571274723880842
343,1.2419305622577668,0.5764145954521417,0.5634371129150073
344,1.2441213428974152,0.5848757271285034,0.578012198500686
345,1.241909348964691,0.5838180856689582,0.5765346850587311
346,1.2413826644420625,0.5859333685880487,0.5783048291169584
347,1.2419051826000214,0.562665256478054,0.5370436576972925
348,1.2401740729808808,0.558434690639873,0.5304915214700706
349,1.2376474022865296,0.5705975674246431,0.5556146070599371
350,1.2373132765293122,0.5658381808566896,0.5409161749790607
351,1.2396667361259461,0.5552617662612375,0.5212104409232469
352,1.2378226041793823,0.5568482284505553,0.5209045895020826
353,1.2337447583675385,0.5542041248016922,0.515835238418033
354,1.2306839764118194,0.55579058699101,0.5177701366719292
355,1.2335523247718811,0.5621364357482813,0.5301551900083038
356,1.2340845346450806,0.5637228979375991,0.528217542083153
357,1.235170179605484,0.5573770491803278,0.5196872040108617
358,1.2309613645076751,0.5589635113696457,0.5236246657901903
359,1.2283481538295746,0.5610787942887361,0.5265866243345301
360,1.2286483943462372,0.5616076150185088,0.524259996666554
361,1.2287196695804596,0.5594923320994183,0.5216419857162623
362,1.2292143821716308,0.5742993125330513,0.541369844484546
363,1.2307159304618835,0.5690111052353253,0.5330900198785691
364,1.2310804963111877,0.5700687466948704,0.5349052325454283
365,1.2325669646263122,0.55579058699101,0.5164394168730848
366,1.233737015724182,0.5621364357482813,0.5271861131095285
367,1.2348825454711914,0.5579058699101005,0.5226332590009531
368,1.2323497176170348,0.5600211528291908,0.534209057621168
369,1.2299976408481599,0.5959809624537282,0.5891604600001606
370,1.2256289780139924,0.6065573770491803,0.5985790632459004
371,1.2293511509895325,0.5959809624537282,0.5883429368932245
372,1.2245819449424744,0.5790586991010047,0.5639808085563766
373,1.2260834455490113,0.5711263881544156,0.5518467837428351
374,1.2282281577587129,0.5795875198307774,0.5655494126996965
375,1.2290283858776092,0.5748281332628239,0.5610812280792297
376,1.2258922398090362,0.5795875198307774,0.5623488752118716
377,1.2263606786727905,0.5774722369116869,0.557047671309847
378,1.2310467600822448,0.5700687466948704,0.5366829362454077
379,1.2269113540649415,0.5674246430460074,0.5312481253981775
380,1.2260326087474822,0.5631940772078265,0.522411730530017
381,1.2245984256267548,0.5605499735589635,0.5200216235246854
382,1.2225139737129211,0.5647805393971443,0.5298382839502365
383,1.2254265785217284,0.5695399259650978,0.5380671149161615
384,1.2257429301738738,0.5674246430460074,0.5334812009260254
385,1.2223194360733032,0.56795346377578,0.5304589569920426
386,1.2232844352722168,0.5742993125330513,0.5404791559906281
387,1.2242672264575958,0.5742993125330513,0.542251635453295
388,1.2195383429527282,0.5690111052353253,0.5327454377439921
389,1.2227805495262145,0.5658381808566896,0.5263144563384167
390,1.2220099091529846,0.5637228979375991,0.5273537479773666
391,1.2250362038612366,0.5621364357482813,0.5219052209476431
392,1.226430195569992,0.5621364357482813,0.5205541565110595
393,1.2254422187805176,0.565309360126917,0.5289316078890594
394,1.2287507057189941,0.5700687466948704,0.5355541391670153
395,1.2262906908988953,0.5742993125330513,0.5438460018784809
396,1.2239482998847961,0.5716552088841883,0.541637402876907
397,1.2225721538066865,0.5716552088841883,0.5458777759170838
398,1.2238674938678742,0.5716552088841883,0.5467366178879793
399,1.2238407552242279,0.5806451612903226,0.5676513191103921
400,1.2213007450103759,0.5764145954521417,0.572863803192674
401,1.2217715561389924,0.5758857747223691,0.5604355431134808
402,1.221318781375885,0.565309360126917,0.5421635555261473
403,1.219641238451004,0.5647805393971443,0.5412504710109969
404,1.219482308626175,0.562665256478054,0.5401435216624197
405,1.2221783339977264,0.5547329455314648,0.5235967555919647
406,1.2229229092597962,0.5499735589635114,0.5087039945342885
407,1.2199786603450775,0.5547329455314648,0.5164198514385724
408,1.2167948246002198,0.562665256478054,0.5295930608687627
409,1.216874396800995,0.5716552088841883,0.5531991327403978
410,1.2162697970867158,0.562665256478054,0.5491971634219535
411,1.2152730762958526,0.565309360126917,0.5442302471421561
412,1.2148311614990235,0.5563194077207827,0.5255889514611284
413,1.2133313298225403,0.558434690639873,0.5344295378806888
414,1.2132288813591003,0.5716552088841883,0.5603843177866139
415,1.2079638421535492,0.5732416710735061,0.5646470865056997
416,1.20797501206398,0.5790586991010047,0.5730737103652626
417,1.2075707733631134,0.5790586991010047,0.5730719545219757
418,1.2021043181419373,0.5822316234796404,0.5725632341251001
419,1.2058363616466523,0.582760444209413,0.5749078177077533
420,1.2005926966667175,0.5832892649391856,0.5697281114619287
421,1.2017816066741944,0.5843469063987309,0.5680884400027755
422,1.2077332675457,0.5843469063987309,0.5736103190772109
423,1.2037368178367616,0.5875198307773665,0.5781090317830423
424,1.2009496331214904,0.5906927551560022,0.5720044801374777
425,1.2013305962085723,0.5869910100475939,0.5690285864742477
426,1.2017971634864808,0.5954521417239556,0.5860769098911428
427,1.1990853190422057,0.5970386039132733,0.5874481838148179
428,1.1968502283096314,0.5928080380750925,0.5820029949323595
429,1.196821278333664,0.6017979904812268,0.5972133797708322
430,1.196154248714447,0.6092014806980434,0.6053283720115573
431,1.1957669258117676,0.5943945002644103,0.5925450546698547
432,1.1967732310295105,0.5991538868323638,0.6001238489976561
433,1.1975721418857574,0.6097303014278159,0.6127082599520702
434,1.1954899191856385,0.6023268112109995,0.6039407229695312
435,1.1931280672550202,0.6070861977789529,0.6104660868612928
436,1.1914261341094972,0.6054997355896351,0.6075801471814477
437,1.19049511551857,0.6134320465362242,0.6181382529291842
438,1.1882432878017426,0.6160761501850872,0.618174619241472
439,1.1899975955486297,0.6097303014278159,0.6130021287744277
440,1.1849658489227295,0.6102591221575886,0.6134809431850853
441,1.1887938678264618,0.5996827075621365,0.5991434006919911
442,1.1872226893901825,0.5959809624537282,0.5936302294128193
443,1.1906887710094451,0.5970386039132733,0.5981054213347026
444,1.1908157408237456,0.5917503966155473,0.5914922122817696
445,1.1872861444950105,0.5832892649391856,0.5791892171407965
446,1.1906389117240905,0.5795875198307774,0.5724836083110914
447,1.188393670320511,0.5690111052353253,0.556737597635179
448,1.1889739274978637,0.5716552088841883,0.5567988344384429
449,1.188920646905899,0.5695399259650978,0.5517922733631033
450,1.190800017118454,0.5711263881544156,0.5500974370301913
451,1.1949509680271149,0.5711263881544156,0.552446370974298
452,1.1889485538005828,0.5684822845055526,0.5539652427149969
453,1.1902476131916047,0.5785298783712322,0.5648804092615537
454,1.1898748576641083,0.5869910100475939,0.5781171622164181
455,1.1876875460147858,0.597567424643046,0.5899272657372661
456,1.1884905636310577,0.5980962453728186,0.5827776390424487
457,1.1823166072368623,0.6076150185087256,0.5954871851141592
458,1.1834142863750459,0.6033844526705446,0.5923160973626107
459,1.1824171781539916,0.6166049709148599,0.6097032387109876
460,1.1840260028839111,0.6203067160232681,0.6146744844715233
461,1.1839657425880432,0.6229508196721312,0.616517765932347
462,1.1837449491024017,0.6076150185087256,0.5975643400665437
463,1.1825326323509215,0.6118455843469064,0.6012143661028334
464,1.1815501987934112,0.6155473294553147,0.606853829587618
465,1.1808981776237488,0.6187202538339502,0.6095624622014243
466,1.1771028101444245,0.6129032258064516,0.6033492258336501
467,1.1780124306678772,0.5906927551560022,0.5705737476720617
468,1.178498536348343,0.5864621893178212,0.5647737468119564
469,1.180206400156021,0.588048651507139,0.5683033924277444
470,1.1775352358818054,0.5901639344262295,0.5745974901361874
471,1.1807062447071075,0.612374405076679,0.5982071012204713
472,1.1817635476589203,0.5959809624537282,0.5799454148873672
473,1.1820524334907532,0.5811739820200952,0.563629132408893
474,1.1804438769817351,0.5912215758857747,0.5751971782570823
475,1.176384949684143,0.6134320465362242,0.600792571730831
476,1.1787870824337006,0.6229508196721312,0.6123569997787078
477,1.1765986204147338,0.6181914331041777,0.6074863068141001
478,1.174494743347168,0.6250661025912215,0.6163640346927777
479,1.1710791528224944,0.6261237440507668,0.6182473599325177
480,1.1755962014198302,0.6240084611316764,0.6185433534554455
481,1.1744863510131835,0.6240084611316764,0.6206422922594095
482,1.1745879232883454,0.6060285563194078,0.5973729228587592
483,1.1774011611938477,0.6081438392384981,0.6000141543240317
484,1.1748567998409272,0.6039132734003173,0.6004434950643844
485,1.1734670221805572,0.6155473294553147,0.6158306514456954
486,1.170797622203827,0.6234796404019037,0.6206327393689757
487,1.1736882090568543,0.6382866208355368,0.6359706703476249
488,1.1729571282863618,0.6377578001057641,0.6319391207831309
489,1.1724497258663178,0.6499206768905341,0.646858147745584
490,1.1722048819065094,0.6536224219989424,0.6502741910227489
491,1.1750748932361603,0.6456901110523533,0.641583837378551
492,1.1733323574066161,0.6525647805393971,0.65045484729271
493,1.1726021945476532,0.6530936012691697,0.6532720316856332
494,1.1724156141281128,0.6509783183500794,0.6512932969207877
495,1.1690580308437348,0.6562665256478054,0.6577782120509754
496,1.1703424096107482,0.6589106292966684,0.6601256442069686
497,1.172988224029541,0.6478053939714437,0.6479546767180988
498,1.1725159168243409,0.6404019037546271,0.6359730568093136
499,1.176488846540451,0.6404019037546271,0.6259429888581849
500,1.1800199329853058,0.6388154415653093,0.6298818088695065
1,1.9772485435009002,0.1940772078265468,0.14434062116432628
2,1.962576788663864,0.21311475409836064,0.1639780047909654
3,1.952032893896103,0.22739291380222104,0.18367921692398673
4,1.9397166132926942,0.25647805393971446,0.21120471093193366
5,1.9232974648475647,0.28239026969857217,0.23490217424978846
6,1.9106434881687164,0.28397673188789,0.23163935545406192
7,1.9015188038349151,0.2977260708619778,0.25328198577114447
8,1.883822149038315,0.3093601269169751,0.2727030551740844
9,1.874153161048889,0.3209941829719725,0.2806585655354166
10,1.8627794981002808,0.3273400317292438,0.29216992070510855
11,1.8545267939567567,0.3289264939185616,0.2932023507272213
12,1.8444851815700531,0.34003172924378633,0.30715964461268186
13,1.8335968434810639,0.34531993654151244,0.3148527226203472
14,1.8191894948482514,0.3527234267583289,0.3256143545876807
15,1.8077200114727021,0.358011634056055,0.333779283630637
16,1.799481451511383,0.36224219989423584,0.33649890471452376
17,1.7876677572727204,0.36224219989423584,0.3394292548935714
18,1.7817138016223908,0.37176097303014277,0.35045094510117847
19,1.7734837174415587,0.3886832363828662,0.36555676506896895
20,1.771832323074341,0.3812797461660497,0.35757540661154097
21,1.765484243631363,0.38233738762559494,0.362743091760071
22,1.7551854312419892,0.370174510840825,0.35006874744634386
23,1.749177372455597,0.36911686938127974,0.3430786360569204
24,1.7395210981369018,0.38233738762559494,0.36239422732284166
25,1.7312133371829987,0.4008461131676362,0.3826673530540899
26,1.723197877407074,0.4204124801692226,0.4074436851560859
27,1.7138108968734742,0.4394500264410365,0.42865194768460574
28,1.7105776727199555,0.4405076679005817,0.4318658705932575
29,1.7029201447963715,0.44526705446853515,0.44111623445749126
30,1.6980751633644104,0.45848757271285034,0.4566071857025321
31,1.6929193079471587,0.46536224219989425,0.4584056860173731
32,1.6861164569854736,0.4664198836594394,0.45863831654192844
33,1.6779228806495667,0.4701216287678477,0.4626080280716104
34,1.6652060151100159,0.4833421470121629,0.46894607604726335
35,1.6554843485355377,0.4859862506610259,0.47013025165174466
36,1.6457829654216767,0.5034373347435219,0.49934169481223717
37,1.638294768333435,0.5134849286092015,0.5056910441442881
38,1.6310764253139496,0.5156002115282919,0.5119945824601235
39,1.6235420882701874,0.5034373347435219,0.5016838739794518
40,1.6145773112773896,0.5145425700687467,0.5212020441845476
41,1.6094383478164673,0.5198307773664728,0.5199493419936834
42,1.5996457517147065,0.520888418826018,0.520130678742115
43,1.5887565851211547,0.5203595980962453,0.5133466473679026
44,1.5828985691070556,0.5203595980962453,0.5139120430910629
45,1.5746533751487732,0.5430988894764675,0.5423629608027156
46,1.5675968527793884,0.5393971443680592,0.5380327096774148
47,1.5611236214637756,0.5356953992596509,0.5343608891834208
48,1.5571283161640168,0.5616076150185088,0.5676354208106316
49,1.5527401626110078,0.5838180856689582,0.5892025281168947
50,1.5469308197498322,0.5891062929666843,0.5907410370949223
51,1.5416096866130828,0.5859333685880487,0.5859207788870365
52,1.5344586431980134,0.5875198307773665,0.5840685076755863
53,1.5298128008842469,0.594923320994183,0.5842974129230755
54,1.5237218499183656,0.588048651507139,0.5793770717548634
55,1.517884749174118,0.5906927551560022,0.581422439869567
56,1.5141344308853149,0.6044420941300899,0.6010129831110017
57,1.510435938835144,0.6028556319407721,0.5953258359705801
58,1.5052729189395904,0.5954521417239556,0.5858474804328621
59,1.500671672821045,0.5864621893178212,0.5786964093711827
60,1.4924249708652497,0.6012691697514543,0.5929015128320544
61,1.4915301740169524,0.5869910100475939,0.5774839344178445
62,1.4878539264202117,0.5896351136964569,0.5785765108828576
63,1.4854797303676606,0.6107879428873612,0.6031729256844197
64,1.482716292142868,0.6054997355896351,0.5951226362700744
65,1.4801831245422363,0.5795875198307774,0.5655370458915666
66,1.4737013220787047,0.5790586991010047,0.5685291267410847
67,1.4683371901512146,0.5848757271285034,0.5831024806855903
68,1.4666992008686066,0.5938656795346378,0.593496696286299
69,1.4614651262760163,0.5912215758857747,0.5899557743797473
70,1.4590171992778778,0.5986250661025913,0.5962390264478535
71,1.45399352312088,0.6017979904812268,0.5966339103659648
72,1.4455191552639008,0.5901639344262295,0.5797671592003256
73,1.4414102673530578,0.5906927551560022,0.5794688252775309
74,1.4356130957603455,0.600211528291909,0.5897335432249167
75,1.4287880480289459,0.6054997355896351,0.5954482667918023
76,1.4253505170345306,0.6054997355896351,0.5931070780950598
77,1.4232710957527162,0.6039132734003173,0.5914953164048175
78,1.4218573331832887,0.6102591221575886,0.5994611707469588
79,1.4189537286758422,0.6240084611316764,0.613471098276572
80,1.4106662392616272,0.6308831306187203,0.6231794145561652
81,1.4074832379817963,0.6335272342675833,0.6290904796527118
82,1.404347574710846,0.6441036488630354,0.6430192313468248
83,1.399277013540268,0.6287678476996298,0.626219650286022
84,1.3915046751499176,0.6250661025912215,0.6223187711238632
85,1.3859612464904785,0.6409307244843998,0.6389025836470544
86,1.3787467777729034,0.641988365943945,0.6297670586131685
87,1.3783692121505737,0.6530936012691697,0.6459845412168981
88,1.3733220875263215,0.6604970914859862,0.6595718253420534
89,1.3732649385929108,0.662083553675304,0.6609843944051252
90,1.3683548867702484,0.6504494976203067,0.6460676118799358
91,1.36717888712883,0.6557377049180327,0.6499325584502355
92,1.3660308122634888,0.6493918561607614,0.6411620106494295
93,1.3634547173976899,0.6404019037546271,0.6332143868187999
94,1.3645672023296356,0.6562665256478054,0.6518418203112081
95,1.3653673350811004,0.6657852987837123,0.662420799548495
96,1.3620247483253478,0.6726599682707562,0.66936523193688
97,1.3589698493480682,0.6705446853516658,0.6665777781110583
98,1.357468408346176,0.6578529878371232,0.6491766028505696
99,1.3540141761302948,0.6499206768905341,0.6404700477574539
100,1.3526074409484863,0.6541512427287149,0.6449410124564757
101,1.3457784533500672,0.659439450026441,0.6482237673200252
102,1.3448847711086274,0.6483342147012163,0.6329008861090417
103,1.3450401604175568,0.6361713379164463,0.6172733234435575
104,1.3400818586349488,0.6329984135378107,0.612514994722831
105,1.3369878113269806,0.6229508196721312,0.6003771396579319
106,1.3342993915081025,0.6266525647805394,0.6064965353913375
107,1.3303589999675751,0.6255949233209942,0.6057876983371836
108,1.3292221903800965,0.6351136964569011,0.6181905913947198
109,1.3280014753341676,0.6335272342675833,0.6173097930368548
110,1.3280141472816467,0.6451612903225806,0.6315477440943543
111,1.324714720249176,0.6515071390798519,0.6391057070568286
112,1.3192111372947692,0.6472765732416711,0.632505788138665
113,1.3143908262252808,0.6493918561607614,0.6385799946913664
114,1.3084374070167542,0.6562665256478054,0.6425917958083213
115,1.3098164081573487,0.6515071390798519,0.6373720053735751
116,1.3104673087596894,0.6504494976203067,0.636613658017339
117,1.3072320520877838,0.6456901110523533,0.6286224982574795
118,1.301317846775055,0.6462189317821259,0.6282641114004451
119,1.3004905164241791,0.6435748281332628,0.6255041035199683
120,1.29814915060997,0.6472765732416711,0.6279624761166245
121,1.296015691757202,0.6467477525118984,0.6312675626436116
122,1.2940088033676147,0.6425171866737176,0.622888190190987
123,1.294394201040268,0.6504494976203067,0.6363207854186891
124,1.295588219165802,0.656795346377578,0.6446281487981436
125,1.2953996181488037,0.6562665256478054,0.6446366423692507
126,1.2939940750598908,0.6604970914859862,0.6549525515333583
127,1.2967550456523895,0.6610259122157589,0.6578992784059705
128,1.2923177242279054,0.6673717609730302,0.6673148666222303
129,1.2907819211483003,0.6694870438921205,0.6697121814906776
130,1.2856376409530639,0.6768905341089371,0.6777800585342865
131,1.2846238791942597,0.6657852987837123,0.6644026499697643
132,1.2801282346248626,0.6673717609730302,0.6631633098765929
133,1.2728327095508576,0.6710735060814383,0.6670006767717327
134,1.268422746658325,0.6747752511898466,0.6710505104948877
135,1.269363135099411,0.6821787414066631,0.6784318665512588
136,1.2674263298511506,0.6869381279746166,0.6848923435712456
137,1.2654802560806275,0.6858804865150714,0.6822089998123987
138,1.261738508939743,0.686409307244844,0.682211062448158
139,1.2597029089927674,0.6943416181914331,0.6921368926221625
140,1.2578286170959472,0.6948704389212057,0.6922979930552902
141,1.254765373468399,0.6821787414066631,0.6765680507296882
142,1.252708488702774,0.6726599682707562,0.6625633935264116
143,1.2509135901927948,0.6694870438921205,0.6595055948706791
144,1.2490066111087799,0.6721311475409836,0.6613654608283769
145,1.2454077005386353,0.6779481755684823,0.6667920009481938
146,1.2459094941616058,0.6604970914859862,0.6506590266079856
147,1.2458669066429138,0.6589106292966684,0.6515947662668923
148,1.246807712316513,0.6610259122157589,0.6529591817546903
149,1.249104881286621,0.6541512427287149,0.6411297403987876
150,1.2489852905273438,0.6573241671073506,0.6443618374115779
151,1.2446040153503417,0.6599682707562137,0.6465522447835468
152,1.2433365881443024,0.6694870438921205,0.6596034971723855
153,1.241171544790268,0.6673717609730302,0.6551326879797931
154,1.2382979810237884,0.6837652035959809,0.6721483036588355
155,1.238156509399414,0.6885245901639344,0.6754943173018697
156,1.237172144651413,0.6869381279746166,0.6742536081222156
157,1.2316388547420503,0.686409307244844,0.6791666986594845
158,1.2323328018188477,0.6700158646218932,0.6632562770812946
159,1.2278325259685516,0.664727657324167,0.655252429116652
160,1.2270125329494477,0.6784769962982549,0.6740198773483403
161,1.2246482729911805,0.6811210999471179,0.6770408011516112
162,1.2236214876174927,0.6827075621364358,0.6735216679529114
163,1.225141704082489,0.6853516657852988,0.6802986606527671
164,1.2219316065311432,0.6890534108937071,0.685685777530504
165,1.2247318029403687,0.6932839767318879,0.6914819578126411
166,1.2250461399555206,0.6964569011105235,0.6948865426674591
167,1.2238214492797852,0.686409307244844,0.6831534510026646
168,1.221554833650589,0.6885245901639344,0.6847579964239445
169,1.2228089570999146,0.6996298254891592,0.6955001231903903
170,1.223793625831604,0.6943416181914331,0.687676103784592
171,1.2236075043678283,0.7017451084082496,0.6944443360028544
172,1.2212189555168151,0.6996298254891592,0.6902161429079002
173,1.2246335327625275,0.7001586462189318,0.6936432920327091
174,1.224597406387329,0.6996298254891592,0.6937164039105765
175,1.2215971171855926,0.6901110523532522,0.6803782778579948
176,1.2190967619419097,0.6911686938127974,0.6799828654104935
177,1.2217370629310609,0.6763617133791645,0.6625325325492762
178,1.2181269347667694,0.6705446853516658,0.6578803240411741
179,1.2140156209468842,0.6768905341089371,0.666194878961552
180,1.2116206109523773,0.6753040719196193,0.6653234309349764
181,1.2060191333293915,0.6721311475409836,0.6597160545770786
182,1.2054288327693938,0.6779481755684823,0.664173494989681
183,1.200304001569748,0.6858804865150714,0.6706399055719764
184,1.1976245164871215,0.6948704389212057,0.6836216064291422
185,1.195204222202301,0.7059756742464305,0.6972523602798465
186,1.193800538778305,0.713379164463247,0.7059590924026831
187,1.1908134162425994,0.7197250132205183,0.7126591340482039
188,1.1874770641326904,0.7181385510312004,0.712119242763307
189,1.1811747670173645,0.7186673717609731,0.7133869227668859
190,1.1857436001300812,0.7191961924907456,0.715111168959913
191,1.1779440879821776,0.7186673717609731,0.7145324794360539
192,1.1784155428409577,0.7170809095716552,0.7129299979232165
193,1.1759771406650543,0.7070333157059757,0.702355964088193
194,1.1765982627868652,0.6996298254891592,0.6939452041622135
195,1.1764146745204926,0.6932839767318879,0.6866015731464533
196,1.1714386522769928,0.6911686938127974,0.6855352875105635
197,1.1719777643680573,0.706504494976203,0.7023454195976752
198,1.1670517385005952,0.7181385510312004,0.7145268244627646
199,1.168269294500351,0.7170809095716552,0.7132795003073783
200,1.165119653940201,0.7250132205182444,0.7223048758379501
201,1.1660412013530732,0.7239555790586991,0.7203758513455142
202,1.1653633058071136,0.7244843997884717,0.7200482925614551
203,1.1615747332572937,0.7265996827075621,0.721829025448171
204,1.159545475244522,0.7250132205182444,0.7197363541800572
205,1.1584251821041107,0.7297726070861977,0.7258906900300196
206,1.158368355035782,0.7292437863564252,0.7245420959465746
207,1.160575258731842,0.7239555790586991,0.7175288835272265
208,1.1598080754280091,0.7186673717609731,0.7113028335342839
209,1.1589292109012603,0.7271285034373347,0.720131676688618
210,1.1600696682929992,0.7239555790586991,0.7171262011241721
211,1.1588914692401886,0.7265996827075621,0.7211003786317373
212,1.155732524394989,0.7255420412480169,0.717956097539954
213,1.1588012456893921,0.7292437863564252,0.7215641003131078
214,1.1569009244441986,0.7414066631411952,0.737971781113808
215,1.154214346408844,0.7461660497091486,0.7433203611555923
216,1.1543363749980926,0.7498677948175568,0.7481270644408705
217,1.153239357471466,0.7535695399259651,0.7522711127797947
218,1.1551651000976562,0.7540983606557377,0.7530357250336258
219,1.1550804257392884,0.7551560021152829,0.7541560277463297
220,1.1523673236370087,0.7519830777366473,0.7509116023662861
221,1.1508717298507691,0.7567424643046008,0.755120969634353
222,1.1503098011016846,0.7556848228450556,0.7540768375436747
223,1.1508467018604278,0.7498677948175568,0.7486217903828685
224,1.146709007024765,0.7419354838709677,0.7405179060803752
225,1.147439569234848,0.7350608143839239,0.7327599092248224
226,1.147213888168335,0.7313590692755156,0.7289817569380409
227,1.144167810678482,0.7382337387625595,0.7368204995525004
228,1.1456866443157196,0.7371760973030143,0.7363230022226717
229,1.1453935265541078,0.7350608143839239,0.7351808519613308
230,1.1447491943836212,0.7366472765732417,0.7366485038401996
231,1.142553347349167,0.7350608143839239,0.734803804600328
232,1.1403964459896088,0.7424643046007403,0.74232349870544
233,1.1397687375545502,0.736118455843469,0.7359446061186369
234,1.1397109627723694,0.7345319936541512,0.734384421660538
235,1.1357116281986237,0.74034902168165,0.7401336894087205
236,1.1347109735012055,0.7509254362771021,0.7508430466663398
237,1.129279661178589,0.7488101533580116,0.7483099086016607
238,1.1283300757408141,0.7519830777366473,0.7518077960942874
239,1.1275965034961701,0.7551560021152829,0.7543622362090536
240,1.1267630934715271,0.7540983606557377,0.7526068839588363
241,1.1272454738616944,0.7488101533580116,0.746710479235831
242,1.1302390933036803,0.7509254362771021,0.7480141832679624
243,1.130023568868637,0.7477525118984664,0.7443897337975862
244,1.1240353047847749,0.7461660497091486,0.7434925182085056
245,1.1243632078170775,0.7588577472236911,0.7572778433123516
246,1.1226867318153382,0.7657324167107351,0.7643814919841844
247,1.1244028806686401,0.7636171337916446,0.7622480620921399
248,1.1235169112682342,0.7615018508725542,0.7599514024304471
249,1.123313546180725,0.7514542570068746,0.750236227951716
250,1.1215153574943542,0.7509254362771021,0.749202078251466
251,1.1175346851348877,0.7641459545214172,0.7618521296567329
252,1.1163154065608978,0.7641459545214172,0.7619605203950767
253,1.118210005760193,0.7556848228450556,0.7539315339095972
254,1.1163499534130097,0.7519830777366473,0.7510640306206193
255,1.1147395133972169,0.7530407191961925,0.7528813826285584
256,1.112615805864334,0.7662612374405077,0.7663264599865844
257,1.111886239051819,0.7641459545214172,0.7635948566830042
258,1.1126689195632935,0.7567424643046008,0.7545872000881358
259,1.1148307979106904,0.7493389740877843,0.7453042288816125
260,1.1121721506118774,0.7593865679534638,0.7566889299478755
261,1.111167848110199,0.7519830777366473,0.7481849590363313
262,1.1113191604614259,0.7562136435748281,0.7528112981099834
263,1.1098134338855743,0.7599153886832364,0.7571895987857903
264,1.107493257522583,0.7604442094130089,0.7585670243042001
265,1.1072248756885528,0.7615018508725542,0.7598728802997753
266,1.108309692144394,0.7720782654680064,0.7714576661908932
267,1.1057435631752015,0.7763088313061872,0.7761885658414102
268,1.1072299003601074,0.7800105764145955,0.7800583519054143
269,1.1081749975681305,0.7852987837123215,0.7853141521116788
270,1.103274005651474,0.7810682178741407,0.7812259600093733
271,1.101389330625534,0.7847699629825489,0.7850144294452105
272,1.0990144729614257,0.7847699629825489,0.784762357591911
273,1.0956923007965087,0.7810682178741407,0.7813287353858096
274,1.0981540918350219,0.7810682178741407,0.781401050653694
275,1.0974020063877106,0.7773664727657325,0.7779446826075818
276,1.0973816096782685,0.7815970386039133,0.7824320772762245
277,1.091531366109848,0.7837123215230037,0.7842466982165431
278,1.0926151752471924,0.7852987837123215,0.7858147838096732
279,1.0856947600841522,0.7858276044420941,0.7867069975899744
280,1.0819694876670838,0.7895293495505024,0.7900488057283706
281,1.0821153461933135,0.7911158117398202,0.7913222830154413
282,1.0839748919010161,0.7953463775780011,0.7950699750961651
283,1.082449382543564,0.7879428873611846,0.7888409773832638
284,1.0828144907951356,0.787414066631412,0.7890020201387616
285,1.0823444426059723,0.7884717080909571,0.7901843267514007
286,1.080745780467987,0.7884717080909571,0.7905948200580918
287,1.0752178609371186,0.7852987837123215,0.7872284862712776
288,1.076838982105255,0.790058170280275,0.7916200619414919
289,1.075073093175888,0.7958751983077736,0.7975875500969839
290,1.0750435829162597,0.8006345848757271,0.8022938906933869
291,1.0736756861209868,0.7985193019566367,0.8000763818199629
292,1.070223981142044,0.8016922263352724,0.8028931370657219
293,1.0701926589012145,0.8027498677948176,0.8039912191861848
294,1.071351671218872,0.8001057641459545,0.8010139370695232
295,1.0706505477428436,0.7964040190375463,0.7974145221713834
296,1.069140911102295,0.7964040190375463,0.797165097950696
297,1.0719765543937683,0.7948175568482284,0.7955161402286205
298,1.068458467721939,0.7932310946589106,0.7938431683115776
299,1.067397528886795,0.7942887361184559,0.7946858456240051
300,1.0674659729003906,0.7948175568482284,0.7952466032623438
301,1.0673643350601196,0.7932310946589106,0.7938043736375647
302,1.0635139763355255,0.7958751983077736,0.7967069206452331
303,1.06124250292778,0.7948175568482284,0.7960213285683011
304,1.0666900038719178,0.7969328397673189,0.7980405155027755
305,1.0613094449043274,0.8027498677948176,0.8040765730533835
306,1.0643414318561555,0.8022210470650449,0.8031378327018092
307,1.0608095049858093,0.8001057641459545,0.801017790758414
308,1.057996642589569,0.7969328397673189,0.79801119370885
309,1.0592417061328887,0.8001057641459545,0.8012350428063183
310,1.0603614270687103,0.804865150713908,0.806081115329442
311,1.0574675738811492,0.8001057641459545,0.8012426595099373
312,1.058709019422531,0.8032786885245902,0.8041788688600108
313,1.0558854639530182,0.804865150713908,0.8057875372325057
314,1.0572070240974427,0.8001057641459545,0.8009743357319161
315,1.0554597675800323,0.8022210470650449,0.8032861513301006
316,1.0542193293571471,0.7995769434161819,0.8006444285764808
317,1.052945601940155,0.7974616604970914,0.7989045287532551
318,1.0567553341388702,0.8011634056054997,0.8023535103442502
319,1.0547224223613738,0.8032786885245902,0.8043023409962649
320,1.0524177134037018,0.8043363299841354,0.8057250143039479
321,1.050033164024353,0.8085668958223162,0.8100437841230365
322,1.0449070036411285,0.8122686409307245,0.8135407136856483
323,1.048811399936676,0.8080380750925437,0.8094390054666537
324,1.043318659067154,0.810153358011634,0.8113475816315397
325,1.0432996571063995,0.8149127445795875,0.8158833884338439
326,1.0387956023216247,0.8106821787414067,0.8120048159663009
327,1.040688979625702,0.8096245372818615,0.8107304978314982
328,1.0421119689941407,0.807509254362771,0.8084958381882504
329,1.038361269235611,0.8059227921734532,0.8071387276600195
330,1.036080664396286,0.8080380750925437,0.8094255772297464
331,1.0363651275634767,0.807509254362771,0.8090538957658727
332,1.0290083587169647,0.8096245372818615,0.8113812273572447
333,1.0301768720149993,0.8038075092543627,0.8057392190293318
334,1.0291832864284516,0.8053939714436806,0.807349487253626
335,1.0292556047439576,0.804865150713908,0.8066456590259048
336,1.0275245428085327,0.8022210470650449,0.8041529258162429
337,1.0267787873744965,0.7995769434161819,0.801516362635307
338,1.0259904980659484,0.8001057641459545,0.801768890535178
339,1.023618710041046,0.8027498677948176,0.8044755289208763
340,1.0241878986358643,0.7985193019566367,0.8002062919391408
341,1.0238634824752808,0.8027498677948176,0.8045034449787147
342,1.0245113670825958,0.8043363299841354,0.8061236019900259
343,1.020802104473114,0.8016922263352724,0.8035664688802193
344,1.0235644042491914,0.7995769434161819,0.8013790725165107
345,1.022002398967743,0.7985193019566367,0.8001867994249705
346,1.0214264035224914,0.7995769434161819,0.8010251119949249
347,1.0213016092777252,0.8038075092543627,0.8053888216434056
348,1.019618922472,0.8064516129032258,0.8079620815691516
349,1.0165500521659852,0.8096245372818615,0.8112085188116991
350,1.0134465962648391,0.8090957165520889,0.8107674562380706
351,1.0178118288516997,0.8064516129032258,0.8081153196245275
352,1.0133355736732483,0.8090957165520889,0.8107647027962758
353,1.0141862452030181,0.8122686409307245,0.8138443116768518
354,1.0131346523761748,0.8133262823902697,0.8149679497026362
355,1.015147140622139,0.8090957165520889,0.8108266825707838
356,1.0122589826583863,0.8053939714436806,0.8069722360785695
357,1.0090148389339446,0.8059227921734532,0.8075999309136387
358,1.0070139169692993,0.8053939714436806,0.8066133657864183
359,1.0039228349924088,0.8080380750925437,0.8093298828534402
360,1.0053483992815018,0.8090957165520889,0.8106322431372212
361,1.0063614130020142,0.8080380750925437,0.8095251971653362
362,1.004792794585228,0.8059227921734532,0.807602869318618
363,1.0078293293714524,0.8117398202009519,0.8131826710450659
364,1.0054100185632706,0.8106821787414067,0.8122391269266486
365,1.0037603408098221,0.8138551031200423,0.8152515244950899
366,1.0026079654693603,0.8180856689582232,0.8194759795272358
367,1.0014017611742019,0.817028027498678,0.8184388060783839
368,0.9992949783802032,0.8175568482284505,0.8188018531725872
369,1.003705632686615,0.8180856689582232,0.8192163800771377
370,1.0005236834287643,0.8180856689582232,0.8195671634688454
371,1.0004283428192138,0.8159703860391327,0.8177735522904358
372,0.9989435911178589,0.8212585933368588,0.8228596077109894
373,0.9989035367965698,0.8239026969857218,0.8251711615938222
374,0.9986838728189469,0.8239026969857218,0.8252287402902672
375,0.9966185808181762,0.8249603384452671,0.8260559356478534
376,0.9952462434768676,0.8191433104177683,0.8202821998926481
377,0.9959704488515854,0.822316234796404,0.8237313099434724
378,0.9972998201847076,0.8202009518773136,0.82132850876357
379,0.9949026286602021,0.8212585933368588,0.8220762377906244
380,0.9900263756513595,0.8186144896879958,0.8194991331623012
381,0.9892013311386109,0.8186144896879958,0.8196487726921049
382,0.985929262638092,0.8207297726070862,0.822123219566425
383,0.9890989273786545,0.8207297726070862,0.8219074179855103
384,0.9843696624040603,0.822316234796404,0.8235167785331152
385,0.9794071912765503,0.8244315177154945,0.8257153666767287
386,0.9826838850975037,0.819672131147541,0.8200027523998442
387,0.9837581276893616,0.8202009518773136,0.8201595710436429
388,0.986088028550148,0.8217874140666314,0.8215190284766359
389,0.9831200182437897,0.8239026969857218,0.8240554655775376
390,0.9786131858825684,0.8207297726070862,0.8204773647729431
391,0.9834292352199554,0.8202009518773136,0.8202186952114383
392,0.9783502131700516,0.8244315177154945,0.8252484173758656
393,0.9777876734733582,0.8249603384452671,0.8254074582789305
394,0.9782758921384811,0.8254891591750396,0.8263776182891195
395,0.978085458278656,0.8281332628239026,0.8292352061229763
396,0.9738981872797012,0.8313061872025383,0.8316633609724836
397,0.9713022261857986,0.8307773664727657,0.8312275382683986
398,0.9731822073459625,0.8328926493918561,0.8337171781284026
399,0.9694380074739456,0.8318350079323109,0.8326346204908699
400,0.9678501129150391,0.8291909042834479,0.8300105115160406
401,0.967822140455246,0.8297197250132206,0.8301267992044679
402,0.9690266728401185,0.8318350079323109,0.8322028352782225
403,0.9676372826099395,0.8307773664727657,0.8309548553482108
404,0.9672680556774139,0.8334214701216288,0.8335767308454802
405,0.9666391164064407,0.8313061872025383,0.8313888934765499
406,0.9660847634077072,0.8318350079323109,0.8322322824722229
407,0.9682182371616364,0.8323638286620836,0.8326934654368998
408,0.9673375427722931,0.8328926493918561,0.8328804319810745
409,0.9664269596338272,0.8307773664727657,0.8308770013338982
410,0.9631347984075547,0.8307773664727657,0.8310839846569217
411,0.9619815558195114,0.8328926493918561,0.8329741925822267
412,0.9622974336147309,0.8344791115811739,0.8346992351978485
413,0.9592770040035248,0.8344791115811739,0.8347260628704882
414,0.9610929518938065,0.8350079323109466,0.8353132378762894
415,0.9575123012065887,0.8323638286620836,0.8328280990458471
416,0.9580136328935623,0.8344791115811739,0.8348103138938235
417,0.9561190068721771,0.8339502908514014,0.8343775295604863
418,0.9581599503755569,0.8350079323109466,0.8354854637141423
419,0.9539401650428772,0.8323638286620836,0.8330107375934819
420,0.9520367443561554,0.8318350079323109,0.8325382340186537
421,0.9538112848997116,0.8286620835536753,0.8297342621375889
422,0.9551729917526245,0.8233738762559493,0.8246754263965391
423,0.9517329722642899,0.8228450555261766,0.8241879336707394
424,0.9470215559005737,0.8254891591750396,0.8266689693675803
425,0.9481340140104294,0.8270756213643575,0.8281984906260936
426,0.9500490248203277,0.8286620835536753,0.8297001006355899
427,0.9493000954389572,0.8281332628239026,0.8293145750182056
428,0.948611044883728,0.8270756213643575,0.8281501008117752
429,0.9492954760789871,0.8270756213643575,0.8283463968108259
430,0.9494764477014541,0.8276044420941301,0.8289100496738389
431,0.9434846371412278,0.8302485457429931,0.831509817456519
432,0.9473073422908783,0.8260179799048123,0.8273770442199806
433,0.9472420603036881,0.8265468006345849,0.828169025565361
434,0.9453415840864181,0.8260179799048123,0.8278104716783397
435,0.9473973900079727,0.8254891591750396,0.8272535194414851
436,0.9466794103384018,0.8302485457429931,0.8318296889668375
437,0.9469200044870376,0.8328926493918561,0.8341688925706894
438,0.9464774608612061,0.8313061872025383,0.8324993704511153
439,0.9483371794223785,0.8318350079323109,0.8329649481762805
440,0.9456253737211228,0.8323638286620836,0.8333869631893526
441,0.9492101937532424,0.8350079323109466,0.8360593506495327
442,0.9458657741546631,0.8334214701216288,0.8344375857548502
443,0.9442593395709992,0.8323638286620836,0.833601851296056
444,0.9466408401727676,0.8328926493918561,0.8341122396792632
445,0.9434717863798141,0.8355367530407192,0.8369605084334196
446,0.9402114152908325,0.8339502908514014,0.8352658514679022
447,0.9416312545537948,0.8339502908514014,0.8352612542990346
448,0.9453367382287979,0.8344791115811739,0.8357225408343459
449,0.9446999996900558,0.8328926493918561,0.834260497399703
450,0.9452894926071167,0.8307773664727657,0.832331266581989
451,0.9397372901439667,0.8302485457429931,0.8317055828537034
452,0.9425587087869645,0.8249603384452671,0.8266330919163908
453,0.944294011592865,0.8212585933368588,0.8231516884120581
454,0.944249939918518,0.8207297726070862,0.8227148112604771
455,0.9397132605314255,0.817028027498678,0.8191737406384892
456,0.9388382107019424,0.8138551031200423,0.8160017331602066
457,0.9392520278692246,0.812797461660497,0.8148672060069517
458,0.935933455824852,0.8138551031200423,0.8157950342445227
459,0.9305452078580856,0.8164992067689053,0.818446001139822
460,0.9288328111171722,0.8175568482284505,0.8195319332139901
461,0.9248321115970611,0.8186144896879958,0.8205189348178685
462,0.9261384636163712,0.819672131147541,0.8214930198547883
463,0.9168844580650329,0.8175568482284505,0.8194398996109518
464,0.9172205567359925,0.819672131147541,0.8216414309973895
465,0.9171133220195771,0.8207297726070862,0.8224852125621753
466,0.9169846057891846,0.8254891591750396,0.8270936693187155
467,0.9167329579591751,0.8260179799048123,0.8277799569451577
468,0.9129678934812546,0.8276044420941301,0.8291733661195411
469,0.9134522140026092,0.8307773664727657,0.8322684445559357
470,0.9119427472352981,0.8350079323109466,0.8365330739601575
471,0.9146180719137191,0.8350079323109466,0.836437452741649
472,0.9173729866743088,0.8355367530407192,0.8367744517535051
473,0.9109732955694199,0.8323638286620836,0.8337412339823024
474,0.9110753059387207,0.8328926493918561,0.8343022609824924
475,0.9125975728034973,0.8334214701216288,0.8350674689743629
476,0.9125521391630173,0.8344791115811739,0.8361560402288569
477,0.91191765666008,0.8355367530407192,0.8371665671770456
478,0.9088696539402008,0.8344791115811739,0.8360842145752969
479,0.907295647263527,0.8365943945002644,0.838464384724379
480,0.9036257714033127,0.8365943945002644,0.8384237694279958
481,0.9043764352798462,0.8381808566895822,0.8399356284523118
482,0.9050129920244216,0.8402961396086727,0.8419768686766639
483,0.9036446720361709,0.8424114225277631,0.84390694661761
484,0.9034594714641571,0.8402961396086727,0.8418464623344446
485,0.9017076045274734,0.8402961396086727,0.8417485445458304
486,0.9011771291494369,0.8424114225277631,0.8435848214805298
487,0.9007468342781066,0.8424114225277631,0.8439645506969254
488,0.9004324316978455,0.8413537810682179,0.843029509307895
489,0.8979870617389679,0.8387096774193549,0.8404917153895554
490,0.8983809232711792,0.8381808566895822,0.8397126027622681
491,0.900681522488594,0.8360655737704918,0.8374874203232328
492,0.9027699053287506,0.8334214701216288,0.8349540000301711
493,0.8988343834877014,0.8355367530407192,0.8370447433604785
494,0.8987265914678574,0.8360655737704918,0.8378717330198187
495,0.8980835825204849,0.8376520359598096,0.8394148316768438
496,0.8991707116365433,0.8381808566895822,0.8403885955558728
497,0.8968212872743606,0.8365943945002644,0.8389353601261508
498,0.8914566189050674,0.8355367530407192,0.8377123731890302
499,0.8915165662765503,0.8387096774193549,0.8407920700516084
500,0.8900820314884186,0.8387096774193549,0.8407043318857051
1,1.9918434619903564,0.22580645161290322,0.16039109275613425
2,1.8877006769180298,0.3945002644103649,0.34933501345530776
3,1.8011143207550049,0.5187731359069275,0.48570027333876925
4,1.7130744457244873,0.5668958223162348,0.5473872169223154
5,1.6539708375930786,0.6060285563194078,0.5961368728649303
6,1.5788378715515137,0.6435748281332628,0.6416177850349695
7,1.5352120399475098,0.6684294024325753,0.6683007418507547
8,1.4824551343917847,0.6874669487043892,0.6872158799163663
9,1.436051368713379,0.7086197778952935,0.7077287751200146
10,1.382604718208313,0.7223691168693813,0.7210155042013954
1,1.9776310920715332,0.15282919090428346,0.07482665160336975
2,1.975553035736084,0.15335801163405605,0.07632436848090074
3,1.9701720476150513,0.15388683236382866,0.07916755071908461
4,1.973299264907837,0.15441565309360128,0.08052323158286809
5,1.96876859664917,0.15388683236382866,0.08031129795451324
6,1.9711095094680786,0.15282919090428346,0.07996750424449542
7,1.9730894565582275,0.15335801163405605,0.08131984052391032
8,1.9693371057510376,0.15494447382337387,0.08352711923468667
9,1.9723365306854248,0.15441565309360128,0.08414407604191047
10,1.9683029651641846,0.15441565309360128,0.08398180069737639
1,2.02417254447937,0.14595452141723955,0.06642103257693485
2,2.012491464614868,0.14648334214701217,0.06775479561404903
3,2.018843412399292,0.14806980433633,0.07179600974587323
4,2.0161330699920654,0.14806980433633,0.07404158835751717
5,2.021167755126953,0.14806980433633,0.07444659947722547
6,2.0108351707458496,0.14542570068746694,0.07325720380298252
7,2.0129754543304443,0.14542570068746694,0.07315879996474621
8,2.0097815990448,0.14542570068746694,0.07361722678196149
9,2.0097410678863525,0.14542570068746694,0.0740844583611382
10,2.0020320415496826,0.14701216287678476,0.07596772710076935
1,2.072489023208618,0.15864621893178213,0.07835171314937281
2,1.94098961353302,0.3046007403490217,0.2823442503136325
3,1.8565073013305664,0.4331041776837652,0.4063048300729137
4,1.782535433769226,0.4690639873083025,0.43151034944217276
5,1.7203561067581177,0.4965626652564781,0.45765734806838065
6,1.6702549457550049,0.5214172395557906,0.4867267238024716
7,1.6095786094665527,0.558434690639873,0.530616327412465
8,1.5688368082046509,0.5938656795346378,0.5711593851268505
9,1.514860987663269,0.6308831306187203,0.6076835492010131
10,1.4803760051727295,0.6557377049180327,0.631152915227144
1,1.9932708740234375,0.15230037017451084,0.12469156307555616
2,2.0060267448425293,0.1491274457958752,0.12321670119710745
3,2.0052008628845215,0.1491274457958752,0.12343386494516843
4,1.9977836608886719,0.14754098360655737,0.12307525461764575
5,2.0031912326812744,0.14383923849814914,0.12006011385410749
6,1.9884657859802246,0.14383923849814914,0.12009359026063192
7,1.9918302297592163,0.14436805922792173,0.12030809618002239
8,2.0047264099121094,0.14383923849814914,0.11993915235122189
9,1.994806170463562,0.14489687995769435,0.1204976396641571
10,2.01432466506958,0.14542570068746694,0.12134678408526804
1,1.9946821928024292,0.1560021152829191,0.09942682995854775
2,1.9962984323501587,0.1565309360126917,0.09874636989171713
3,1.9979671239852905,0.15864621893178213,0.10019783874332475
4,1.9957034587860107,0.16076150185087257,0.10194175298099416
5,1.9912413358688354,0.15864621893178213,0.1001734757329994
6,1.9804255962371826,0.16023268112109995,0.10079184286472079
7,1.99869704246521,0.15970386039132733,0.09994571124748071
8,1.9850707054138184,0.15970386039132733,0.09965526614402746
9,1.9848393201828003,0.16023268112109995,0.10094319633215802
10,1.9892795085906982,0.15864621893178213,0.09908563937845014
1,1.988979697227478,0.1787414066631412,0.10491731710903292
2,1.9051949977874756,0.34531993654151244,0.287103753939014
3,1.8399417400360107,0.45637228979375993,0.3882551276239182
4,1.7723755836486816,0.514013749338974,0.44978931844686837
5,1.728216528892517,0.5483870967741935,0.49529587971073147
6,1.673378348350525,0.5780010576414596,0.538694102970576
7,1.6250040531158447,0.5933368588048652,0.5635604940775534
8,1.574456810951233,0.5933368588048652,0.5684486319119121
9,1.542335867881775,0.594923320994183,0.5713292879601647
10,1.5001368522644043,0.6007403490216816,0.5799798538060467
1,1.9507637023925781,0.1708090957165521,0.10833139498147969
2,1.9565303325653076,0.16922263352723427,0.10556759514140011
3,1.949524998664856,0.16816499206768906,0.10470185080968598
4,1.9483975172042847,0.165520888418826,0.10330908941826501
5,1.947436809539795,0.16393442622950818,0.10155352942061505
6,1.948990821838379,0.16234796404019036,0.09807544402999002
7,1.9522629976272583,0.16181914331041777,0.09676891471080369
8,1.9506441354751587,0.16076150185087257,0.09542150509295018
9,1.946173071861267,0.15970386039132733,0.09440440893633562
10,1.9451038837432861,0.1581173982020095,0.09244356208328296
1,1.7269964694976807,0.6345848757271285,0.6197317399161557
2,1.4101885914802552,0.7852987837123215,0.7871585804696826
3,1.1424380779266357,0.8603913273400318,0.8623942327594352
4,0.8705292999744415,0.8794288736118456,0.8809615490475725
5,0.6546523332595825,0.8979375991538868,0.8991943854081624
6,0.5011839002370835,0.9074563722897938,0.9087347216531894
7,0.3959647476673126,0.9201480698043363,0.9210475131147716
8,0.32351656556129454,0.9296668429402433,0.9303288099591329
9,0.26745077669620515,0.9391856160761501,0.9396596169050281
10,0.22874569445848464,0.9465891062929667,0.9470042472007618
11,0.1942424491047859,0.9497620306716024,0.9501307935913755
12,0.1684407487511635,0.952934955050238,0.9531742632706164
13,0.15241800546646117,0.9545214172395557,0.9547191342561961
14,0.13462377935647965,0.955579058699101,0.9557945855791196
15,0.12269017174839973,0.9545214172395557,0.9547815512045547
16,0.10978635251522065,0.9561078794288737,0.9563987339192341
17,0.09789645150303841,0.9545214172395557,0.954841872995783
18,0.09125622436404228,0.9561078794288737,0.9563614351470833
19,0.08286545500159263,0.955579058699101,0.9558528057710688
20,0.07567464411258698,0.9566367001586462,0.956860885198119
21,0.07029478996992111,0.9545214172395557,0.9547269963263034
22,0.06569410338997841,0.9545214172395557,0.9547596834747617
23,0.062266253679990766,0.9539925965097832,0.9542580066725935
24,0.057116056233644484,0.9545214172395557,0.9547733087795904
25,0.05467574000358581,0.9561078794288737,0.9563691379826981
26,0.050858885794878,0.9518773135906927,0.9521820657097183
27,0.04872258678078652,0.9534637757800106,0.9537675010412353
28,0.04651661925017834,0.952934955050238,0.953280089075615
29,0.04305374100804329,0.9550502379693284,0.9553525969968282
30,0.039212684333324435,0.9513484928609202,0.9516627279768873
31,0.03809814676642418,0.9539925965097832,0.9542160365051349
32,0.03663765154778957,0.9550502379693284,0.9552314753154695
33,0.0353557588532567,0.952934955050238,0.9532169955923653
34,0.032498188130557534,0.9524061343204654,0.9526798632593774
35,0.03150004427880049,0.9534637757800106,0.9537494926450965
36,0.03017466329038143,0.9534637757800106,0.9537406414246841
37,0.029990675300359725,0.952934955050238,0.9532401979395024
38,0.02848284672945738,0.9534637757800106,0.9537228306541271
39,0.028221049904823305,0.9545214172395557,0.9547791148239037
40,0.02632070630788803,0.9545214172395557,0.9547407461657255
41,0.025371784530580043,0.9539925965097832,0.954293234586386
42,0.02320913001894951,0.9539925965097832,0.9542730525213603
43,0.02430287841707468,0.9539925965097832,0.95422098626531
44,0.022685493528842925,0.9561078794288737,0.9563033911530534
45,0.022077308036386967,0.9534637757800106,0.9537170652117098
46,0.02043090611696243,0.9545214172395557,0.9547596418488934
47,0.020707613974809646,0.9545214172395557,0.9546922514775195
48,0.019619609415531158,0.9545214172395557,0.9547247472796453
49,0.01768208183348179,0.955579058699101,0.9558127378508134
50,0.018658952601253987,0.9566367001586462,0.9568762401865366
51,0.017734252754598855,0.9545214172395557,0.9547764105938216
52,0.0182262827642262,0.955579058699101,0.9558205156480454
53,0.018087077420204878,0.9545214172395557,0.9547698907474897
54,0.01684424765408039,0.955579058699101,0.9557946604856747
55,0.016062738373875618,0.9566367001586462,0.9568296229022897
56,0.015148655883967877,0.9561078794288737,0.9563581617894611
57,0.015007075946778059,0.9566367001586462,0.956835271058704
58,0.01564876362681389,0.9561078794288737,0.956366545837285
59,0.014552368875592947,0.955579058699101,0.9558408947971663
60,0.01394349243491888,0.9566367001586462,0.9569124138080668
61,0.013881947193294764,0.9539925965097832,0.9542569605933247
62,0.013748187106102705,0.9566367001586462,0.9568343671149895
63,0.012614742666482926,0.9561078794288737,0.9562995861284423
64,0.011898918636143207,0.9592808038075092,0.9596022455549696
65,0.012350058276206255,0.9571655208884188,0.9573888679923943
66,0.012616748176515102,0.9539925965097832,0.954272274523902
67,0.011967127025127412,0.955579058699101,0.9558535228262305
68,0.012882673460990191,0.9550502379693284,0.955261704257646
69,0.01275839451700449,0.9566367001586462,0.9568759646803511
70,0.011302127875387669,0.958223162347964,0.9583918998718869
71,0.011373269464820623,0.9576943416181914,0.9578435043601407
72,0.01064125862903893,0.9576943416181914,0.9578714683297866
73,0.010125942574813963,0.9566367001586462,0.9568055144555261
74,0.010178199876099825,0.9566367001586462,0.9567762654721391
75,0.00963180479593575,0.9566367001586462,0.9567840269697212
76,0.009651806438341737,0.9571655208884188,0.9574282174125417
77,0.009539556130766869,0.9592808038075092,0.9594130160472103
78,0.009861629176884889,0.9576943416181914,0.9578473957230491
79,0.009191507939249277,0.9576943416181914,0.9577885570712201
80,0.009599780291318893,0.9571655208884188,0.9573344842998025
81,0.009332684893161058,0.960867265996827,0.9609408892320801
82,0.008032642723992466,0.9587519830777367,0.9589043604371564
83,0.008078102953732014,0.9576943416181914,0.9579391944004216
84,0.008166943723335863,0.9587519830777367,0.9589404079954921
85,0.008617791952565313,0.960867265996827,0.9610321999511334
86,0.007293487107381225,0.9576943416181914,0.9578359878221401
87,0.008468627743422986,0.9587519830777367,0.9589840027604399
88,0.007849300606176257,0.9576943416181914,0.9579323730444986
89,0.00749958367086947,0.9587519830777367,0.9589348532752897
90,0.0071826440282166,0.9592808038075092,0.9594215993829673
91,0.006715324241667986,0.9576943416181914,0.9578646588064267
92,0.00776282693259418,0.9576943416181914,0.9579739216589155
93,0.006890124641358852,0.9598096245372819,0.9599670013385619
94,0.006582182040438056,0.9587519830777367,0.959016800197732
95,0.006385347340255976,0.9613960867265997,0.9615247455877014
96,0.006153918709605933,0.9613960867265997,0.9615434389941522
97,0.006881095329299569,0.9613960867265997,0.9615962144833053
98,0.006028624717146158,0.9619249074563723,0.962070379158302
99,0.00706728626973927,0.9571655208884188,0.9574959736018478
100,0.005831710947677493,0.958223162347964,0.9583471785866163
101,0.006289730546995997,0.9598096245372819,0.9599682775323893
102,0.006237933691591024,0.9613960867265997,0.961497907948982
103,0.005390538554638624,0.958223162347964,0.9584216171087413
104,0.0061259854584932326,0.960867265996827,0.9609527160379722
105,0.006338062323629856,0.9613960867265997,0.9615139015428752
106,0.0057729118503630165,0.9629825489159175,0.9630740174065969
107,0.0060330518987029794,0.9592808038075092,0.9595439278222083
108,0.006440642196685076,0.9592808038075092,0.9595234855014806
109,0.005076738446950913,0.9592808038075092,0.9595779517084363
110,0.0051622580038383605,0.9619249074563723,0.9620423602635085
111,0.005362354847602546,0.9576943416181914,0.9580262282754083
112,0.005312286852858961,0.960867265996827,0.9610087953260525
113,0.005181091092526913,0.958223162347964,0.9586201399758111
114,0.00526452325284481,0.9603384452670545,0.960495235237263
115,0.004916390730068087,0.960867265996827,0.9611315597045117
116,0.0052602359559386965,0.9624537281861449,0.9625863647876711
117,0.005456066085025668,0.960867265996827,0.9609799363450577
118,0.005098946136422455,0.958223162347964,0.9583883590181491
119,0.004859967157244682,0.9603384452670545,0.9605691128985677
120,0.005076640355400741,0.9613960867265997,0.9616351946265604
121,0.004361630487255752,0.9598096245372819,0.9600182071700353
122,0.004941955767571926,0.960867265996827,0.9610717102726501
123,0.006271848222240806,0.9598096245372819,0.9600205348579217
124,0.00505015670787543,0.958223162347964,0.9583308989862397
125,0.005756248324178159,0.9571655208884188,0.957389460377187
126,0.0045800297521054745,0.9603384452670545,0.9605309475821456
127,0.005109474156051874,0.960867265996827,0.9610160256646546
128,0.004640674917027354,0.9592808038075092,0.9593522854797446
129,0.005056829750537872,0.9603384452670545,0.9605615699587606
130,0.004906752659007907,0.9624537281861449,0.9625776543202199
131,0.00452443934045732,0.960867265996827,0.961067153191018
132,0.0044940742664039135,0.9619249074563723,0.9621413174103652
133,0.00423993356525898,0.960867265996827,0.9609851228475026
134,0.004134191735647619,0.9613960867265997,0.9615726713511138
135,0.004452347010374069,0.9613960867265997,0.9616645883656378
136,0.004076366242952645,0.9613960867265997,0.9614869426690913
137,0.003766268352046609,0.9598096245372819,0.9599884579387953
138,0.0038813992170616983,0.9603384452670545,0.9605151674004976
139,0.004464583843946457,0.9613960867265997,0.9614885917976901
140,0.0031524405581876635,0.960867265996827,0.9609757186318939
141,0.0036426963517442344,0.960867265996827,0.9610776057879761
142,0.004435365390963853,0.9587519830777367,0.9588995874930154
143,0.004287213273346424,0.9576943416181914,0.9578434702593854
144,0.0044134407304227356,0.9592808038075092,0.9594225244768246
145,0.004556721448898316,0.9603384452670545,0.9604397644422935
146,0.004191431647632271,0.9613960867265997,0.9614820898551711
147,0.004820831213146448,0.9635113696456901,0.9635858039571116
148,0.004003016115166247,0.9624537281861449,0.9625844805054513
149,0.003990733087994159,0.9640401903754627,0.9641439243764213
150,0.0032705369405448435,0.960867265996827,0.9610571444271132
151,0.004018103214912116,0.9587519830777367,0.9589342564601772
152,0.0038459690986201167,0.9603384452670545,0.9604896328756628
153,0.003684610850177705,0.9635113696456901,0.9635539709714088
154,0.003386549255810678,0.9613960867265997,0.9614211515766513
155,0.003990595694631338,0.9598096245372819,0.9598222918506716
156,0.0035648495191708206,0.960867265996827,0.9609553332093651
157,0.003275315696373582,0.960867265996827,0.9608788695505438
158,0.0033573531778529286,0.9603384452670545,0.9603977237258976
159,0.0033128021052107213,0.960867265996827,0.9609490839780385
160,0.003896996402181685,0.9592808038075092,0.9593306128218541
161,0.003059809864498675,0.9592808038075092,0.9594151540956378
162,0.0037014671135693787,0.9603384452670545,0.9603408171446262
163,0.0032441500341519715,0.9576943416181914,0.9577904059108818
164,0.0038946338230744005,0.9613960867265997,0.9615339562937442
165,0.0036024261964485048,0.9635113696456901,0.9636199898735682
166,0.0032231039833277462,0.9635113696456901,0.963562936585203
167,0.00314367909450084,0.960867265996827,0.9609863003685143
168,0.0036561484448611736,0.960867265996827,0.9609433292095407
169,0.002776532911229879,0.9635113696456901,0.9636109234159086
170,0.002971777506172657,0.9619249074563723,0.9619984669890372
171,0.0028526809299364688,0.9640401903754627,0.9640841102748803
172,0.003133561718277633,0.9613960867265997,0.9614852467272808
173,0.002279874833766371,0.9613960867265997,0.9614165415494816
174,0.0027237892150878905,0.9624537281861449,0.9625086829500663
175,0.0030085867969319225,0.9619249074563723,0.9619946238971602
176,0.0029046884272247555,0.9587519830777367,0.9588985591428267
177,0.0033120650565251707,0.9587519830777367,0.9589241930283615
178,0.0033796516479924323,0.9635113696456901,0.9635304581505505
179,0.002935897256247699,0.9624537281861449,0.9625281163218877
180,0.0028080528718419373,0.9656266525647805,0.9657643392307965
181,0.0028305977815762163,0.9619249074563723,0.9620996578293718
182,0.003189228568226099,0.9576943416181914,0.9578986779166904
183,0.0027828827383928,0.960867265996827,0.9610281676445512
184,0.002632799558341503,0.960867265996827,0.9610031936777595
185,0.0023675351054407655,0.9613960867265997,0.9616302401845723
186,0.0023883418762125075,0.9603384452670545,0.9605377953552672
187,0.0024365181219764055,0.960867265996827,0.9609561423808646
188,0.002861563954502344,0.9624537281861449,0.9626076635106581
189,0.0025100085767917335,0.9629825489159175,0.9631852011740699
190,0.0029631066950969397,0.9645690111052353,0.9647201057974109
191,0.0028445934876799583,0.960867265996827,0.9609596836158408
192,0.003263623779639602,0.9624537281861449,0.9624773526118389
193,0.002599219314288348,0.9629825489159175,0.9630697389974338
194,0.0028605590807273982,0.9645690111052353,0.96464418435274
195,0.002734577178489417,0.9619249074563723,0.9620451187200157
196,0.0028551145340316,0.9592808038075092,0.9594300323440608
197,0.0028891803231090307,0.9635113696456901,0.9635774126475083
198,0.002948059409391135,0.9619249074563723,0.9621117161868814
199,0.0033225966268219053,0.9624537281861449,0.9626311987026267
200,0.002753268706146628,0.9635113696456901,0.9636778474882909
201,0.0028158573200926184,0.9619249074563723,0.9620664830411334
202,0.0025242059491574764,0.9613960867265997,0.9615110331916739
203,0.00298876945162192,0.9619249074563723,0.9621160311916814
204,0.002350927179213613,0.9613960867265997,0.961593451864456
205,0.00222581597045064,0.9624537281861449,0.9625169524103193
206,0.0024585953215137124,0.9603384452670545,0.9605143568275066
207,0.002248571638483554,0.9635113696456901,0.9635615461095229
208,0.002995531621854752,0.9592808038075092,0.9594793639683161
209,0.0026415065745823084,0.9635113696456901,0.9636612586489599
210,0.0021141358418390157,0.9587519830777367,0.958814086539064
211,0.0023615295765921475,0.958223162347964,0.9582916966660007
212,0.002411718387156725,0.958223162347964,0.9583111136148598
213,0.002482728159520775,0.960867265996827,0.9609548518341556
214,0.0023635590216144918,0.9576943416181914,0.9579635718050302
215,0.0023176282877102493,0.9598096245372819,0.9599761632499993
216,0.002455363643821329,0.9603384452670545,0.9605207532723563
217,0.0023324363632127643,0.9619249074563723,0.9621117135351541
218,0.0025896500097587704,0.9613960867265997,0.9615116121031448
219,0.002283730183262378,0.9619249074563723,0.9620354737850355
220,0.002912062150426209,0.960867265996827,0.9610459065968527
221,0.0023796542547643183,0.9587519830777367,0.9589386662644289
222,0.0017518694221507758,0.960867265996827,0.9609185885735517
223,0.0025118681602180003,0.960867265996827,0.961017302906485
224,0.0021216346649453044,0.9603384452670545,0.9605667889911136
225,0.002406595868524164,0.9619249074563723,0.9621185736703938
226,0.0022745568421669304,0.9613960867265997,0.9615024374319866
227,0.002112244034651667,0.9619249074563723,0.9621233152701526
228,0.002538434276357293,0.960867265996827,0.9609935010407877
229,0.002377445180900395,0.9624537281861449,0.9625277471461391
230,0.002078892709687352,0.9624537281861449,0.9626401885425436
231,0.002526609436608851,0.9624537281861449,0.962648719526006
232,0.0029569110251031817,0.9629825489159175,0.9630680692018717
233,0.0025854424689896404,0.9613960867265997,0.9616414749621859
234,0.0025660888873971998,0.9624537281861449,0.9626288780782646
235,0.0021872975630685687,0.9656266525647805,0.9655851225371475
236,0.0024872147128917276,0.9640401903754627,0.9639949641750511
237,0.0026925746467895808,0.960867265996827,0.9610723753739174
238,0.002287512400653213,0.9645690111052353,0.9645547232048284
239,0.00253149033524096,0.9629825489159175,0.962986836284007
240,0.002103914984036237,0.9640401903754627,0.9640522808717439
241,0.002318336453754455,0.9645690111052353,0.9646517807749289
242,0.002515480271540582,0.9672131147540983,0.9672641761722914
243,0.00273387273773551,0.9656266525647805,0.9656829986588115
244,0.002417851833160967,0.9592808038075092,0.9595027614099039
245,0.002504410140682012,0.9629825489159175,0.9630981252374431
246,0.002585968642961234,0.9619249074563723,0.9621963859737279
247,0.0026021543191745876,0.965097831835008,0.9650923748563072
248,0.002074116317089647,0.965097831835008,0.9650994637118668
249,0.002951157244388014,0.9661554732945531,0.9661701652016791
250,0.00201339500490576,0.965097831835008,0.9651780936420156
251,0.0022995886160060764,0.9645690111052353,0.9646537986616017
252,0.0026290379115380346,0.9613960867265997,0.9615039399675832
253,0.0019251940655522048,0.9645690111052353,0.9646639306207808
254,0.0020336582674644887,0.9635113696456901,0.9636582689817715
255,0.002406256622634828,0.9666842940243258,0.9667587282337925
256,0.002746701706200838,0.9666842940243258,0.9667714037664501
257,0.0022230407572351395,0.9640401903754627,0.9641633625329346
258,0.0021549782482907175,0.9624537281861449,0.9625556360718105
259,0.0019492116291075945,0.9645690111052353,0.9647194387672103
260,0.0020002556615509094,0.9640401903754627,0.9641150199268214
261,0.0019762940937653184,0.9619249074563723,0.9620435505531617
262,0.0021896321908570827,0.9629825489159175,0.9629993024893623
263,0.002212158148176968,0.9624537281861449,0.9625358082229514
264,0.0017005460918880998,0.965097831835008,0.9651744402664556
265,0.002047455869615078,0.9645690111052353,0.964598649538659
266,0.0018092724843882025,0.965097831835008,0.9651171232189272
267,0.002078848087694496,0.965097831835008,0.9651608673601471
268,0.0019525804673321545,0.9645690111052353,0.9646666339525518
269,0.002437959203962237,0.9619249074563723,0.9620191407174588
270,0.0022186943679116666,0.960867265996827,0.9609363429926211
271,0.0019313669647090137,0.9624537281861449,0.9624711357826035
272,0.0015817187842912972,0.9635113696456901,0.9635091022436492
273,0.0016547966341022402,0.9624537281861449,0.9625521556642535
274,0.0012346776842605323,0.9629825489159175,0.9630982573230342
275,0.0017519712739158422,0.9640401903754627,0.9641449099638214
276,0.0014231461158487947,0.9635113696456901,0.9635600947993107
277,0.0015601031307596713,0.9598096245372819,0.9599510384243279
278,0.0015195833053439855,0.965097831835008,0.9650878125594682
279,0.00173080955282785,0.9645690111052353,0.9646265397291012
280,0.0016469221387524157,0.9629825489159175,0.9629826151142131
281,0.0016801925550680608,0.9629825489159175,0.9629369629302376
282,0.0012888463737908752,0.9635113696456901,0.9635483026266448
283,0.001362464646808803,0.9624537281861449,0.9624419887027781
284,0.001689078297931701,0.958223162347964,0.9582553118717884
285,0.0018458210688550025,0.9613960867265997,0.961418097671141
286,0.0016080410918220879,0.960867265996827,0.960909469316877
287,0.002053581306245178,0.9613960867265997,0.9613467370620391
288,0.002233456791145727,0.9598096245372819,0.959789168003967
289,0.0019035581033676862,0.960867265996827,0.9607883602483408
290,0.0023123181075789035,0.958223162347964,0.9582624289003344
291,0.0016411222866736352,0.9640401903754627,0.964064479127258
292,0.0016499909688718617,0.965097831835008,0.9652077970725214
293,0.0013495901366695762,0.9661554732945531,0.9662841000475215
294,0.0012804557918570936,0.9635113696456901,0.9635931068227984
295,0.0017819591739680618,0.9624537281861449,0.9624070690214912
296,0.0020185568020679055,0.9613960867265997,0.9613871515343566
297,0.001556324859848246,0.9624537281861449,0.9624924243223782
298,0.0014510772132780402,0.9645690111052353,0.9646610895827964
299,0.0014960459084250033,0.9624537281861449,0.9625555936857809
300,0.002248416730435565,0.960867265996827,0.961016090778766
301,0.0018798613862600177,0.9619249074563723,0.9620409279014633
302,0.001412680122302845,0.9629825489159175,0.9630305966251678
303,0.0018730424577370285,0.9629825489159175,0.9630941517150992
304,0.0014909313875250518,0.960867265996827,0.9610587323640865
305,0.001577955298125744,0.9629825489159175,0.9631127176829182
306,0.001622518096701242,0.9629825489159175,0.9630241243107466
307,0.0012603328214026988,0.9635113696456901,0.963577175293486
308,0.0018581483978778123,0.9661554732945531,0.9661632932653472
309,0.0015185849100816996,0.9661554732945531,0.9662017668822251
310,0.0016321621311362832,0.960867265996827,0.9607915382730471
311,0.001153557182988152,0.9613960867265997,0.961277350252625
312,0.0017415332957170903,0.9598096245372819,0.9598055142865239
313,0.0023421035439241678,0.960867265996827,0.9608568406315275
314,0.0020096312335226687,0.9635113696456901,0.9636937376749241
315,0.0015191324695479126,0.9613960867265997,0.9615653348720509
316,0.0013149465608876198,0.9624537281861449,0.9625162144114394
317,0.0014897830318659545,0.9619249074563723,0.9620499576467841
318,0.0018102038593497127,0.9640401903754627,0.9641903775040241
319,0.0013820359134115278,0.9635113696456901,0.9637744664700116
320,0.001102832448668778,0.9645690111052353,0.9646959751630907
321,0.0012355575221590699,0.9619249074563723,0.9619773672333881
322,0.0012252984335646034,0.9613960867265997,0.9615163862850213
323,0.001126529328757897,0.9619249074563723,0.9619702918249204
324,0.0014248165243770927,0.9613960867265997,0.9614217919172633
325,0.0013350333902053535,0.9635113696456901,0.9636354237549524
326,0.0015415680129081011,0.9672131147540983,0.9672938853173053
327,0.0014175907708704472,0.9629825489159175,0.9630921283851023
328,0.001520624477416277,0.9624537281861449,0.9625100453759504
329,0.0013862901832908392,0.9624537281861449,0.9625246547317314
330,0.0015476031228899955,0.9629825489159175,0.9630684620913976
331,0.0015044286206830292,0.960867265996827,0.9608354049539349
332,0.0014690572337713093,0.960867265996827,0.960955742845384
333,0.0015374150942079722,0.9645690111052353,0.964631508246266
334,0.0013713221240323036,0.9629825489159175,0.9630313891727734
335,0.0014855381683446466,0.9619249074563723,0.9620490983933464
336,0.0020472395641263573,0.9603384452670545,0.9603809023542098
337,0.0013291665294673295,0.9619249074563723,0.9619783282047046
338,0.0013698193652089685,0.965097831835008,0.9651157672545353
339,0.0015017695957794785,0.9640401903754627,0.9641661134043904
340,0.0011766166018787772,0.9598096245372819,0.9599465719137061
341,0.0013118414964992553,0.9619249074563723,0.9620218379482234
342,0.0010551825922448187,0.9629825489159175,0.9630297274952611
343,0.001082698383834213,0.9629825489159175,0.9629936410122051
344,0.0013320738275069744,0.9613960867265997,0.961449494590304
345,0.0014678982668556273,0.9619249074563723,0.9618931135156463
346,0.0011845200322568416,0.9635113696456901,0.9634686774451092
347,0.0010149327281396836,0.9635113696456901,0.9635049023145735
348,0.0011559650301933289,0.9624537281861449,0.9625863256725805
349,0.0013171335798688234,0.960867265996827,0.9610240233797532
350,0.001148616144200787,0.9645690111052353,0.9646585235786173
351,0.0016267132014036179,0.9672131147540983,0.9673354294970534
352,0.0015828233095817267,0.9645690111052353,0.9647079640618111
353,0.0013400726718828082,0.960867265996827,0.9609500370094796
354,0.0012482451682444661,0.9603384452670545,0.9603811121585923
355,0.0013035324402153492,0.9613960867265997,0.9614912034268492
356,0.0010666248912457378,0.9613960867265997,0.9615580236331238
357,0.0018833371752407402,0.9624537281861449,0.9626515004369399
358,0.001534975945833139,0.9624537281861449,0.9626040994455686
359,0.0010138719633687287,0.9624537281861449,0.9625075364433034
360,0.0009691349463537335,0.9635113696456901,0.9636639658375105
361,0.001520803803578019,0.9624537281861449,0.9626400722560804
362,0.00140757963526994,0.9635113696456901,0.9636081622290239
363,0.0010294494975823909,0.9629825489159175,0.9630557348175478
364,0.002511792303994298,0.9635113696456901,0.9637303353194693
365,0.0014166398847009986,0.9624537281861449,0.9626229793028755
366,0.0020009687636047603,0.9619249074563723,0.9620099567008459
367,0.0017347639601211994,0.9613960867265997,0.9614991095966625
368,0.0014112435572315007,0.9619249074563723,0.9619931728826439
369,0.001721540477592498,0.9613960867265997,0.9614386057043233
370,0.0018451226293109356,0.9613960867265997,0.9614417382057648
371,0.0016522046935278922,0.9619249074563723,0.9620772606359103
372,0.0015829406853299587,0.9619249074563723,0.96199912571162
373,0.0013014137919526547,0.9598096245372819,0.9599712486087417
374,0.0014235012989956886,0.9619249074563723,0.9619520504965758
375,0.001121859866543673,0.9624537281861449,0.9625327333883277
376,0.001119249640032649,0.9635113696456901,0.9635647292669403
377,0.0013142883544787765,0.965097831835008,0.9650744430822972
378,0.0009987958328565583,0.9635113696456901,0.9635753544808398
379,0.00133591124904342,0.9640401903754627,0.9640959329647999
380,0.0015307282854337245,0.9645690111052353,0.9646359818830843
381,0.0009423991315998137,0.9624537281861449,0.9625079892708988
382,0.0014778900134842844,0.9613960867265997,0.9615633477970764
383,0.001510722379316576,0.9640401903754627,0.9641067392568015
384,0.0017684016667772085,0.9640401903754627,0.9640826111227041
385,0.0013206168048782274,0.9645690111052353,0.9645635535436438
386,0.0012978851038496942,0.9640401903754627,0.964141074064779
387,0.0012880605179816484,0.9635113696456901,0.9635338606666852
388,0.0010838643589522689,0.965097831835008,0.965241258814426
389,0.0010802924807649106,0.9635113696456901,0.9636547930952839
390,0.0019344780128449201,0.965097831835008,0.9651443632236946
391,0.0012193032074719668,0.9645690111052353,0.9646990631223488
392,0.0014383485104190186,0.9661554732945531,0.9662647560283905
393,0.0017158085363917052,0.9613960867265997,0.9614911283861269
394,0.0013531827251426875,0.9661554732945531,0.9663020710873401
395,0.0019280681561212986,0.9640401903754627,0.9641102525222685
396,0.0021401895792223513,0.9624537281861449,0.9624707833963807
397,0.0017834627826232464,0.9629825489159175,0.9629275238617401
398,0.0009930473839631303,0.9640401903754627,0.9639999320871595
399,0.0011381814518244937,0.9624537281861449,0.9625073815726949
400,0.0010717367811594158,0.9640401903754627,0.9641690925406986
401,0.0009859815298113972,0.9666842940243258,0.9668225024108886
402,0.001004194893175736,0.9672131147540983,0.9673285935744264
403,0.0009581300924764946,0.9645690111052353,0.9647005088693138
404,0.0011628182081039995,0.9635113696456901,0.9636643948936008
405,0.0009932879940606654,0.9624537281861449,0.962489533027808
406,0.0011636347975581885,0.9619249074563723,0.9620917949752167
407,0.0017689428350422531,0.9629825489159175,0.9630937529068614
408,0.0013776219333522023,0.9640401903754627,0.9640694325034123
409,0.0011675216373987496,0.9661554732945531,0.9661134977291772
410,0.0015758524299599231,0.9645690111052353,0.9645878897029666
411,0.001152542806812562,0.9656266525647805,0.9656098785494632
412,0.0010373752156738192,0.9603384452670545,0.9604604187335664
413,0.001965976197971031,0.9619249074563723,0.9619357542465862
414,0.0014119883242528885,0.9629825489159175,0.9630464498987636
415,0.0012786942592356355,0.9640401903754627,0.9641284281248892
416,0.0017190079961437732,0.9624537281861449,0.9625874875004412
417,0.0018409063341096044,0.9603384452670545,0.9604109539250534
418,0.0014658130588941277,0.9603384452670545,0.9605708891528352
419,0.001034688181243837,0.960867265996827,0.960991232636517
420,0.0014272841974161566,0.9629825489159175,0.9631281828799797
421,0.002114372586947866,0.9624537281861449,0.9624961073491709
422,0.0019946728134527802,0.9640401903754627,0.9642030246897854
423,0.0011044458427932114,0.9656266525647805,0.9657560362125404
424,0.0019411711720749736,0.9629825489159175,0.9630401462896057
425,0.0015595761477015912,0.9635113696456901,0.9635461084816137
426,0.001720067166024819,0.9619249074563723,0.9619918500751148
427,0.001375822105910629,0.9629825489159175,0.9630500865075051
428,0.0011334268318023532,0.9645690111052353,0.9646641532802153
429,0.0013015272445045412,0.965097831835008,0.9652321833293838
430,0.0012641690962482243,0.9640401903754627,0.964127148424771
431,0.0013178563094697893,0.9640401903754627,0.964052429568382
432,0.001537665503565222,0.9645690111052353,0.9646089789961773
433,0.0012605158291989938,0.9624537281861449,0.9624656019946961
434,0.001287720154505223,0.965097831835008,0.9652089082243027
435,0.0013401230418821797,0.9645690111052353,0.9647624943548282
436,0.0012760447221808135,0.9640401903754627,0.9642400677742898
437,0.0017164174059871584,0.9629825489159175,0.963188085931856
438,0.0011434981599450112,0.9624537281861449,0.9627152031863788
439,0.0015319503843784332,0.9656266525647805,0.9657661022437231
440,0.0012256925052497535,0.965097831835008,0.9652216402618927
441,0.0013058188953436912,0.9645690111052353,0.9646655458492198
442,0.0012482604710385204,0.9661554732945531,0.9661821402081098
443,0.0015283417887985706,0.9635113696456901,0.9636957108092898
444,0.0012896899308543653,0.9629825489159175,0.9631372419301708
445,0.0009975229913834482,0.9635113696456901,0.963581720377527
446,0.0011195560509804636,0.9629825489159175,0.9630505379977604
447,0.001169758624746464,0.9619249074563723,0.9620575027415547
448,0.0011117675487184897,0.9640401903754627,0.9641321917772716
449,0.000949025753652677,0.9645690111052353,0.964632173849504
450,0.001150795299327001,0.9619249074563723,0.9620723707114573
451,0.001015803450718522,0.9613960867265997,0.9615738404163275
452,0.0008898463303921745,0.9635113696456901,0.9636582182149345
453,0.0009084080229513347,0.9640401903754627,0.9640904761946362
454,0.0012147520785219968,0.9613960867265997,0.961545109815449
455,0.0008019140572287142,0.9613960867265997,0.9616070073133675
456,0.0008590924568125047,0.9624537281861449,0.9626756294588427
457,0.0010368870745878667,0.9640401903754627,0.9642303373437974
458,0.000995419907849282,0.9613960867265997,0.9615872742678481
459,0.0007718342618318275,0.9629825489159175,0.9631250864277003
460,0.0008163376391166821,0.9624537281861449,0.9626447921625915
461,0.0011219147127121687,0.9598096245372819,0.9600217118655892
462,0.0010253653948893771,0.9619249074563723,0.9619725537335755
463,0.001448799134232104,0.9640401903754627,0.9641674022913499
464,0.000986669270787388,0.9635113696456901,0.9637529292123944
465,0.0012252161744982005,0.9635113696456901,0.9637172439347478
466,0.0011422039417084307,0.9613960867265997,0.9616369665351846
467,0.0008214916160795838,0.9629825489159175,0.9631791137929797
468,0.0009525633824523539,0.960867265996827,0.9611231333987529
469,0.0012493457936216146,0.9592808038075092,0.9595799600448914
470,0.001199234154773876,0.9635113696456901,0.9636479026685076
471,0.0012305035430472343,0.9613960867265997,0.9616892544339121
472,0.0009686393925221637,0.9635113696456901,0.9635936830762645
473,0.0010066366347018629,0.9619249074563723,0.9620040254624157
474,0.0010374009201768787,0.9624537281861449,0.9626165762722448
475,0.0009356862807180733,0.9619249074563723,0.9619559576336112
476,0.0011722655937774107,0.960867265996827,0.960980644532541
477,0.0010109663679031655,0.9598096245372819,0.9599674395670748
478,0.0009349977801321075,0.960867265996827,0.960923707546946
479,0.0009646303777117282,0.9624537281861449,0.9625253390372236
480,0.0007738342217635363,0.9619249074563723,0.9619694649127289
481,0.0009009860892547295,0.9613960867265997,0.9614533352092499
482,0.0009426364907994866,0.9587519830777367,0.9587717171758842
483,0.0009338722855318337,0.9598096245372819,0.95990203414876
484,0.0012507645471487195,0.960867265996827,0.9609606295898486
485,0.0008039877982810139,0.9624537281861449,0.9625334073428744
486,0.0009159710025414824,0.9592808038075092,0.9595300531886473
487,0.001046237349510193,0.9603384452670545,0.9605119081694091
488,0.0012638921500183642,0.9619249074563723,0.9620363972404193
489,0.0008217019698349759,0.960867265996827,0.9610476860415753
490,0.0010103790002176539,0.9598096245372819,0.9599253993885365
491,0.0016597093112068252,0.9640401903754627,0.9641705380675861
492,0.001303751571686007,0.9619249074563723,0.9619802076459413
493,0.0009492039214819669,0.9624537281861449,0.9625025666217896
494,0.0011534754536114632,0.9624537281861449,0.9625152667464949
495,0.0013163953146431596,0.9619249074563723,0.9619994815123007
496,0.0009843597508734092,0.9629825489159175,0.9630283073344046
497,0.0014351571386214345,0.965097831835008,0.9651450692297424
498,0.0007713050639722496,0.965097831835008,0.9650067792309523
499,0.0012218035699333996,0.9629825489159175,0.9629684421331819
500,0.0012635566701646895,0.9613960867265997,0.9615153260524293
1,2.042946982383728,0.13537810682178741,0.08676793875502442
2,2.043390989303589,0.13061872025383395,0.08151665888451574
3,2.0394700288772585,0.1348492860920148,0.08667230495865764
4,2.0346067428588865,0.1343204653622422,0.09229565406207686
5,2.034508299827576,0.1348492860920148,0.09445708758835925
6,2.023707938194275,0.14013749338974088,0.09659323959722452
7,2.0255311489105225,0.14542570068746694,0.10076500234519511
8,2.0233350515365602,0.14701216287678476,0.10184106343365255
9,2.018256735801697,0.15177154944473822,0.1029803143411041
10,2.0173318147659303,0.15864621893178213,0.10599965356997622
11,2.0145378589630125,0.16129032258064516,0.1091326829172433
12,2.0105907678604127,0.16657852987837124,0.10887252146719109
13,2.006052756309509,0.17028027498677947,0.11167749082021358
14,2.0045353293418886,0.16975145425700688,0.11431644926820676
15,2.000409924983978,0.16287678476996298,0.11161217540118853
16,2.001540815830231,0.16816499206768906,0.11762368707214657
17,2.0002856731414793,0.16816499206768906,0.1183875554858402
18,1.9935686588287354,0.177683765203596,0.12615739063236117
19,1.9937347292900085,0.1787414066631412,0.12789356020448733
20,1.992509126663208,0.17503966155473294,0.1247763687043656
21,1.9923328757286072,0.17662612374405076,0.12858808039005293
22,1.990921640396118,0.1797990481226864,0.13243679205099718
23,1.9862815380096435,0.19196192490745637,0.13898816855167778
24,1.981644630432129,0.1940772078265468,0.1403802104413531
25,1.9823608875274659,0.20095187731359068,0.145563042646698
26,1.9759156942367553,0.1930195663670016,0.14205525153436488
27,1.9778231263160706,0.19566367001586463,0.1439306693651121
28,1.9762625336647033,0.21047065044949761,0.15150844595559626
29,1.9722424030303956,0.21152829190904285,0.1515933325815566
30,1.9750435829162598,0.2094130089899524,0.15408587318491393
31,1.9748645424842834,0.20571126388154415,0.15561769390912467
32,1.9751951098442078,0.20095187731359068,0.15447606300072073
33,1.9715888381004334,0.2088841882601798,0.16028710450485792
34,1.9723708868026733,0.2083553675304072,0.1596014422058942
35,1.9685669183731078,0.21311475409836064,0.16228552926717293
36,1.9687802076339722,0.21893178212585934,0.16531295494740897
37,1.9652192711830139,0.22104706504494975,0.16537185358500217
38,1.9672995686531067,0.2310946589106293,0.17428572532619283
39,1.9643595218658447,0.2316234796404019,0.17532632119258157
40,1.963839066028595,0.2310946589106293,0.17509491631471422
41,1.962105107307434,0.22897937599153886,0.17370267962061334
42,1.9638286471366881,0.22157588577472237,0.1709943844953374
43,1.9631083488464356,0.22474881015335801,0.17388669237690957
44,1.9603081345558167,0.2310946589106293,0.17795657119351
45,1.9535887002944947,0.23638286620835536,0.18185489048922093
46,1.9506981372833252,0.24325753569539926,0.1881203257359931
47,1.9507994413375855,0.2390269698572184,0.18341270120098094
48,1.9502537488937377,0.2459016393442623,0.18725525074145424
49,1.947330927848816,0.24907456372289793,0.18771241730644234
50,1.9431136131286622,0.25594923320994184,0.19338136059409136
51,1.944028413295746,0.2527763088313062,0.18758352740001447
52,1.941022551059723,0.2527763088313062,0.1915919458387159
53,1.9338834881782532,0.25594923320994184,0.19562744397285817
54,1.9373439073562622,0.2591221575885775,0.19821945140074285
55,1.9350952506065369,0.2533051295610788,0.19168796675800676
56,1.9340148091316223,0.2617662612374405,0.19937398384294122
57,1.9283017754554748,0.26705446853516657,0.1909765054294643
58,1.9234943628311156,0.26493918561607616,0.1879685518899159
59,1.9198536276817322,0.2617662612374405,0.18646481266527568
60,1.9220284819602966,0.2612374405076679,0.19129381558118
61,1.920349395275116,0.257006874669487,0.18944603920847142
62,1.9154906034469605,0.25647805393971446,0.1883710765899739
63,1.9170933842658997,0.25118984664198835,0.18227687925423464
64,1.918798065185547,0.25013220518244317,0.18203957163647883
65,1.917783498764038,0.25013220518244317,0.18316348077748604
66,1.910884165763855,0.254362771020624,0.18819608868672813
67,1.9085663676261901,0.25383395029085143,0.18570230169757512
68,1.9106221437454223,0.25171866737176096,0.1804296945677926
69,1.9138893246650697,0.2533051295610788,0.1797554724508095
70,1.90412175655365,0.2522474881015336,0.17756808261556672
71,1.9079461574554444,0.2522474881015336,0.18052993995881872
72,1.9097665071487426,0.26017979904812266,0.19028533411547657
73,1.9056668281555176,0.26282390269698575,0.19164376062148042
74,1.9015650510787965,0.2607086197778953,0.1916083496875069
75,1.9070093274116515,0.25753569539925963,0.18815208113590692
76,1.906653094291687,0.25118984664198835,0.1799597250229141
77,1.9063117027282714,0.25383395029085143,0.1820611624122662
78,1.912426269054413,0.25171866737176096,0.17715044485680825
79,1.9079692721366883,0.24325753569539926,0.17477826885910716
80,1.904602015018463,0.24960338445267055,0.18442778986443228
81,1.9038071155548095,0.25118984664198835,0.18415551062384994
82,1.9008093118667602,0.25647805393971446,0.19101931505182465
83,1.8997628331184386,0.257006874669487,0.191130923182603
84,1.8984749913215637,0.25753569539925963,0.18986534212829315
85,1.8986396193504333,0.25753569539925963,0.18950063174581397
86,1.8938157916069032,0.2596509783183501,0.19189225119239697
87,1.8896052837371826,0.26441036488630354,0.20228628629641784
88,1.888664758205414,0.26652564780539395,0.21132028573634257
89,1.8899609565734863,0.2654680063458488,0.20452204001859245
90,1.8886829972267152,0.2659968270756214,0.20268390337354295
91,1.8858729958534242,0.27287149656266524,0.21178393912851717
92,1.8844512820243835,0.2760444209413009,0.2138892877994385
93,1.87965167760849,0.2744579587519831,0.21355539014315547
94,1.8787259936332703,0.2723426758328926,0.21596776923278416
95,1.8773102760314941,0.2749867794817557,0.21612543333685982
96,1.8729815125465392,0.2850343733474352,0.22511774446724545
97,1.87701473236084,0.2919090428344791,0.23194382148846618
98,1.8713269472122191,0.29719725013220516,0.23818644970658628
99,1.8751184940338135,0.28873611845584346,0.229213359384532
100,1.8754570603370666,0.28609201480698043,0.22354897243308855
101,1.8729618668556214,0.27815970386039135,0.2133354561121256
102,1.877204668521881,0.27392913802221047,0.20937945580225178
103,1.877867865562439,0.2792173453199365,0.21701727110657895
104,1.8749292135238647,0.2829190904283448,0.2218471401941584
105,1.874212884902954,0.2850343733474352,0.2244183560179819
106,1.8704585909843445,0.2850343733474352,0.22562022539289497
107,1.869551384449005,0.2903225806451613,0.23119672646672962
108,1.8661720871925354,0.28820729772607084,0.22645886952480648
109,1.8677679896354675,0.2897937599153887,0.2272296003263358
110,1.8679131269454956,0.28662083553675305,0.2218328210817375
111,1.8678519487380982,0.2829190904283448,0.21766954730861207
112,1.8678972125053406,0.2855631940772078,0.2174589483898044
113,1.8656358957290649,0.28662083553675305,0.2201621964411487
114,1.8648324728012085,0.28873611845584346,0.22477428233049504
115,1.8612378001213075,0.2903225806451613,0.2255379065550899
116,1.8620473384857177,0.29349550502379695,0.2296204004032288
117,1.8593127965927123,0.29296668429402434,0.22953021007558055
118,1.8591507077217102,0.28820729772607084,0.22375163024187003
119,1.8599088191986084,0.2892649391856161,0.2240102246173651
120,1.8585281848907471,0.2913802221047065,0.22710856064343882
121,1.8570875763893127,0.2786885245901639,0.21146737855286638
122,1.8546684384346008,0.27815970386039135,0.21111819480514718
123,1.8576211810112,0.27815970386039135,0.2111587014474912
124,1.85834743976593,0.2765732416710735,0.20629384561641526
125,1.8592209696769715,0.2702273929138022,0.19953206095886172
126,1.8547877073287964,0.2744579587519831,0.20402559042011928
127,1.8578922390937804,0.27392913802221047,0.20615960019953658
128,1.8591693043708801,0.27340031729243786,0.20487660089907417
129,1.8572399854660033,0.2702273929138022,0.20169758523030884
130,1.8577402114868165,0.2744579587519831,0.20668641782467898
131,1.8573887586593627,0.2808038075092544,0.21241030481920584
132,1.8539767146110535,0.27340031729243786,0.20331521879508072
133,1.8571433544158935,0.27340031729243786,0.20578927411136722
134,1.8523233652114868,0.2744579587519831,0.20712609322089257
135,1.8544164419174194,0.27815970386039135,0.20762230922064337
136,1.8535358309745789,0.27340031729243786,0.19997611094745332
137,1.851820707321167,0.2792173453199365,0.20762680115704285
138,1.8514700412750245,0.2760444209413009,0.20571686425703486
139,1.8528279900550841,0.2760444209413009,0.20699795852995537
140,1.8520980954170227,0.2765732416710735,0.20557005593776642
141,1.847837996482849,0.27974616604970914,0.20904355073911976
142,1.84737229347229,0.28027498677948176,0.20585416062234768
143,1.8448175549507142,0.2897937599153887,0.2163823614159081
144,1.8444896340370178,0.29296668429402434,0.22062937109835823
145,1.8443605184555054,0.29085140137493387,0.2170129134408645
146,1.8385570168495178,0.28027498677948176,0.20388812662746547
147,1.8385243535041809,0.2829190904283448,0.20774628349198784
148,1.8360377311706544,0.28662083553675305,0.21110473685280823
149,1.8393715023994446,0.2924378635642517,0.21961583255911657
150,1.8346584796905518,0.29085140137493387,0.21964592810686553
151,1.8355913639068604,0.29296668429402434,0.21825638971727804
152,1.8286588072776795,0.2982548915917504,0.2245457911178785
153,1.8351282835006715,0.2982548915917504,0.22465715635135153
154,1.8299713611602784,0.29455314648334213,0.22219286778143774
155,1.832963514328003,0.2850343733474352,0.21102302415461935
156,1.8297807216644286,0.28609201480698043,0.209933509218243
157,1.8296666026115418,0.28450555261766264,0.2083106647893457
158,1.8354257702827455,0.28662083553675305,0.20850832603092156
159,1.8283837199211121,0.2834479111581174,0.20372025448742642
160,1.829271924495697,0.2855631940772078,0.2041950900286135
161,1.8241856932640075,0.28397673188789,0.2016846425785713
162,1.829237949848175,0.2855631940772078,0.20340795702355668
163,1.8271018505096435,0.2876784769962983,0.2067304997772293
164,1.8241179704666137,0.29085140137493387,0.2098425705090996
165,1.8253649950027466,0.29296668429402434,0.21361292666932177
166,1.8232185244560242,0.2924378635642517,0.2110936050939476
167,1.824412226676941,0.29508196721311475,0.21247952604593826
168,1.8195791482925414,0.29613960867266,0.21254443783470725
169,1.8222790002822875,0.28186144896879956,0.1969156680511626
170,1.8125930428504944,0.28239026969857217,0.19731131267589458
171,1.8107773542404175,0.2855631940772078,0.2030058336265246
172,1.8111091732978821,0.2855631940772078,0.20302542273320823
173,1.8150407671928406,0.28186144896879956,0.19744831177533032
174,1.809723436832428,0.28714965626652567,0.20455548689856018
175,1.808409035205841,0.2897937599153887,0.20754977356999138
176,1.8040143132209778,0.29561078794288737,0.21125986515740044
177,1.8035173892974854,0.30142781597038604,0.21747970294104005
178,1.8090842962265015,0.29561078794288737,0.21047584291830862
179,1.8087593078613282,0.2829190904283448,0.1986972187930794
180,1.8115430355072022,0.28027498677948176,0.196129190645519
181,1.8048420071601867,0.2771020624008461,0.19262353089688164
182,1.8033533334732055,0.2771020624008461,0.18985544267884968
183,1.80089590549469,0.281332628239027,0.1929250175558058
184,1.8076125860214234,0.28450555261766264,0.19757670853405176
185,1.8037347555160523,0.28609201480698043,0.1996842769047726
186,1.8077677369117737,0.2897937599153887,0.2060964687282883
187,1.8128672242164612,0.2892649391856161,0.2063574176515929
188,1.8038782238960267,0.2892649391856161,0.206810101552774
189,1.8041672110557556,0.2876784769962983,0.20406067896867533
190,1.8061436891555787,0.28820729772607084,0.20275996445155542
191,1.8064045071601869,0.29296668429402434,0.2089411668389887
192,1.806248915195465,0.2966684294024326,0.21239024416581456
193,1.803699517250061,0.29984135378106824,0.2143593945872601
194,1.8062520623207092,0.29719725013220516,0.2122110262142132
195,1.8012735486030578,0.29561078794288737,0.21083043136265026
196,1.8017377018928529,0.2924378635642517,0.2073584046867681
197,1.7996152997016908,0.2966684294024326,0.21213010395003137
198,1.7974006891250611,0.2993125330512956,0.2130337813250493
199,1.7981383204460144,0.3030142781597039,0.22061747990160066
200,1.801245880126953,0.3093601269169751,0.22594363709423776
201,1.8009102463722229,0.3120042305658382,0.231881946758383
202,1.7962377071380615,0.31676361713379164,0.23644842913557726
203,1.7958212852478028,0.3204653622421999,0.24104703020994447
204,1.7948460578918457,0.3246959280803807,0.2454169349176978
205,1.7980570793151855,0.32416710735060816,0.2449946124731397
206,1.7954665064811706,0.32786885245901637,0.24620194673084672
207,1.7986254453659059,0.3289264939185616,0.2464503894872836
208,1.7975203037261962,0.328397673188789,0.24576598843191347
209,1.795576548576355,0.33262823902696986,0.250019614500382
210,1.7950311064720155,0.3363299841353781,0.25222361985780667
211,1.7966771841049194,0.33209941829719725,0.24730077232727932
212,1.7922007322311402,0.32998413537810684,0.24664994512367286
213,1.7980648756027222,0.3262823902696986,0.24527446831952052
214,1.7958491086959838,0.3347435219460603,0.25454163205441865
215,1.793667984008789,0.3373876255949233,0.2579345594311215
216,1.794501268863678,0.33421470121628766,0.25628552109492786
217,1.796564519405365,0.32998413537810684,0.2521872280298937
218,1.7955726861953736,0.3331570597567425,0.2548385269857267
219,1.7945878148078918,0.33209941829719725,0.2528282547705266
220,1.7938341617584228,0.32998413537810684,0.2515112052378302
221,1.798996388912201,0.33051295610787945,0.2523818298202446
222,1.797755765914917,0.3358011634056055,0.2555611441402102
223,1.7862798810005187,0.3379164463246959,0.2586767076384952
224,1.7877140283584594,0.3363299841353781,0.2558960364692579
225,1.787518608570099,0.32786885245901637,0.24879883987165283
226,1.7890088319778443,0.32522474881015334,0.24558932943191275
227,1.7829266667366028,0.3220518244315177,0.24262191719295298
228,1.7854974746704102,0.3246959280803807,0.24415294197478615
229,1.7865630626678466,0.3289264939185616,0.25044167432132186
230,1.7828555226325988,0.3268112109994712,0.24838444305018528
231,1.7821429252624512,0.331041776837652,0.25426987646897625
232,1.7808322191238404,0.33157059756742463,0.25465089230944293
233,1.7772361755371093,0.331041776837652,0.25416861771918703
234,1.777168607711792,0.33897408778424115,0.26282618470432056
235,1.7769280552864075,0.3426758328926494,0.2650900724606355
236,1.7770774841308594,0.3506081438392385,0.2743870922574936
237,1.7866762399673461,0.3463775780010576,0.26778848233854263
238,1.779202663898468,0.3437334743521946,0.26564613008510846
239,1.780886721611023,0.33950290851401377,0.2617925566684197
240,1.7848757028579711,0.3416181914331042,0.2634086618658261
241,1.7821673274040222,0.3352723426758329,0.2556159136676482
242,1.778798472881317,0.3363299841353781,0.25307997878249466
243,1.7789092659950256,0.34108937070333156,0.2559308642536135
244,1.7818389773368835,0.3421470121628768,0.25648152808734964
245,1.789744007587433,0.3437334743521946,0.25573987473018883
246,1.7824586629867554,0.34531993654151244,0.2589198289397077
247,1.7856667399406434,0.3463775780010576,0.2603235380537903
248,1.779505228996277,0.33685880486515074,0.2511478930421613
249,1.7844387769699097,0.3336858804865151,0.2506617551651341
250,1.7819626688957215,0.3294553146483342,0.24973721901545434
251,1.7819895505905152,0.32522474881015334,0.24660344015222835
252,1.7845996975898744,0.32575356953992596,0.24975409862907266
253,1.7819612622261047,0.33051295610787945,0.25673971484677277
254,1.7805043697357177,0.3347435219460603,0.2624590564434586
255,1.783426332473755,0.33897408778424115,0.2693410777726836
256,1.7743391275405884,0.3358011634056055,0.2629467164177326
257,1.778088116645813,0.3363299841353781,0.26298084915790804
258,1.778178834915161,0.3421470121628768,0.27464933717441375
259,1.7793360829353333,0.34796404019037547,0.28324245150832866
260,1.7785353183746337,0.3490216816499207,0.2830279377162462
261,1.7777914881706238,0.3442622950819672,0.2751033840258067
262,1.7797351837158204,0.34743521946060285,0.27706992364726846
263,1.7760154604911804,0.343204653622422,0.27388658378445185
264,1.7723641872406006,0.343204653622422,0.27399721456051107
265,1.7798382639884949,0.33844526705446853,0.26707737958437583
266,1.773750901222229,0.33950290851401377,0.2680078521872634
267,1.7792786002159118,0.34796404019037547,0.27910854644730093
268,1.7699937105178833,0.3500793231094659,0.2839564111561178
269,1.7711669921875,0.3484928609201481,0.2811809705442324
270,1.7742593884468079,0.34743521946060285,0.2795417336657219
271,1.7719218134880066,0.3463775780010576,0.2815087180128156
272,1.7689326643943786,0.3463775780010576,0.28903866195408
273,1.7720810174942017,0.3447911158117398,0.28453584815494704
274,1.772080397605896,0.33844526705446853,0.2773084956715716
275,1.7687366604804993,0.3437334743521946,0.2821192491416748
276,1.7724687576293945,0.3426758328926494,0.279896180605643
277,1.7729062676429748,0.3511369645690111,0.28953748506498905
278,1.7700206160545349,0.358011634056055,0.29510372054905953
279,1.7642448782920837,0.3569539925965098,0.29668947941478246
280,1.767763888835907,0.3506081438392385,0.2914197367068754
281,1.7650555729866029,0.34531993654151244,0.2847496580656202
282,1.7672790884971619,0.3416181914331042,0.28119045691380395
283,1.7663618922233582,0.3416181914331042,0.28095738152460914
284,1.77104914188385,0.34690639873083023,0.28698523047104174
285,1.7747639775276185,0.3585404547858276,0.29307684867255224
286,1.7676650047302247,0.3638286620835537,0.3003804957424038
287,1.7634003400802611,0.35430988894764676,0.2895968330376815
288,1.7647933840751648,0.36277102062400846,0.29942618089559275
289,1.7600592851638794,0.35219460602855635,0.2857966853561199
290,1.7622848987579345,0.3500793231094659,0.28856519927241236
291,1.7633243322372436,0.35219460602855635,0.29378283306016584
292,1.760404109954834,0.3595980962453728,0.3065148854827128
293,1.7622365713119508,0.36012691697514543,0.30936344848282193
294,1.7591132998466492,0.36118455843469066,0.31340184098051516
295,1.7578550219535827,0.3590692755156002,0.3119519936022192
296,1.758372712135315,0.35642517186673717,0.3116068353966472
297,1.7570464611053467,0.35166578529878373,0.30822674062263944
298,1.7550718665122986,0.35378106821787414,0.3082486122156505
299,1.7609917163848876,0.35166578529878373,0.3060294649284471
300,1.7610038757324218,0.35642517186673717,0.31308138633609495
301,1.7562700390815735,0.36065573770491804,0.3179103091173209
302,1.7575085639953614,0.37810682178741406,0.33844515536410746
303,1.7550851583480835,0.37123215230037016,0.333047879420196
304,1.7514473438262939,0.38656795346377576,0.3505673714401017
305,1.7553786039352417,0.3796932839767319,0.3432184590340896
306,1.7467873811721801,0.3722897937599154,0.3375881201948187
307,1.7537405490875244,0.3791644632469593,0.34459119979511943
308,1.7510072708129882,0.3833950290851401,0.34999421992881874
309,1.751175594329834,0.39185616076150187,0.3579754322776353
310,1.7538259744644165,0.39344262295081966,0.3582306220889234
311,1.749169111251831,0.3987308302485457,0.36142975311182407
312,1.7518713474273682,0.3955579058699101,0.3582716218851232
313,1.7485590815544128,0.3870967741935484,0.35072759192410785
314,1.7441993713378907,0.38445267054468535,0.34740525034788633
315,1.7483538866043091,0.390269698572184,0.3521692925415008
316,1.7462203741073608,0.387625594923321,0.35000067893694725
317,1.7432878375053407,0.38392384981491273,0.34628944988515686
318,1.7447317957878112,0.38498149127445797,0.347470965902385
319,1.7493149399757386,0.38656795346377576,0.34858686272019374
320,1.7414254426956177,0.39291380222104705,0.3556814906665194
321,1.7454344153404235,0.3818085668958223,0.3437189923498182
322,1.7405927062034607,0.38921205711263884,0.35275719526250954
323,1.7376070737838745,0.3945002644103649,0.3586039786446901
324,1.7384230256080628,0.39767318878900054,0.3629059537844759
325,1.7390803694725037,0.40031729243786357,0.36745809245599964
326,1.73452969789505,0.39185616076150187,0.360058293635586
327,1.73783118724823,0.39238498149127443,0.3592272220058767
328,1.738261604309082,0.39291380222104705,0.35727046188729933
329,1.7430952072143555,0.39291380222104705,0.355812712247903
330,1.7419247150421142,0.40031729243786357,0.3648563361419092
331,1.7400522232055664,0.4029613960867266,0.3714524484339047
332,1.7359511613845826,0.4098360655737705,0.3798816556202565
333,1.737834370136261,0.4103648863035431,0.3814409772950733
334,1.7392600655555726,0.4029613960867266,0.3720415815205396
335,1.7364491820335388,0.40613432046536224,0.375918794348859
336,1.7388578534126282,0.4114225277630883,0.38294388559242126
337,1.7423996567726134,0.4103648863035431,0.38627477933685406
338,1.7337515830993653,0.4156530936012692,0.3918261238317494
339,1.738559114933014,0.41459545214172394,0.39041864667830034
340,1.736823046207428,0.4167107350608144,0.39450298092902775
341,1.7413067817687988,0.4182971972501322,0.398541955209625
342,1.734104299545288,0.4156530936012692,0.3977168712986257
343,1.7334645509719848,0.4114225277630883,0.39578603922168726
344,1.7382216453552246,0.40877842411422527,0.3916041682613833
345,1.7367224097251892,0.4140666314119513,0.3921031351453634
346,1.735704529285431,0.4119513484928609,0.38979459037238806
347,1.7307341814041137,0.4114225277630883,0.38882268075707077
348,1.7292850255966186,0.405076679005817,0.3818291855372302
349,1.7322327971458436,0.4108937070333157,0.38724752748918245
350,1.7313403606414794,0.4119513484928609,0.38682540365775037
351,1.7304710149765015,0.40190375462718136,0.3731390720914858
352,1.7345383644104004,0.39820200951877316,0.3667344230780857
353,1.7345020413398742,0.39132734003172925,0.35976911128369427
354,1.7320162534713746,0.3855103120042306,0.34831652140229313
355,1.7237072587013245,0.38921205711263884,0.3512973915138161
356,1.7256122946739196,0.39079851930195664,0.35095442900687407
357,1.7326090335845947,0.3855103120042306,0.34484529085957155
358,1.7284182906150818,0.3897408778424114,0.3510086138712367
359,1.7257997155189515,0.387625594923321,0.34841256777641433
360,1.7249011516571044,0.39238498149127443,0.35605886140497406
361,1.7200542092323303,0.39291380222104705,0.3569963488764481
362,1.7258396387100219,0.39238498149127443,0.356143956981456
363,1.7189177393913269,0.39291380222104705,0.3567267148725016
364,1.727280867099762,0.4008461131676362,0.36600876958485207
365,1.7195961594581604,0.3960867265996827,0.3587519467443479
366,1.726261806488037,0.3987308302485457,0.3605020834695793
367,1.7196736931800842,0.39978847170809095,0.36204531467170414
368,1.7204694867134094,0.402432575356954,0.3669219537344722
369,1.7228290915489197,0.4140666314119513,0.37950998895388705
370,1.7202441930770873,0.41512427287149656,0.38228650562624983
371,1.7230104684829712,0.4188260179799048,0.3871579363609614
372,1.722600531578064,0.41988365943945005,0.38681318773044565
373,1.7240982174873352,0.4204124801692226,0.3869123320956752
374,1.7225321888923646,0.41988365943945005,0.3873400173472719
375,1.7217189431190492,0.4262295081967213,0.39451168739976233
376,1.7180804133415222,0.4309888947646748,0.4029132692052224
377,1.7202689528465271,0.43046007403490216,0.402150614038621
378,1.7142929077148437,0.42940243257535693,0.4004928167971516
379,1.7130983471870422,0.4267583289264939,0.3972260903753385
380,1.7123188972473145,0.4272871496562665,0.39827167658904966
381,1.713056743144989,0.4315177154944474,0.40062697342142756
382,1.7139791965484619,0.4309888947646748,0.4024708104650848
383,1.7127537488937379,0.43627710206240083,0.4071719219283712
384,1.7106688976287843,0.4309888947646748,0.39961101939943633
385,1.7144801139831543,0.43204653622422,0.40161438314206865
386,1.7121838450431823,0.43204653622422,0.40292749584633125
387,1.7125299215316772,0.4246430460074035,0.39344174008633714
388,1.7092433333396913,0.41988365943945005,0.3880326066405087
389,1.7069870233535767,0.4204124801692226,0.38867878344971174
390,1.7087517738342286,0.4140666314119513,0.3806499520115872
391,1.7109088182449341,0.41988365943945005,0.38960727348501356
392,1.7076194047927857,0.4257006874669487,0.3965612432264403
393,1.708525288105011,0.41723955579058697,0.3842146360784188
394,1.7093945622444153,0.4161819143310418,0.3826516731914283
395,1.7050317406654358,0.42147012162876785,0.39027615005785254
396,1.707683515548706,0.43204653622422,0.40329966330997774
397,1.7126310348510743,0.4341618191433104,0.4065180301460159
398,1.7147139668464662,0.4383923849814913,0.41116651622756095
399,1.7115992188453675,0.4341618191433104,0.4101791958800858
400,1.7118027329444885,0.43733474352194607,0.4125732451285165
401,1.7112008094787599,0.4399788471708091,0.4160363203831814
402,1.7114790678024292,0.4378635642517187,0.4130206379671525
403,1.7099036931991578,0.43892120571126386,0.41465192644684506
404,1.7108017206192017,0.43469063987308304,0.4072719344176238
405,1.7062576293945313,0.43521946060285566,0.40783140792083394
406,1.705834186077118,0.4315177154944474,0.4043478370827647
407,1.7064831495285033,0.4336329984135378,0.4062678392627145
408,1.7081550478935241,0.42940243257535693,0.4032247057829981
409,1.7131698489189149,0.4336329984135378,0.41144298476470975
410,1.7090616703033448,0.4331041776837652,0.4099649717130461
411,1.706956398487091,0.4315177154944474,0.4084277092542174
412,1.7048882722854615,0.43521946060285566,0.4145094881577797
413,1.7130449771881104,0.4378635642517187,0.4142687859694715
414,1.7044128894805908,0.4399788471708091,0.4162655680475785
415,1.702996814250946,0.4426229508196721,0.4188051894345874
416,1.710776925086975,0.4484399788471708,0.4258190263160896
417,1.706706953048706,0.44949762030671603,0.42870854375039336
418,1.7045900583267213,0.45161290322580644,0.4322105442712333
419,1.712593102455139,0.45161290322580644,0.43394935628467646
420,1.7066067695617675,0.45161290322580644,0.43549488691876
421,1.7053444743156434,0.45214172395557906,0.4380999481475482
422,1.7066346168518067,0.45002644103648864,0.4408322055653648
423,1.7073642015457153,0.4420941300898995,0.4342929870460245
424,1.711102259159088,0.4489687995769434,0.43819031240179507
425,1.7084017276763916,0.44949762030671603,0.43654392029579714
426,1.7123007655143738,0.4531993654151243,0.43887590028317386
427,1.713861608505249,0.45848757271285034,0.4431896855685647
428,1.7066661596298218,0.4574299312533051,0.4383313854500233
429,1.7030413746833801,0.4531993654151243,0.4342350299962992
430,1.7079472303390504,0.44368059227921736,0.42817103207516477
431,1.7076291918754578,0.44949762030671603,0.4367759865009853
432,1.706193447113037,0.46060285563194076,0.442754825439594
433,1.7081126809120177,0.4632469592808038,0.44600938176123356
434,1.703088915348053,0.46060285563194076,0.4442683305027983
435,1.7063864469528198,0.46536224219989425,0.45026680532097096
436,1.7090785384178162,0.46589106292966687,0.4484923884531185
437,1.7074414253234864,0.45637228979375993,0.4350748150307845
438,1.70236234664917,0.4510840824960338,0.42850115450146603
439,1.6984352707862853,0.46007403490216814,0.44224323184621206
440,1.7015746593475343,0.46483342147012163,0.4494128005742518
441,1.700305461883545,0.464304600740349,0.449121060871229
442,1.7075155615806579,0.4637757800105764,0.45109593605400133
443,1.7033883213996888,0.46747752511898466,0.45768286328950764
444,1.7028050065040587,0.4664198836594394,0.45479004436979575
445,1.6986309170722962,0.46536224219989425,0.4537248504014379
446,1.6989689111709594,0.47170809095716554,0.460603550726188
447,1.7030940294265746,0.4595452141723956,0.4462948748597473
448,1.7022631764411926,0.4463246959280804,0.4319755062297174
449,1.7008774280548096,0.4531993654151243,0.439919444620699
450,1.6960638761520386,0.45848757271285034,0.44586723711037674
451,1.700390338897705,0.46060285563194076,0.4483299816523435
452,1.6993263602256774,0.4574299312533051,0.44514094028846457
453,1.69443279504776,0.4627181385510312,0.45043034122506004
454,1.6983487010002136,0.46694870438921204,0.45422944489452827
455,1.6965495586395263,0.45901639344262296,0.4451194211036649
456,1.703784453868866,0.4632469592808038,0.45084505490519333
457,1.6974832534790039,0.4748810153358012,0.46416249634677315
458,1.6946322560310363,0.4627181385510312,0.4482683537540128
459,1.6945964813232421,0.4510840824960338,0.43486751361032183
460,1.700498604774475,0.44526705446853515,0.42648257054264394
461,1.699962842464447,0.44526705446853515,0.42672863641060416
462,1.6988638401031495,0.45002644103648864,0.4320386849536351
463,1.6995307683944703,0.4632469592808038,0.4495033459735522
464,1.6961165070533752,0.4690639873083025,0.45804180319770993
465,1.6973816394805907,0.47593865679534636,0.46741994019357486
466,1.6951797604560852,0.4785827604442094,0.470179372121291
467,1.6895631074905395,0.46694870438921204,0.4557290563623612
468,1.6947612524032594,0.4690639873083025,0.45955254962644665
469,1.6885017991065978,0.47382337387625595,0.46760505796112556
470,1.6943623661994933,0.47382337387625595,0.46657471024692804
471,1.6939889192581177,0.4701216287678477,0.46144425425653923
472,1.6856284141540527,0.46694870438921204,0.4559200998169706
473,1.6869631290435791,0.4637757800105764,0.45155623629016084
474,1.687235462665558,0.47170809095716554,0.45789810864665503
475,1.6922117948532105,0.4796404019037546,0.46539874040796503
476,1.6905094385147095,0.48122686409307247,0.4677213775963515
477,1.6841509819030762,0.47223691168693815,0.45407617693191643
478,1.6867311716079711,0.4780539397144368,0.46053857730735487
479,1.6903244853019714,0.4775251189846642,0.46202190741228
480,1.694825565814972,0.4706504494976203,0.4547153502775216
481,1.6917442321777343,0.4632469592808038,0.44704739900299073
482,1.6911168098449707,0.47435219460602857,0.46062379158111877
483,1.6890750169754027,0.47593865679534636,0.4638872034518716
484,1.690127921104431,0.48757271285034376,0.47790919537937765
485,1.6851942777633666,0.4775251189846642,0.46541444100503887
486,1.685811984539032,0.4865150713907985,0.4761819592650757
487,1.695462667942047,0.4865150713907985,0.47641152133588893
488,1.6891218066215514,0.48915917503966155,0.4796460965431638
489,1.6873411178588866,0.49338974087784243,0.4823704645280497
490,1.6892284989356994,0.49709148598625064,0.4862956449607888
491,1.6864010691642761,0.48863035430988894,0.47866667398641516
492,1.6866077065467835,0.4918032786885246,0.48171718472108055
493,1.6856834530830382,0.48704389212057114,0.4747287489180815
494,1.6870411038398743,0.4928609201480698,0.48070146431572897
495,1.6853439688682557,0.493918561607615,0.4822442901567531
496,1.6860876560211182,0.4907456372289794,0.4784547679261629
497,1.684272253513336,0.493918561607615,0.4820859785748673
498,1.695000159740448,0.5034373347435219,0.49196912114260183
499,1.6837990045547486,0.4992067689053411,0.48765614460419465
500,1.6835048913955688,0.5034373347435219,0.4912930508125076
1,2.0742021083831785,0.15071390798519302,0.09183706608486109
2,2.0678496599197387,0.14754098360655737,0.0917103755498649
3,2.061385250091553,0.15441565309360128,0.0986629057706911
4,2.059020185470581,0.1560021152829191,0.10090981822207586
5,2.049493908882141,0.1644632469592808,0.10947904613269974
6,2.0458536624908445,0.17398202009518773,0.12107973841276687
7,2.040008854866028,0.1808566895822316,0.13455554161890676
8,2.036664080619812,0.1850872554204125,0.14156341646931006
9,2.024520754814148,0.2088841882601798,0.16751291919343797
10,2.017527961730957,0.19830777366472765,0.16056723681582113
11,2.0068928003311157,0.20571126388154415,0.16890229472570287
12,2.0041626691818237,0.21417239555790588,0.1776798452566561
13,1.99313143491745,0.22263352723426758,0.18866199501159533
14,1.9892953753471374,0.22792173453199366,0.196418051214766
15,1.987349236011505,0.23268112109994712,0.20009438499964569
16,1.9778176188468932,0.24114225277630882,0.20736842084017004
17,1.9762336134910583,0.2464304600740349,0.21299534679876111
18,1.9693735718727112,0.24431517715494447,0.20912796321479638
19,1.9637304067611694,0.2527763088313062,0.2180884442223068
20,1.9628419041633607,0.2548915917503966,0.21761812813180764
21,1.9589412689208985,0.24325753569539926,0.21041968648247364
22,1.9555307745933532,0.23585404547858277,0.20554174485834117
23,1.9476166009902953,0.2390269698572184,0.20708806150762699
24,1.9431674480438232,0.24484399788471709,0.21078799882662075
25,1.9404383897781372,0.2554204124801692,0.2223827869927599
26,1.933586025238037,0.2533051295610788,0.21370523034538413
27,1.9359721779823302,0.25806451612903225,0.2170764173560779
28,1.9326416969299316,0.26017979904812266,0.21257830009122727
29,1.9290801286697388,0.26705446853516657,0.2125242682413823
30,1.9252959609031677,0.2675832892649392,0.21195940889302098
31,1.918390929698944,0.2771020624008461,0.22049026537025473
32,1.9158350706100464,0.28027498677948176,0.22115017629704453
33,1.911013913154602,0.281332628239027,0.2207806098387459
34,1.9071969032287597,0.2792173453199365,0.21767208540509006
35,1.9052126288414002,0.2892649391856161,0.22438009658600228
36,1.9026013374328614,0.29508196721311475,0.22639503790857893
37,1.8992212533950805,0.29455314648334213,0.2243755206639433
38,1.8950443744659424,0.2924378635642517,0.22463867645686517
39,1.8869674682617188,0.2850343733474352,0.21563986390668613
40,1.893170130252838,0.28714965626652567,0.22070985301509297
41,1.8915996432304383,0.2808038075092544,0.21498480005994836
42,1.8918738842010498,0.27551560021152827,0.20607210344277377
43,1.886859166622162,0.2786885245901639,0.20964266059446252
44,1.8889453411102295,0.27551560021152827,0.20547323570803216
45,1.885699701309204,0.27815970386039135,0.20848309405381313
46,1.8804680705070496,0.28609201480698043,0.21749331457564797
47,1.8763934016227721,0.28873611845584346,0.22130756900502663
48,1.8761597752571106,0.2940243257535695,0.23007473769666076
49,1.8658387541770936,0.28873611845584346,0.22244680746952467
50,1.8667586207389832,0.2919090428344791,0.2292448791063955
51,1.8706185698509217,0.2892649391856161,0.22533645985562023
52,1.8698450684547425,0.2924378635642517,0.22600719165024716
53,1.8626193046569823,0.2993125330512956,0.2313102387893334
54,1.854832661151886,0.30354309888947645,0.23591859363011825
55,1.8574667811393737,0.2993125330512956,0.23174968806835317
56,1.8519749402999879,0.3056583818085669,0.24317451213720456
57,1.8516313195228578,0.3046007403490217,0.2430895135941277
58,1.8497759461402894,0.30142781597038604,0.24100401708255556
59,1.850068986415863,0.3008989952406134,0.23786945524619865
60,1.8438681840896607,0.30142781597038604,0.23787284542407353
61,1.844210433959961,0.29508196721311475,0.22663419842035842
62,1.8487598299980164,0.2892649391856161,0.21704539074999443
63,1.8446928024291993,0.2855631940772078,0.2097681773106431
64,1.8449750900268556,0.2829190904283448,0.2046982585775738
65,1.846575176715851,0.281332628239027,0.1990607278603098
66,1.8442579627037048,0.28397673188789,0.19706612238100898
67,1.8416361927986145,0.281332628239027,0.19209829772075904
68,1.8372445821762085,0.2855631940772078,0.20088410407417334
69,1.8311977863311768,0.2897937599153887,0.20871028215438267
70,1.8339676141738892,0.298783712321523,0.22198347393290693
71,1.832409393787384,0.30407191961924906,0.22825232628305356
72,1.8283471584320068,0.31094658910629297,0.2365011525092832
73,1.8274193048477172,0.31253305129561076,0.23926729650884795
74,1.8286272644996644,0.31041776837652035,0.23598297503389862
75,1.825332760810852,0.30883130618720256,0.23799131419011688
76,1.8218628883361816,0.30988894764674774,0.2400912571460329
77,1.8255982041358947,0.30988894764674774,0.24253744487592735
78,1.8222568392753602,0.3051295610787943,0.23155963275524932
79,1.818437111377716,0.30354309888947645,0.22720019402521416
80,1.8217915415763855,0.30988894764674774,0.23718802763548233
81,1.8233001112937928,0.31094658910629297,0.23703398984482016
82,1.8172290086746217,0.3178212585933369,0.2432483857649337
83,1.818052840232849,0.3157059756742464,0.24173515911122298
84,1.8165045499801635,0.3183500793231095,0.25064620658082937
85,1.8139964461326599,0.3204653622421999,0.25633687633567065
86,1.8123877882957458,0.3294553146483342,0.26984324915163177
87,1.8123584270477295,0.33051295610787945,0.2663563197034186
88,1.8103118300437928,0.33844526705446853,0.26946786476334444
89,1.8081843376159668,0.33262823902696986,0.25956602057468636
90,1.8084455132484436,0.33157059756742463,0.2610027245882634
91,1.8063347220420838,0.32363828662083555,0.251184283001405
92,1.8093276262283324,0.3204653622421999,0.24775956739297608
93,1.803058123588562,0.31676361713379164,0.24105975154287876
94,1.804764187335968,0.3209941829719725,0.24455102934429754
95,1.8024384737014771,0.32416710735060816,0.24783975023786706
96,1.80058091878891,0.3246959280803807,0.2516046628985435
97,1.799797570705414,0.32416710735060816,0.25115210518119035
98,1.7950246691703797,0.3268112109994712,0.25593925538251244
99,1.8002042651176453,0.3204653622421999,0.24452654042584612
100,1.7941872000694274,0.3294553146483342,0.2586874655807705
101,1.7928020477294921,0.3289264939185616,0.2580988821542456
102,1.792721426486969,0.33051295610787945,0.2553728051708421
103,1.7912637710571289,0.3358011634056055,0.26086326551710326
104,1.7903279185295105,0.3363299841353781,0.26279802582904194
105,1.7883329153060914,0.33051295610787945,0.25491170673780855
106,1.788999080657959,0.32786885245901637,0.2499914813981076
107,1.784734809398651,0.3220518244315177,0.2431692730186009
108,1.7836336612701416,0.32363828662083555,0.24457511028936704
109,1.7802728056907653,0.32786885245901637,0.2482811117504962
110,1.7830960631370545,0.33421470121628766,0.2569915723477439
111,1.7802002787590028,0.3352723426758329,0.2589130212807197
112,1.7793402791023254,0.3352723426758329,0.26095578932085456
113,1.778238046169281,0.33685880486515074,0.26178958815428166
114,1.772774577140808,0.3336858804865151,0.25093119424406013
115,1.7726109743118286,0.3289264939185616,0.2432053484095126
116,1.7675219297409057,0.3225806451612903,0.2336054187197522
117,1.7728302240371705,0.3141195134849286,0.21970640066845878
118,1.7680943727493286,0.31676361713379164,0.22368332846993985
119,1.7681700825691222,0.3204653622421999,0.2253530462980947
120,1.7650573015213014,0.32416710735060816,0.22888177704625837
121,1.7630013823509216,0.3209941829719725,0.22174063015215253
122,1.7620517253875732,0.32310946589106293,0.22708000581471335
123,1.7618607759475708,0.32416710735060816,0.22835387617443734
124,1.7591482639312743,0.3225806451612903,0.2246458184673401
125,1.7580808639526366,0.32786885245901637,0.23378501259703066
126,1.757224404811859,0.32786885245901637,0.233545775471225
127,1.7578913927078248,0.3273400317292438,0.2322803807018461
128,1.75654137134552,0.33209941829719725,0.2410241314571783
129,1.7569507479667663,0.3373876255949233,0.2520193330459084
130,1.7581520318984984,0.33262823902696986,0.24367500064234318
131,1.7608121991157533,0.33209941829719725,0.24319175508733815
132,1.7548382043838502,0.33262823902696986,0.24627589541407863
133,1.7563126921653747,0.3421470121628768,0.2632280619854455
134,1.7553204655647279,0.3373876255949233,0.2538160487353977
135,1.7509850978851318,0.33685880486515074,0.25346540965614567
136,1.7524077773094178,0.32998413537810684,0.24042997116190096
137,1.7499577522277832,0.32786885245901637,0.2380397587286896
138,1.7495357036590575,0.331041776837652,0.24746770779503366
139,1.74628586769104,0.3363299841353781,0.2568859131397198
140,1.7432217001914978,0.34108937070333156,0.2662957397173114
141,1.7404081106185914,0.3347435219460603,0.25387094278875566
142,1.7455696225166322,0.3347435219460603,0.2530016758665198
143,1.74463449716568,0.33421470121628766,0.2503416816594974
144,1.7416327476501465,0.3358011634056055,0.2526178051216073
145,1.7423835158348084,0.3358011634056055,0.2543509381270645
146,1.7377847194671632,0.3442622950819672,0.2671847290076782
147,1.7388230800628661,0.3426758328926494,0.26236389128044274
148,1.7369608521461486,0.34743521946060285,0.2707177268142028
149,1.7329135537147522,0.34743521946060285,0.2707639568039384
150,1.7337162017822265,0.3617133791644632,0.2943122742642305
151,1.7361044049263001,0.3617133791644632,0.29568756922311784
152,1.7342296242713928,0.3707033315705976,0.3060049755579016
153,1.7319928765296937,0.372818614489688,0.3080247172276079
154,1.7323252320289613,0.36065573770491804,0.2955232731445299
155,1.7306370735168457,0.3659439450026441,0.3062582119215106
156,1.7300719141960144,0.3749338974087784,0.31626368033910196
157,1.7307863116264344,0.37757800105764144,0.319534564633278
158,1.725360369682312,0.38392384981491273,0.3275950761167999
159,1.7228365659713745,0.38921205711263884,0.33541813213249416
160,1.7254438519477844,0.3897408778424114,0.3387842333610892
161,1.7269621729850768,0.38921205711263884,0.33894418201236454
162,1.718756103515625,0.39767318878900054,0.34537309113298426
163,1.7223189711570739,0.39291380222104705,0.3390876691721764
164,1.7199201226234435,0.387625594923321,0.3347021377972919
165,1.720847523212433,0.40031729243786357,0.34910942408989293
166,1.7251654744148255,0.40824960338445265,0.3626865570999391
167,1.7165135860443115,0.4114225277630883,0.36585083247347494
168,1.7156323313713073,0.40666314119513486,0.36303745484905414
169,1.7157565236091614,0.4114225277630883,0.36601706994997724
170,1.717336106300354,0.4140666314119513,0.371300757372389
171,1.7148350119590758,0.4177683765203596,0.37165697783867785
172,1.7132232308387756,0.42094130089899523,0.3741795883966823
173,1.7135473608970642,0.41723955579058697,0.36574285408298834
174,1.7117802262306214,0.41723955579058697,0.36289224711849394
175,1.7140103936195374,0.4167107350608144,0.3610727141622405
176,1.7079811573028565,0.4204124801692226,0.3636564121245373
177,1.7140615463256836,0.4241142252776309,0.3701266422449066
178,1.7109790802001954,0.4331041776837652,0.3772035159847313
179,1.710746169090271,0.4394500264410365,0.3886574846628112
180,1.7112037658691406,0.4325753569539926,0.38437677230167006
181,1.7035678148269653,0.43680592279217345,0.3883141069213571
182,1.7043755769729614,0.4257006874669487,0.3762855988643069
183,1.7020238161087036,0.4405076679005817,0.3836867936375086
184,1.701706302165985,0.4309888947646748,0.3792898538318976
185,1.7008454084396363,0.4262295081967213,0.376035938480155
186,1.6975398063659668,0.4399788471708091,0.3966831738518805
187,1.6962771654129027,0.45161290322580644,0.410065725180039
188,1.6967640042304992,0.46113167636171337,0.41762350884479765
189,1.6973820328712463,0.4632469592808038,0.41409607463015385
190,1.6986708164215087,0.4632469592808038,0.4105790114619613
191,1.6996643781661986,0.46060285563194076,0.4069430007201874
192,1.6958214402198792,0.46959280803807507,0.41626671818238997
193,1.6953080773353577,0.4706504494976203,0.4184903158076904
194,1.6953030824661255,0.4748810153358012,0.42119145236029665
195,1.6953580856323243,0.47170809095716554,0.4207264042775488
196,1.697784173488617,0.4680063458487573,0.41899899538495294
197,1.6953208565711975,0.45848757271285034,0.4155614951638956
198,1.6934954881668092,0.45055526176626126,0.4044760100138828
199,1.6977870345115662,0.46060285563194076,0.4149225161893371
200,1.6940980195999145,0.4621893178212586,0.4166544786705339
201,1.6968761682510376,0.4664198836594394,0.41952412691672075
202,1.695771336555481,0.45848757271285034,0.40935871443795263
203,1.6960181951522828,0.46113167636171337,0.4138687361818521
204,1.6896487712860107,0.4595452141723956,0.41119412392983806
205,1.6938343405723573,0.46747752511898466,0.42047360164765796
206,1.6855607986450196,0.48069804336329985,0.4340972615007784
207,1.6854730606079102,0.4902168164992068,0.4387346987276981
208,1.684269630908966,0.4902168164992068,0.4390473682421327
209,1.6866061449050904,0.4907456372289794,0.44006150570029867
210,1.6803998589515685,0.4918032786885246,0.4423720303984066
211,1.6836748480796815,0.4865150713907985,0.4394339753143278
212,1.679641604423523,0.48228450555261765,0.4360868820404131
213,1.679174506664276,0.48122686409307247,0.438103653961626
214,1.6781715989112853,0.479111581173982,0.4355600468329322
215,1.6784201264381409,0.47329455314648333,0.4294865372056332
216,1.6745453834533692,0.48175568482284503,0.43407427095837325
217,1.676936650276184,0.48281332628239026,0.43616821094502967
218,1.673309326171875,0.5007932310946589,0.4553572011820367
219,1.6779207706451416,0.49814912744579587,0.4533317042801278
220,1.6758063435554504,0.4923320994182972,0.45147325087569484
221,1.6745600700378418,0.48757271285034376,0.4423222094267153
222,1.6752076864242553,0.48757271285034376,0.4390477812617459
223,1.6720288395881653,0.4918032786885246,0.4407229991352296
224,1.6721603631973267,0.4907456372289794,0.4421692174566534
225,1.669335091114044,0.4944473823373876,0.44866018818112546
226,1.6671043992042542,0.5034373347435219,0.46053365667168455
227,1.6684319019317626,0.5103120042305659,0.4668635617296641
228,1.6667698740959167,0.5134849286092015,0.47030910978457385
229,1.668006718158722,0.5081967213114754,0.465791721595164
230,1.6665531158447267,0.5055526176626124,0.46425544318752404
231,1.6631670355796815,0.5108408249603384,0.46614373701080475
232,1.6624071955680848,0.518244315177155,0.4739369565521024
233,1.6567304015159607,0.5224748810153358,0.47826028031340956
234,1.6603909969329833,0.5245901639344263,0.48212906530087657
235,1.6646996855735778,0.5224748810153358,0.48004653956635135
236,1.6646245837211608,0.5245901639344263,0.4806687092725825
237,1.662798285484314,0.5256478053939715,0.4808861147359021
238,1.6572182178497314,0.5293495505023796,0.4840867613729861
239,1.6602544903755188,0.5282919090428345,0.4831788594732843
240,1.6549181938171387,0.5330512956107879,0.48929750560174906
241,1.6573546886444093,0.5351665785298784,0.492775002971492
242,1.654235601425171,0.5309360126916975,0.48650080448687405
243,1.6522968530654907,0.5351665785298784,0.4922996672053473
244,1.6510626435279847,0.5362242199894236,0.4947430394074936
245,1.6516703009605407,0.5378106821787414,0.5000736598012681
246,1.651143455505371,0.5378106821787414,0.49992735999695637
247,1.6494728088378907,0.5399259650978319,0.5032717400530056
248,1.6505954384803772,0.5415124272871497,0.5017431247462444
249,1.6520076990127563,0.5489159175039662,0.5074186179994353
250,1.6566802382469177,0.5499735589635114,0.5099582270135741
251,1.655903148651123,0.5478582760444209,0.5068695064426145
252,1.6524110674858092,0.5446853516657852,0.5024206150240262
253,1.6516837358474732,0.5436277102062401,0.500294505487081
254,1.6535375356674193,0.5499735589635114,0.5091215439732449
255,1.6492251396179198,0.5494447382337387,0.5121496903977689
256,1.6499597549438476,0.553146483342147,0.520105208452768
257,1.6441751837730407,0.553146483342147,0.5195269728566226
258,1.6447135925292968,0.5526176626123744,0.5187245495218832
259,1.6392634153366088,0.558434690639873,0.5286739310819827
260,1.64045991897583,0.5616076150185088,0.5364505006024066
261,1.640647304058075,0.558434690639873,0.5334225932965794
262,1.6392415523529054,0.5520888418826018,0.5282650581285344
263,1.637741494178772,0.5526176626123744,0.5299653277062324
264,1.6378286480903625,0.550502379693284,0.5283193301362685
265,1.6367608428001403,0.553146483342147,0.5310519310052254
266,1.632527804374695,0.558434690639873,0.5357539750213048
267,1.6353957772254943,0.5642517186673718,0.5418105379450491
268,1.6278958916664124,0.565309360126917,0.5424007762985639
269,1.6334513783454896,0.5758857747223691,0.5527490301302774
270,1.6335319876670837,0.5748281332628239,0.5520534366959866
271,1.630003023147583,0.5737704918032787,0.5511442097963674
272,1.634798491001129,0.5742993125330513,0.549928415222831
273,1.6347922921180724,0.5780010576414596,0.5559940343321238
274,1.6298537611961366,0.5806451612903226,0.5603993473745134
275,1.6259759783744812,0.5785298783712322,0.5585923755725071
276,1.6247880458831787,0.5811739820200952,0.5629282207295563
277,1.6238248705863954,0.5859333685880487,0.5707269338726828
278,1.6237883687019348,0.5864621893178212,0.5726462839000256
279,1.625433325767517,0.582760444209413,0.5674908254572701
280,1.620258092880249,0.5875198307773665,0.5728622154803172
281,1.6225775837898255,0.5885774722369117,0.5728872557338786
282,1.6193066596984864,0.5896351136964569,0.5746487987486715
283,1.6194927096366882,0.5933368588048652,0.5790527241131304
284,1.6159879088401794,0.5965097831835008,0.5831078433172152
285,1.621849524974823,0.5959809624537282,0.5823905920192785
286,1.6190680146217347,0.600211528291909,0.5872454785244663
287,1.6179776549339295,0.5970386039132733,0.5845203736125727
288,1.6144521355628967,0.594923320994183,0.5803206186309892
289,1.6177906155586244,0.5906927551560022,0.5762981836079365
290,1.6138242840766908,0.588048651507139,0.5718231277323709
291,1.613460636138916,0.5875198307773665,0.5711696025962057
292,1.6161948680877685,0.5869910100475939,0.5720057177917476
293,1.616382098197937,0.5912215758857747,0.5769517650663306
294,1.613974118232727,0.5896351136964569,0.574396361629047
295,1.6137845754623412,0.5869910100475939,0.5690785756253777
296,1.613858711719513,0.5869910100475939,0.5685721095028905
297,1.6135833740234375,0.5822316234796404,0.5613429131325502
298,1.6191248536109923,0.5780010576414596,0.5565632635164024
299,1.6203624963760377,0.5864621893178212,0.5660333918440091
300,1.6240235209465026,0.5906927551560022,0.5702636352195422
301,1.617201030254364,0.5885774722369117,0.5657425540366475
302,1.616383934020996,0.582760444209413,0.5581737836521751
303,1.6118260502815247,0.5790586991010047,0.5549888761052826
304,1.6135240197181702,0.5864621893178212,0.5625031606645885
305,1.6118943095207214,0.5891062929666843,0.5643518017592433
306,1.6107564210891723,0.59227921734532,0.5701368095076693
307,1.6124585151672364,0.5938656795346378,0.5728311046090571
308,1.6111166596412658,0.5896351136964569,0.5673947980822589
309,1.6101946711540223,0.5832892649391856,0.5581923409747739
310,1.6119243025779724,0.5885774722369117,0.5623573256791788
311,1.6126494526863098,0.594923320994183,0.5716030348924653
312,1.6128556370735168,0.5901639344262295,0.5675715449512581
313,1.6080586075782777,0.594923320994183,0.5743533654728922
314,1.6086735129356384,0.5996827075621365,0.5793327513362894
315,1.6097766280174255,0.5943945002644103,0.5756437484696054
316,1.6104652404785156,0.5938656795346378,0.5783461684930155
317,1.6074026346206665,0.597567424643046,0.5829541016141938
318,1.6077831387519836,0.5959809624537282,0.580170304713317
319,1.6065924882888794,0.5996827075621365,0.5803567274682913
320,1.6091230273246766,0.6039132734003173,0.5854121212859914
321,1.6056242108345031,0.5991538868323638,0.5838923712348196
322,1.6031697869300843,0.6070861977789529,0.5904086045617097
323,1.5988924026489257,0.6081438392384981,0.5917647081309362
324,1.6036529541015625,0.6070861977789529,0.5901481240117218
325,1.5972015976905822,0.6054997355896351,0.5885268497475364
326,1.5992913603782655,0.6007403490216816,0.5840593356220015
327,1.598413336277008,0.5980962453728186,0.5819456922135576
328,1.5958616256713867,0.5980962453728186,0.5832701543374839
329,1.5970455408096313,0.6028556319407721,0.5880971647711244
330,1.5992295265197753,0.6028556319407721,0.5864375523057374
331,1.5981395602226258,0.6017979904812268,0.584540868517261
332,1.5962741494178772,0.6033844526705446,0.5882084463339965
333,1.598772132396698,0.6044420941300899,0.5908453437204794
334,1.595399296283722,0.6060285563194078,0.593444902592314
335,1.599645209312439,0.6155473294553147,0.6047816605618044
336,1.5972030401229858,0.6181914331041777,0.6082484860826923
337,1.5923704624176025,0.6118455843469064,0.6017359663271489
338,1.5889982104301452,0.6134320465362242,0.6033488287352292
339,1.5932698249816895,0.6092014806980434,0.5997118445525477
340,1.5890632629394532,0.6144896879957694,0.6067557271477311
341,1.5905665636062623,0.6070861977789529,0.5982014909237602
342,1.5931056261062622,0.6086726599682708,0.5993537022054382
343,1.5845080375671388,0.6197778952934955,0.6090958299707439
344,1.5867323994636535,0.6176626123744051,0.6073796488284533
345,1.5847162842750548,0.612374405076679,0.603308777965864
346,1.580839502811432,0.6012691697514543,0.5928526196204992
347,1.5819738268852235,0.5891062929666843,0.57883336350653
348,1.577602255344391,0.6007403490216816,0.5889725371849951
349,1.5751686573028565,0.6118455843469064,0.5989165316110984
350,1.5764593720436095,0.6160761501850872,0.6061161304818565
351,1.5732266545295714,0.6118455843469064,0.6008940880713125
352,1.5758384227752686,0.6092014806980434,0.597016729500292
353,1.573533821105957,0.6039132734003173,0.591812122760175
354,1.5739291787147522,0.612374405076679,0.6033493846164398
355,1.5673280358314514,0.6197778952934955,0.6120153716771414
356,1.5714714884757996,0.6192490745637229,0.6129124815968813
357,1.5632851600646973,0.6160761501850872,0.609832275246635
358,1.5680955290794372,0.6134320465362242,0.6044175906277699
359,1.5605241775512695,0.6155473294553147,0.6058219524885445
360,1.5633956670761109,0.6197778952934955,0.610079663476695
361,1.5597190022468568,0.612374405076679,0.5993401188764437
362,1.5624017119407654,0.6107879428873612,0.5955685808281154
363,1.5644188523292542,0.6092014806980434,0.5952345568029571
364,1.5563239336013794,0.612374405076679,0.5986335045546168
365,1.5630128860473633,0.6033844526705446,0.5889510045662459
366,1.5544788360595703,0.5970386039132733,0.5822376214904755
367,1.556833839416504,0.5996827075621365,0.5829112391974103
368,1.5601901531219482,0.5986250661025913,0.5805676766951414
369,1.5592657327651978,0.5996827075621365,0.5811473113297893
370,1.5571525335311889,0.5965097831835008,0.5762889812496047
371,1.5627639412879943,0.6086726599682708,0.5921145360840324
372,1.5564755916595459,0.6097303014278159,0.5906551681562177
373,1.5561572313308716,0.6144896879957694,0.5974880307034631
374,1.5586263298988343,0.6150185087255421,0.5978667631971991
375,1.5576483130455017,0.6187202538339502,0.6037792343187641
376,1.5568790912628174,0.6224219989423585,0.6085322618257558
377,1.5552727103233337,0.6292966684294025,0.6161645922749435
378,1.5505198001861573,0.627181385510312,0.6158104301183193
379,1.5519796133041381,0.629825489159175,0.6196759454342192
380,1.5529790997505188,0.627181385510312,0.615332518180261
381,1.5510946750640868,0.6224219989423585,0.6095575052405637
382,1.549722146987915,0.6229508196721312,0.6088466497084213
383,1.5493585467338562,0.6303543098889477,0.6135587072720285
384,1.543031919002533,0.632469592808038,0.6166342101331399
385,1.5461559891700745,0.6277102062400846,0.6101414103530317
386,1.5408515334129333,0.6282390269698572,0.609238790913094
387,1.546601164340973,0.6282390269698572,0.6097254308652857
388,1.5420040726661681,0.6319407720782655,0.6161596165959153
389,1.539329183101654,0.629825489159175,0.6142514149380425
390,1.5457773208618164,0.6255949233209942,0.6093388778966141
391,1.5424169301986694,0.6261237440507668,0.6106518071556354
392,1.5422358512878418,0.6277102062400846,0.6122532416224447
393,1.538676953315735,0.6261237440507668,0.6101058332788892
394,1.544826602935791,0.629825489159175,0.6133772975288088
395,1.5435457468032836,0.629825489159175,0.6141093346447537
396,1.5306279182434082,0.6314119513484928,0.6166474409223417
397,1.5313426375389099,0.6240084611316764,0.6053139775822513
398,1.5308793783187866,0.6234796404019037,0.6059331719537644
399,1.5350702285766602,0.624537281861449,0.6068687431826403
400,1.5351950407028199,0.6224219989423585,0.6044245658934064
401,1.5331095933914185,0.6266525647805394,0.610019042048796
402,1.5276980519294738,0.6287678476996298,0.6133358200534914
403,1.5319674372673036,0.6303543098889477,0.615421274976606
404,1.527539348602295,0.6329984135378107,0.6168637374284388
405,1.529425823688507,0.6329984135378107,0.6163277424940182
406,1.5284438610076905,0.6345848757271285,0.6186493740052932
407,1.5278697252273559,0.632469592808038,0.6186429460856421
408,1.5283845663070679,0.6303543098889477,0.6180095509295767
409,1.5229992151260376,0.6277102062400846,0.6153025626665106
410,1.525454819202423,0.6287678476996298,0.6158638297434081
411,1.5223928689956665,0.6308831306187203,0.6179547353486566
412,1.5211673855781556,0.6308831306187203,0.6177315895026444
413,1.5212382793426513,0.6303543098889477,0.6179256596937047
414,1.5244088053703309,0.6292966684294025,0.6147192314418702
415,1.5254647493362428,0.6303543098889477,0.6173653071176732
416,1.5263070940971375,0.6335272342675833,0.6214704870411137
417,1.5211257338523865,0.632469592808038,0.6195695732606421
418,1.5210384011268616,0.6351136964569011,0.6230301512591241
419,1.5224317550659179,0.629825489159175,0.616949033756744
420,1.5269439339637756,0.6229508196721312,0.6097313926327634
421,1.5259435057640076,0.6282390269698572,0.61483168217036
422,1.520446002483368,0.6345848757271285,0.6203302862443559
423,1.520897352695465,0.6329984135378107,0.6189848459635642
424,1.523350763320923,0.6229508196721312,0.6075991890151162
425,1.5130290746688844,0.6261237440507668,0.6133816722782528
426,1.5166884064674377,0.6229508196721312,0.6098439025552173
427,1.5212188720703126,0.6150185087255421,0.6000053381494805
428,1.5173759698867797,0.6166049709148599,0.602198365913586
429,1.5137287616729735,0.6181914331041777,0.6044536323973536
430,1.511453104019165,0.6166049709148599,0.6014425065642036
431,1.5197341442108154,0.6208355367530407,0.6043646222803648
432,1.518414521217346,0.6160761501850872,0.5994389706512807
433,1.5194903492927552,0.6118455843469064,0.594634439164527
434,1.5214389562606812,0.6171337916446324,0.6020758385556098
435,1.5215548396110534,0.6134320465362242,0.5975179824577977
436,1.520196795463562,0.6076150185087256,0.5905580233168023
437,1.5153934717178346,0.5980962453728186,0.5791614623050706
438,1.517564582824707,0.6012691697514543,0.5809085508337472
439,1.5189295172691346,0.6044420941300899,0.5863626684459253
440,1.514642870426178,0.6028556319407721,0.5848204310945343
441,1.5171107649803162,0.58011634056055,0.5579609930275844
442,1.520058035850525,0.5832892649391856,0.5612885191144026
443,1.519655454158783,0.6044420941300899,0.5883522314757001
444,1.5112486243247987,0.6033844526705446,0.588113351112489
445,1.516518199443817,0.6092014806980434,0.5953207600225116
446,1.515059244632721,0.6118455843469064,0.5999461738991381
447,1.5112799406051636,0.6250661025912215,0.6142223356783643
448,1.5084229707717896,0.6329984135378107,0.6236145761675332
449,1.5094056129455566,0.629825489159175,0.622517925056819
450,1.5089714288711549,0.6218931782125859,0.6144634174952086
451,1.5125093936920166,0.6372289793759915,0.6329483182314151
452,1.5079338431358338,0.6446324695928081,0.6419169702427391
453,1.5031659364700318,0.6308831306187203,0.6251298758685151
454,1.5101429581642152,0.6266525647805394,0.6197233866238552
455,1.5097248792648315,0.6303543098889477,0.6242782731027893
456,1.510368001461029,0.6361713379164463,0.6312353275270031
457,1.5112293362617493,0.6398730830248546,0.6347726223984863
458,1.5048860430717468,0.6451612903225806,0.641007640510262
459,1.5104452848434449,0.6472765732416711,0.6426692593905281
460,1.5129153370857238,0.629825489159175,0.6229398623332371
461,1.5072824358940125,0.6340560549973558,0.6276737237105621
462,1.5136007070541382,0.6277102062400846,0.6185592191336138
463,1.5051452755928039,0.6329984135378107,0.6244793603088205
464,1.5078973293304443,0.636700158646219,0.6300780014443169
465,1.5053995609283448,0.641988365943945,0.6362825336520973
466,1.5075914025306703,0.6404019037546271,0.634475841682869
467,1.5041723132133484,0.6499206768905341,0.6460110414007587
468,1.5082441091537475,0.6541512427287149,0.6509260884976069
469,1.5073021411895753,0.6398730830248546,0.6344119571336624
470,1.5040395975112915,0.6557377049180327,0.6536777302271906
471,1.503321373462677,0.6668429402432575,0.6652696811099839
472,1.5035853624343871,0.6705446853516658,0.6682411748274724
473,1.4992495775222778,0.6562665256478054,0.6510352437691781
474,1.4986380338668823,0.6599682707562137,0.6563768817348726
475,1.5050212740898132,0.6530936012691697,0.6503273131465288
476,1.4937893509864808,0.6409307244843998,0.636354138147577
477,1.4914489030838012,0.6488630354309889,0.6447667792191927
478,1.4980142712593079,0.6610259122157589,0.6595475375917974
479,1.4963727831840514,0.6615547329455315,0.6594001703586283
480,1.4970052003860475,0.6599682707562137,0.6577387805364605
481,1.4962321519851685,0.6589106292966684,0.656303227902715
482,1.4954756498336792,0.6657852987837123,0.6630582351059929
483,1.4909593105316161,0.6705446853516658,0.6678949299875468
484,1.48733047246933,0.6705446853516658,0.6681429245952718
485,1.4930073857307433,0.6763617133791645,0.674718952795171
486,1.4897223949432372,0.6731887890005288,0.6716568849950129
487,1.494151771068573,0.6737176097303015,0.6723886949514932
488,1.4931015968322754,0.6774193548387096,0.6768483173796895
489,1.4942797303199769,0.6673717609730302,0.6665027933055405
490,1.491593325138092,0.6631411951348493,0.6615953955820685
491,1.4885506510734559,0.6610259122157589,0.6586538160326901
492,1.4894373893737793,0.656795346377578,0.6535370021584433
493,1.4930513739585876,0.6546800634584876,0.6505611940064799
494,1.4883469939231873,0.6541512427287149,0.6493672541501309
495,1.4894790768623352,0.656795346377578,0.6521712993974468
496,1.4886710047721863,0.6493918561607614,0.6429930036012956
497,1.4897854804992676,0.6504494976203067,0.644267435736333
498,1.488975751399994,0.6562665256478054,0.6516249030194562
499,1.488727617263794,0.659439450026441,0.655210107896945
500,1.4872453451156615,0.659439450026441,0.6547841002857141
1,1.8637237548828125,0.5674246430460074,0.5511357700312289
2,1.5028954863548278,0.7213114754098361,0.723799882188865
3,1.1921287178993225,0.8254891591750396,0.8274724559891914
4,0.9052753329277039,0.8662083553675304,0.8679352865709565
5,0.681049782037735,0.8863035430988895,0.8873437753217975
6,0.5290053308010101,0.9053410893707033,0.9063568526091508
7,0.42283491492271424,0.9270227392913802,0.9278347169788893
8,0.3438111782073975,0.9338974087784241,0.9342915485548433
9,0.2854920655488968,0.9386567953463776,0.9391090544418986
10,0.2404959663748741,0.9455314648334214,0.9458114101854687
11,0.21168262660503387,0.9497620306716024,0.9500808706054886
12,0.18069866448640823,0.9561078794288737,0.9562140715534476
13,0.16282648742198944,0.9592808038075092,0.9593812251724005
14,0.1449727773666382,0.9598096245372819,0.9599812890863905
15,0.12972225472331048,0.9613960867265997,0.9616627459223268
16,0.11645863950252533,0.9592808038075092,0.959553265959265
17,0.1044384479522705,0.960867265996827,0.9611106079057361
18,0.09454776793718338,0.960867265996827,0.9611354763001102
19,0.08669901192188263,0.9587519830777367,0.9589967095979871
20,0.0813017800450325,0.958223162347964,0.9585054815050889
21,0.07555290833115577,0.9592808038075092,0.959468223178858
22,0.06861139088869095,0.958223162347964,0.9584018598024597
23,0.06509257405996323,0.958223162347964,0.9585101685992773
24,0.06115468442440033,0.9576943416181914,0.958039484496586
25,0.05607642643153667,0.9592808038075092,0.9595228310085079
26,0.05167584046721459,0.9576943416181914,0.9578642315917153
27,0.048264651000499724,0.9576943416181914,0.9579337489687033
28,0.046024097502231597,0.9576943416181914,0.9579732444614439
29,0.044168781116604806,0.9561078794288737,0.9562768087383878
30,0.04177164398133755,0.9576943416181914,0.9579844487909919
31,0.03812628723680973,0.958223162347964,0.9584867871975753
32,0.037105634436011316,0.958223162347964,0.9583452453651399
33,0.03577282279729843,0.9571655208884188,0.9574823329699038
34,0.03249142896384001,0.9587519830777367,0.9590131391694535
35,0.031789462082087994,0.9576943416181914,0.9579292631326999
36,0.0311853040009737,0.9566367001586462,0.9569299719996277
37,0.0292063994333148,0.9571655208884188,0.957435498710369
38,0.030327406525611878,0.9561078794288737,0.9563955537694392
39,0.027093090675771238,0.9598096245372819,0.9600804081219704
40,0.02709740921854973,0.9592808038075092,0.9593687711087063
41,0.024399856850504876,0.960867265996827,0.9609928187716895
42,0.023570690117776395,0.9571655208884188,0.9574511465425752
43,0.023407739773392677,0.9603384452670545,0.9604880009275157
44,0.02326827496290207,0.9592808038075092,0.959487232998125
45,0.020703905262053013,0.9566367001586462,0.9568250221305609
46,0.023310738801956176,0.9566367001586462,0.9568351666174586
47,0.02054851558059454,0.9571655208884188,0.9573545034243235
48,0.02084693666547537,0.9592808038075092,0.9594820272011627
49,0.019166813045740128,0.9592808038075092,0.9594034140131701
50,0.017503876984119416,0.9561078794288737,0.956266542362919
51,0.018583963438868523,0.9603384452670545,0.9604359072199468
52,0.01772474367171526,0.9592808038075092,0.9594625923467619
53,0.017658219020813704,0.9598096245372819,0.9598789230398197
54,0.01716282181441784,0.9598096245372819,0.9598878908788457
55,0.016769096534699202,0.9566367001586462,0.9566243296411798
56,0.015752351377159357,0.9561078794288737,0.9563135403184527
57,0.016153081506490707,0.9576943416181914,0.9578729392148165
58,0.01571106044575572,0.958223162347964,0.9583059829895493
59,0.014356140978634357,0.9566367001586462,0.9567808691965151
60,0.014502338226884603,0.9592808038075092,0.9594209618700879
61,0.014508580416440963,0.9576943416181914,0.9580398528965132
62,0.013677382469177246,0.9613960867265997,0.9615626888435929
63,0.0126186553388834,0.9603384452670545,0.9604771353959538
64,0.012789855059236289,0.9571655208884188,0.9573137162459104
65,0.012086584605276585,0.9571655208884188,0.9573574568758305
66,0.012419268768280745,0.955579058699101,0.9557614028779156
67,0.011703541129827499,0.9571655208884188,0.9573027459020048
68,0.011869465280324221,0.9566367001586462,0.9567325767686902
69,0.012041364703327418,0.9571655208884188,0.9573478634356254
70,0.011602329090237617,0.9592808038075092,0.9593720015743956
71,0.010581803414970637,0.9576943416181914,0.9577415386428837
72,0.010579515155404806,0.958223162347964,0.9583395245263766
73,0.010379922669380903,0.958223162347964,0.958362217444545
74,0.00973141910508275,0.958223162347964,0.9584180504913924
75,0.010255696624517441,0.958223162347964,0.9582651256827679
76,0.010153185296803712,0.9624537281861449,0.9625926537818195
77,0.009397979965433479,0.9629825489159175,0.9631144968910456
78,0.009003016259521246,0.9603384452670545,0.9605884037460294
79,0.009365141484886408,0.9598096245372819,0.960065860622951
80,0.009236433962360024,0.9598096245372819,0.9599836161591112
81,0.009851229237392544,0.9619249074563723,0.9620227343420681
82,0.008858074154704808,0.9613960867265997,0.961559224624137
83,0.009068055963143706,0.958223162347964,0.9583682727925226
84,0.008067638706415891,0.9592808038075092,0.9594743447584646
85,0.009119687974452973,0.9603384452670545,0.9604668075732962
86,0.008364378241822124,0.9613960867265997,0.9615372944614508
87,0.00824538804590702,0.9603384452670545,0.9604851950379806
88,0.007779809553176165,0.9598096245372819,0.9598921965542457
89,0.007888342393562198,0.9587519830777367,0.9589005389431906
90,0.007234969502314925,0.9592808038075092,0.9593649753072794
91,0.006967244623228908,0.960867265996827,0.9610300793849816
92,0.00804561679251492,0.9576943416181914,0.9578848288005718
93,0.007905093859881163,0.9587519830777367,0.958850252345362
94,0.008350733108818531,0.9576943416181914,0.957713036139191
95,0.0077425681985914705,0.960867265996827,0.9609842518450534
96,0.006692458176985383,0.9598096245372819,0.9598887687506809
97,0.0064291517250239846,0.9598096245372819,0.9599040785285238
98,0.0069855996407568455,0.9598096245372819,0.9600805968920112
99,0.006180580798536539,0.9603384452670545,0.9604264443275838
100,0.006602715374901891,0.9619249074563723,0.9620220269634151
101,0.006154052680358291,0.9603384452670545,0.9604527965746941
102,0.006222430802881718,0.960867265996827,0.9610194873892227
103,0.007049400871619582,0.9603384452670545,0.960562724318117
104,0.005877579934895039,0.960867265996827,0.9609404788839592
105,0.005060886312276125,0.9598096245372819,0.9599733582467138
106,0.0057030423078686,0.960867265996827,0.9610257928399415
107,0.004938137484714389,0.9598096245372819,0.9599889047890471
108,0.004796999506652355,0.9603384452670545,0.9604784727319444
109,0.004758188431151211,0.9598096245372819,0.9599187199639453
110,0.0055888407863676545,0.9624537281861449,0.9626807241296574
111,0.004699756018817424,0.9619249074563723,0.9620674779045989
112,0.004917984455823898,0.9624537281861449,0.9625743207143412
113,0.004887895402498543,0.9629825489159175,0.9631372212144352
114,0.004926283983513713,0.9613960867265997,0.9615268556564754
115,0.004992865864187479,0.960867265996827,0.9610362713431254
116,0.004922758019529283,0.9624537281861449,0.9626055446415818
117,0.005099936784245074,0.960867265996827,0.9610108784731042
118,0.0047229488613083955,0.9619249074563723,0.9620045453224348
119,0.004490949702449143,0.9603384452670545,0.9605501720692338
120,0.004642256838269532,0.9624537281861449,0.9625932714181521
121,0.004985001520253718,0.9592808038075092,0.9594584646489773
122,0.004223982174880803,0.9613960867265997,0.9615817233000762
123,0.004513233923353255,0.960867265996827,0.960933299026583
124,0.00507624433375895,0.9613960867265997,0.9615386290693861
125,0.004666050197556615,0.9603384452670545,0.960446798636079
126,0.005064226128160954,0.9603384452670545,0.960431452471312
127,0.004656932852230966,0.9592808038075092,0.9593275264694359
128,0.004097916162572801,0.960867265996827,0.9609088503315623
129,0.003822697722353041,0.960867265996827,0.9609862124934893
130,0.004579383647069335,0.9619249074563723,0.9620161363129378
131,0.0037572940113022924,0.960867265996827,0.9609578671215432
132,0.004203645768575371,0.9640401903754627,0.9640881270912048
133,0.00453414861112833,0.9619249074563723,0.9620046979620351
134,0.004107861313968897,0.9598096245372819,0.9599130995128368
135,0.004214986623264849,0.960867265996827,0.9610863513546272
136,0.004119563102722168,0.960867265996827,0.9610970615093868
137,0.003910739859566093,0.9603384452670545,0.9604925326844658
138,0.004113649157807231,0.9619249074563723,0.9621194952592136
139,0.003945065662264824,0.9603384452670545,0.9605290079660167
140,0.0037457775324583054,0.960867265996827,0.96094327517148
141,0.003976767463609576,0.9613960867265997,0.961529373076166
142,0.0037636010441929103,0.9629825489159175,0.9631104504860667
143,0.004102674475871026,0.9635113696456901,0.9636524135796887
144,0.003947715205140412,0.9624537281861449,0.9625924599448225
145,0.0039831227622926235,0.9619249074563723,0.9620216410946252
146,0.004074628720991314,0.9587519830777367,0.9588042428862743
147,0.003625932871364057,0.9598096245372819,0.9598359654040002
148,0.0042767477687448265,0.9619249074563723,0.9619927724167912
149,0.003982907044701278,0.9603384452670545,0.9604658288629339
150,0.00356216742657125,0.9629825489159175,0.9631354917335571
151,0.0037798505974933503,0.9635113696456901,0.9636616179037084
152,0.003639484313316643,0.9640401903754627,0.9641330194798197
153,0.003893097722902894,0.9619249074563723,0.9619649469831104
154,0.003776174387894571,0.960867265996827,0.9609675918990899
155,0.003533709549810737,0.9624537281861449,0.9626182608777423
156,0.002919442218262702,0.9613960867265997,0.9614515646584234
157,0.0034817307721823456,0.9635113696456901,0.9636857102510005
158,0.0032434713328257205,0.960867265996827,0.9610500087987133
159,0.0033746862318366766,0.9619249074563723,0.9619896359256678
160,0.0033536042785272,0.9624537281861449,0.9625259667267143
161,0.0036027796333655713,0.9613960867265997,0.9615317158191966
162,0.003549573617056012,0.9613960867265997,0.9615044175708736
163,0.003336502984166145,0.960867265996827,0.9610680129530145
164,0.0034037053352221846,0.9619249074563723,0.9620832106705557
165,0.0038491478655487297,0.9598096245372819,0.9599307322659535
166,0.0034612971590831875,0.9598096245372819,0.9600560802951905
167,0.003464139020070434,0.955579058699101,0.9557317868348028
168,0.0032465098658576606,0.958223162347964,0.9583054637555772
169,0.0029785143909975887,0.9561078794288737,0.9562743838957246
170,0.0032754280837252736,0.9592808038075092,0.9593650703213148
171,0.0032740482594817875,0.9613960867265997,0.9614555161506517
172,0.0025892787380144,0.9587519830777367,0.9588096726322081
173,0.002880528848618269,0.9603384452670545,0.9603416606558113
174,0.002462964702863246,0.9598096245372819,0.9599206024789059
175,0.0029794612200930715,0.9598096245372819,0.9599124172069812
176,0.00281327631091699,0.960867265996827,0.9609571809667743
177,0.0030797131592407824,0.9598096245372819,0.9598303695306596
178,0.0029629140626639128,0.9619249074563723,0.9619709693259735
179,0.0028595763025805352,0.9613960867265997,0.9615281038170407
180,0.003026078990660608,0.9635113696456901,0.9635371539733503
181,0.002442369412165135,0.9629825489159175,0.9629942478226307
182,0.0025891067343764007,0.9613960867265997,0.9615109836019251
183,0.0026564163737930356,0.960867265996827,0.9609718062824751
184,0.0025495984707959,0.960867265996827,0.9609434954858918
185,0.002672348334454,0.9624537281861449,0.9624634080006614
186,0.0030306678730994464,0.9624537281861449,0.9625248075199374
187,0.0026216615689918397,0.9619249074563723,0.961971223939214
188,0.0029839286813512444,0.960867265996827,0.9609098565334587
189,0.002639476815238595,0.9592808038075092,0.9593690928961107
190,0.0025950263952836394,0.958223162347964,0.9583135155450805
191,0.003052932070568204,0.9603384452670545,0.9604222335186067
192,0.0029204934369772674,0.9592808038075092,0.959243368711047
193,0.0025260184309445323,0.9598096245372819,0.9598039268835036
194,0.002895576402079314,0.9640401903754627,0.9641388121037205
195,0.0026288262917660175,0.9603384452670545,0.9605794310226486
196,0.0023550269892439247,0.9603384452670545,0.9603970361791987
197,0.0024326455662958325,0.9635113696456901,0.9635624981629723
198,0.0022349423496052625,0.9640401903754627,0.9641888737595208
199,0.002376106451265514,0.9624537281861449,0.962647917207599
200,0.002652486250735819,0.960867265996827,0.9608606863907561
201,0.002319344389252365,0.9603384452670545,0.960255020184955
202,0.0024378538480959834,0.9598096245372819,0.959932423327445
203,0.0024890665779821576,0.960867265996827,0.9608691082227494
204,0.002401764504611492,0.9624537281861449,0.9625473583171064
205,0.0023739061900414525,0.9603384452670545,0.9603430365551393
206,0.002467320312280208,0.9603384452670545,0.9604302009315397
207,0.0021777134272269903,0.9598096245372819,0.9598755249209516
208,0.002546862163580954,0.9587519830777367,0.9587202980638315
209,0.0023366072913631798,0.9598096245372819,0.9598556040888074
210,0.002113871288020164,0.9613960867265997,0.9614248340630736
211,0.0019073339644819498,0.9624537281861449,0.9626118958452938
212,0.0023136570816859603,0.9613960867265997,0.9614540356313995
213,0.0020572652691043915,0.9619249074563723,0.9619920863676834
214,0.002196705504320562,0.9619249074563723,0.9619896118862747
215,0.002297358843497932,0.9629825489159175,0.9630278316404929
216,0.0022760866675525905,0.9603384452670545,0.9605438529553985
217,0.0025476541835814715,0.9619249074563723,0.9620210751724254
218,0.0022687773918733,0.9613960867265997,0.9614558483959893
219,0.0025860099936835467,0.9619249074563723,0.9620552246203535
220,0.0022770063136704267,0.9603384452670545,0.96027266175717
221,0.0021774836350232363,0.9576943416181914,0.9577318203218754
222,0.0025703788734972475,0.9571655208884188,0.9571603966316857
223,0.0027323046466335653,0.9592808038075092,0.9593172356438056
224,0.002720010688062757,0.960867265996827,0.9608570214144709
225,0.0020577343297190965,0.960867265996827,0.9609515659995835
226,0.0026549292728304864,0.9613960867265997,0.9613240609264354
227,0.0020261592697352173,0.9603384452670545,0.9602687740726141
228,0.002387652173638344,0.9619249074563723,0.961978610136615
229,0.0024407898425124587,0.9603384452670545,0.9604440382516755
230,0.0029076771112158894,0.9629825489159175,0.9629997553915596
231,0.0029163925210013986,0.9613960867265997,0.9614216597524806
232,0.0024863882921636105,0.958223162347964,0.9583081015486028
233,0.0019222283619455994,0.9629825489159175,0.9630955190107479
234,0.0023375123681034895,0.9587519830777367,0.9588744137210173
235,0.0022269449778832494,0.9613960867265997,0.9615496374157207
236,0.0023033943260088565,0.9624537281861449,0.9626543438037324
237,0.0016197236604057253,0.9613960867265997,0.9616062190103026
238,0.002318810729775578,0.9629825489159175,0.9632335754124812
239,0.0029160614358261228,0.9603384452670545,0.9605705563807109
240,0.001934803486801684,0.9592808038075092,0.9595099439049857
241,0.0018691733246669173,0.9598096245372819,0.9600279008405578
242,0.001909193635219708,0.9603384452670545,0.9605772735221337
243,0.002451803535223007,0.9613960867265997,0.9615009391937024
244,0.0019645881257019937,0.9613960867265997,0.9614216237202147
245,0.003130689507815987,0.9592808038075092,0.9594688631480685
246,0.0025767899700440467,0.9598096245372819,0.959960761989373
247,0.0026080158539116384,0.960867265996827,0.9610409075777594
248,0.0025018524378538133,0.960867265996827,0.9610248631078864
249,0.002758506906684488,0.9624537281861449,0.9625639724266793
250,0.002704649092629552,0.9645690111052353,0.964716637707971
251,0.0020793647039681674,0.958223162347964,0.9584273560452329
252,0.0023835303843952717,0.9603384452670545,0.9604726347527954
253,0.001845361466985196,0.9603384452670545,0.960539249151499
254,0.002181107725482434,0.9619249074563723,0.9621027477842654
255,0.0026194665348157286,0.9640401903754627,0.9640843071632373
256,0.0021322367480024695,0.9635113696456901,0.9636337593976553
257,0.0024547053733840586,0.9598096245372819,0.9600523008723679
258,0.0025884485337883236,0.9613960867265997,0.9615889711752266
259,0.0022123981500044463,0.960867265996827,0.9610224986483392
260,0.002119944873265922,0.9603384452670545,0.9604812150235664
261,0.0024992390302941204,0.9624537281861449,0.9625374791064042
262,0.002230420347768813,0.9635113696456901,0.9636013061519745
263,0.0019496444030664862,0.9629825489159175,0.9631382930204478
264,0.001796766626648605,0.9624537281861449,0.9626047983844189
265,0.0021927377209067346,0.9624537281861449,0.9625663992859244
266,0.0023820162983611225,0.9640401903754627,0.9641136323644439
267,0.0021959336823783814,0.9629825489159175,0.9629910182813518
268,0.0022669983911328016,0.9624537281861449,0.9625940886009502
269,0.002072370029054582,0.9624537281861449,0.9626443557373043
270,0.001820027135545388,0.9629825489159175,0.9630888674963625
271,0.0020949281635694204,0.965097831835008,0.9651616742758797
272,0.002073598699644208,0.9656266525647805,0.965700244096577
273,0.001843673433177173,0.965097831835008,0.965201059655457
274,0.001959569670725614,0.9645690111052353,0.9646498260304346
275,0.001713942870264873,0.9645690111052353,0.9646360956823392
276,0.001689139730297029,0.9619249074563723,0.9620955011972773
277,0.0015184435236733408,0.9629825489159175,0.9631195688871589
278,0.0015313395648263394,0.9624537281861449,0.9626304776134681
279,0.001640860829502344,0.9635113696456901,0.9637153026860944
280,0.0022674441046547146,0.9624537281861449,0.9625994268938786
281,0.0016955173807218671,0.9613960867265997,0.9615441851764835
282,0.001579573703929782,0.9613960867265997,0.961680932994135
283,0.002291225327644497,0.9619249074563723,0.9621622128168862
284,0.001513722608797252,0.9619249074563723,0.9620576337505974
285,0.0022326181177049877,0.9640401903754627,0.9641893381115505
286,0.002388191083446145,0.9598096245372819,0.9600114867860084
287,0.0019198384019546212,0.9613960867265997,0.9614892021246814
288,0.0020291849970817564,0.958223162347964,0.9583851740084156
289,0.0023261892842128874,0.9624537281861449,0.9624942978981866
290,0.0018134837271645665,0.9613960867265997,0.9615731134138246
291,0.0016550954198464752,0.9624537281861449,0.9625707355776429
292,0.001774214394390583,0.960867265996827,0.9610147571566144
293,0.0016110739321447908,0.960867265996827,0.9610196885181742
294,0.002030009916052222,0.9613960867265997,0.9615176397676736
295,0.0016225362196564674,0.9624537281861449,0.962632424559221
296,0.0016621823247987776,0.9635113696456901,0.9636363241751745
297,0.0013102144410368055,0.9640401903754627,0.9641778876621324
298,0.0019594812067225574,0.9619249074563723,0.9620777086711039
299,0.0016849396168254315,0.9645690111052353,0.9646659907992899
300,0.0019398397533223033,0.965097831835008,0.965241155225125
301,0.0014490004803519696,0.9661554732945531,0.9663197419500527
302,0.0015438949048984796,0.9645690111052353,0.9647511319405144
303,0.001630534278228879,0.965097831835008,0.9652279363122498
304,0.001236056670313701,0.9645690111052353,0.9647389459569781
305,0.0017976046074181795,0.9624537281861449,0.9626848432625461
306,0.0016664350114297122,0.9629825489159175,0.9631114135420654
307,0.0015775042411405593,0.9629825489159175,0.9629963382279954
308,0.0017665860592387616,0.960867265996827,0.9610928267586294
309,0.002222370682284236,0.9635113696456901,0.9636370738506068
310,0.0017558572348207236,0.9613960867265997,0.9616141255220193
311,0.0020408537820912898,0.9619249074563723,0.9620479494860537
312,0.0013438357564155012,0.9624537281861449,0.9625919692294255
313,0.0016340357949957251,0.960867265996827,0.9611043072606098
314,0.0014940833381842822,0.9619249074563723,0.9620778654551734
315,0.0018548903637565673,0.9624537281861449,0.96259976760449
316,0.0014208145497832448,0.9635113696456901,0.9635482640226236
317,0.0013713731488678605,0.9613960867265997,0.9614265023050462
318,0.0012822647113353014,0.9629825489159175,0.9630688159147839
319,0.0017835969571024179,0.960867265996827,0.9609351150384428
320,0.0013743935443926603,0.9592808038075092,0.9594366101591726
321,0.0017358337354380637,0.9624537281861449,0.9625394660932914
322,0.002331206318922341,0.9624537281861449,0.9625272815788067
323,0.0020237681805156172,0.9640401903754627,0.9641407410414174
324,0.0015170770406257362,0.9613960867265997,0.961643934278252
325,0.0017563402012456208,0.9640401903754627,0.964208054942616
326,0.0020325810241047294,0.9619249074563723,0.9620549395878368
327,0.0017275981372222304,0.9624537281861449,0.9625100146984258
328,0.0019126694591250271,0.9619249074563723,0.9621761680618661
329,0.001527003472438082,0.9635113696456901,0.963619798457584
330,0.0022717412386555223,0.9624537281861449,0.9625991259623046
331,0.0014607023680582643,0.9603384452670545,0.9604874972340414
332,0.0022837183671072124,0.9613960867265997,0.9615154916990907
333,0.0022431330755352972,0.9624537281861449,0.9625024683696
334,0.001971554628107697,0.960867265996827,0.961115393650733
335,0.0017042438848875463,0.9587519830777367,0.9589766953847462
336,0.0020992354257032275,0.9576943416181914,0.9580182551392019
337,0.0015544406604021787,0.9624537281861449,0.9625058800992589
338,0.0011751180340070278,0.9645690111052353,0.9646764579951733
339,0.001416970056015998,0.9629825489159175,0.963099745312051
340,0.0015123735822271556,0.9640401903754627,0.9641272423344905
341,0.0015311597846448422,0.9640401903754627,0.9640784711575411
342,0.0011280394275672734,0.9640401903754627,0.964082784469258
343,0.0010020775778684765,0.9666842940243258,0.9667476609285724
344,0.0010330843564588577,0.9645690111052353,0.9647292087626355
345,0.0010047449613921344,0.9645690111052353,0.9647155038107992
346,0.0012221028271596878,0.9629825489159175,0.9630707458657684
347,0.0013485963980201631,0.9635113696456901,0.9637033192821279
348,0.0015433932014275343,0.9629825489159175,0.9630281736571014
349,0.00129718899843283,0.9629825489159175,0.9629886456914303
350,0.0014055787294637411,0.9629825489159175,0.9630479333043157
351,0.0016419284569565208,0.965097831835008,0.9652430134661465
352,0.0016043412906583399,0.9635113696456901,0.9636532320752954
353,0.0012532818072941154,0.965097831835008,0.9651994609621956
354,0.0012022981012705714,0.9640401903754627,0.9642136241226141
355,0.0011075604823417961,0.9629825489159175,0.9630990667149427
356,0.0014759676763787867,0.9624537281861449,0.9626194344390769
357,0.0019315997953526676,0.9656266525647805,0.9657490289532673
358,0.0019268575124442577,0.9619249074563723,0.9621264589852537
359,0.0023688984918408098,0.9576943416181914,0.9578984413365443
360,0.0021036928053945305,0.9619249074563723,0.962118236145159
361,0.0013557472615502776,0.9640401903754627,0.9643067848796859
362,0.0023187604965642095,0.9640401903754627,0.9642135176392176
363,0.002214820636436343,0.9629825489159175,0.9633456234774279
364,0.0020625111064873636,0.9645690111052353,0.9648026865182585
365,0.0018125289818271995,0.9661554732945531,0.9664195722814609
366,0.0014440148486755788,0.9666842940243258,0.9669182727570843
367,0.0020550960791297255,0.967741935483871,0.9678904773116029
368,0.0018464152584783734,0.9656266525647805,0.965743298492408
369,0.0015150471474044025,0.9645690111052353,0.964696094236594
370,0.001699110958725214,0.9656266525647805,0.9656648212847435
371,0.0017882683256175368,0.9640401903754627,0.964091340020756
372,0.0015632080030627549,0.9640401903754627,0.9641498771701906
373,0.0015290470735635608,0.9645690111052353,0.9646169216043485
374,0.0010475002869497984,0.9619249074563723,0.9621640211210313
375,0.001564735936699435,0.9656266525647805,0.9658136682487817
376,0.001348654046887532,0.9645690111052353,0.9646105139187001
377,0.0013572435243986547,0.9635113696456901,0.9635307243182515
378,0.002237068535760045,0.9603384452670545,0.9605619931274505
379,0.0015467523247934879,0.960867265996827,0.9610047980630314
380,0.0015180440328549593,0.9629825489159175,0.9631219427081764
381,0.0012966942507773639,0.9629825489159175,0.9631396171712343
382,0.0013355180097278207,0.9613960867265997,0.9615978890281263
383,0.0011584874067921192,0.9619249074563723,0.962100543703054
384,0.0012622250011190771,0.9635113696456901,0.9637160254965832
385,0.0012246702972333878,0.9640401903754627,0.9641659244339936
386,0.0012124728644266724,0.9645690111052353,0.9646773056017572
387,0.0013725306140258907,0.9619249074563723,0.9620876875758368
388,0.0015443484066054226,0.9624537281861449,0.9626216774650139
389,0.0010540224087890238,0.9629825489159175,0.9630557750911629
390,0.001337277831044048,0.9629825489159175,0.9631242317897879
391,0.00122638824977912,0.965097831835008,0.9652563105526673
392,0.000891155656427145,0.9666842940243258,0.9668728042593251
393,0.0009583981707692146,0.9661554732945531,0.9663223295074074
394,0.0007719552057096734,0.965097831835008,0.9652369762369126
395,0.0010164492996409535,0.965097831835008,0.9652561301702874
396,0.0008776666276389733,0.9672131147540983,0.9673145857037654
397,0.0011338831100147218,0.9656266525647805,0.9657027180705386
398,0.0009152690705377609,0.9635113696456901,0.9636072871514865
399,0.0010892756981775165,0.9666842940243258,0.9668027961680074
400,0.0011343313904944806,0.965097831835008,0.965230070071357
401,0.0009967746038455517,0.9656266525647805,0.965733169840868
402,0.000967819575453177,0.9635113696456901,0.9637028801282111
403,0.0012944068817887454,0.9629825489159175,0.9631345483779741
404,0.0009742211841512471,0.9613960867265997,0.9615973525325351
405,0.0009927110746502875,0.9624537281861449,0.962601760912986
406,0.001443273259792477,0.9624537281861449,0.9625740938945414
407,0.0011111240717582404,0.9629825489159175,0.9631998222796537
408,0.0007891077606473118,0.9640401903754627,0.9642787388118591
409,0.0010149038978852331,0.9629825489159175,0.963253925116268
410,0.001117118471302092,0.9645690111052353,0.9647451200206086
411,0.0010289620142430067,0.9629825489159175,0.9630852790646014
412,0.0009254962351405993,0.9613960867265997,0.9615540466615592
413,0.0011887953820405527,0.9629825489159175,0.9632229241320621
414,0.0014010658080223948,0.960867265996827,0.9610450294730649
415,0.0011727162753231823,0.9640401903754627,0.964231941346066
416,0.0010124365682713688,0.9640401903754627,0.9642965348727381
417,0.001256717334035784,0.9656266525647805,0.9658889495450611
418,0.0011889951478224249,0.9629825489159175,0.963370337068948
419,0.0011522582499310374,0.965097831835008,0.9653518627872348
420,0.0011698434012942017,0.965097831835008,0.9653278407843746
421,0.00098571376001928,0.965097831835008,0.9653472383308837
422,0.0009353640838526189,0.9640401903754627,0.964266556472437
423,0.0014379335683770479,0.9640401903754627,0.9641393644593038
424,0.0014560049225110562,0.9613960867265997,0.9616372214517813
425,0.0016712795535568149,0.9619249074563723,0.9620376795437124
426,0.001656745100626722,0.9624537281861449,0.9626287530604689
427,0.0014980102772824467,0.9645690111052353,0.9648271535618987
428,0.0011770032520871609,0.9619249074563723,0.9620247549269271
429,0.0012645757000427694,0.960867265996827,0.9610296089249178
430,0.0011663700715871528,0.9624537281861449,0.9626664963606011
431,0.0011836169811431318,0.9635113696456901,0.9636252100285018
432,0.0011003938445355744,0.9629825489159175,0.9630750189977909
433,0.0009552873263601214,0.9635113696456901,0.9636014490262654
434,0.0009607805928681046,0.9629825489159175,0.9630333208167607
435,0.0012627855845494195,0.9635113696456901,0.9636951874898092
436,0.0015577859128825366,0.9592808038075092,0.9595223037567059
437,0.0013866160326870159,0.9624537281861449,0.9626493594742401
438,0.0012159422447439283,0.9619249074563723,0.9620857319970373
439,0.0008701358980033547,0.9624537281861449,0.962582533437404
440,0.0015788324060849845,0.9629825489159175,0.9631662658464959
441,0.001198569024563767,0.9603384452670545,0.9604713399394692
442,0.0010961609601508825,0.9619249074563723,0.962063637877327
443,0.000988783547654748,0.9640401903754627,0.9641024174187505
444,0.0010744147060904653,0.9613960867265997,0.9615389365779335
445,0.0008620627369964496,0.9598096245372819,0.9600065319765573
446,0.001383940118830651,0.960867265996827,0.9611154815344055
447,0.0015091622131876647,0.960867265996827,0.9609586337192175
448,0.001337297644931823,0.9592808038075092,0.9593539249208064
449,0.0011409526923671365,0.9603384452670545,0.9605207119220177
450,0.0010771449626190588,0.9619249074563723,0.9621089892966722
451,0.0010610104247462005,0.9624537281861449,0.9625184513063522
452,0.0011064666614402086,0.9613960867265997,0.9614807018635277
453,0.0013696480833459645,0.960867265996827,0.9610175715789425
454,0.0017196828906890006,0.9598096245372819,0.9600019044194753
455,0.0016873456508619711,0.9635113696456901,0.9636596759640065
456,0.0011942599143367262,0.9619249074563723,0.9619804827841824
457,0.001214459602488205,0.9603384452670545,0.9604475166312175
458,0.0010670343355741352,0.9619249074563723,0.9620707881741468
459,0.0011888535984326154,0.9619249074563723,0.9620692071179159
460,0.0009478196589043364,0.9624537281861449,0.9626261757096926
461,0.0009672608051914722,0.965097831835008,0.9652194376574811
462,0.0012954217672813684,0.9640401903754627,0.9641902859233838
463,0.0010008323792135344,0.9640401903754627,0.9641757223121915
464,0.0011851170158479363,0.9619249074563723,0.9621065287829581
465,0.0006600168504519388,0.960867265996827,0.9610395991171271
466,0.0011055348091758787,0.9619249074563723,0.9621060461350421
467,0.0010617883352097123,0.9587519830777367,0.9589494040180689
468,0.0009003373328596353,0.9587519830777367,0.9588978392913505
469,0.0007645497913472355,0.9598096245372819,0.9599471769293751
470,0.0014400801796000452,0.960867265996827,0.9610038521298395
471,0.001470486121252179,0.9629825489159175,0.9631330879182928
472,0.0012598008383065463,0.960867265996827,0.9611365223703076
473,0.0007765038986690343,0.960867265996827,0.961109472350066
474,0.0009231498901499435,0.9624537281861449,0.9626177775451111
475,0.0013067450316157192,0.9624537281861449,0.9626033433005498
476,0.001539122249232605,0.9624537281861449,0.9627463536990318
477,0.0010876786429435015,0.9603384452670545,0.960496057555298
478,0.0011819084145827218,0.9613960867265997,0.961584725685418
479,0.0012947253038873897,0.9603384452670545,0.9606511715726771
480,0.0013732078310567885,0.9603384452670545,0.9606343386398511
481,0.0011238137376494706,0.9613960867265997,0.9617991804077353
482,0.001198881771415472,0.9635113696456901,0.9636950320067543
483,0.0013187825796194374,0.9640401903754627,0.9642427352716638
484,0.0008782350138062611,0.9656266525647805,0.9657834501792022
485,0.0007674398570088669,0.9656266525647805,0.9658269978085176
486,0.0013267109869048,0.9624537281861449,0.9625459450038581
487,0.0009039144439157099,0.9629825489159175,0.9632172233648253
488,0.0007648520084330812,0.9645690111052353,0.9648045358053082
489,0.001120881037786603,0.9645690111052353,0.9648051930411866
490,0.0012317169574089348,0.9619249074563723,0.9620755621658147
491,0.000969614353380166,0.9619249074563723,0.9620601637133829
492,0.001135552194318734,0.9598096245372819,0.9599341579381439
493,0.0008604204456787556,0.9598096245372819,0.9599140888252459
494,0.0007630495703779161,0.9629825489159175,0.9632787974150546
495,0.0010052720579551532,0.9640401903754627,0.9643162832798212
496,0.0008706105465535075,0.9640401903754627,0.9642943130822715
497,0.0007154438440920785,0.9640401903754627,0.9642894034886359
498,0.0008619476080639288,0.9661554732945531,0.9663141077658536
499,0.0008931460353778676,0.9645690111052353,0.9647008713096347
500,0.0006466571619966998,0.9645690111052353,0.964747656249088
1,2.062849235534668,0.14225277630883132,0.10312694503793426
2,2.0609509468078615,0.15441565309360128,0.11571225094299377
3,2.0530236959457397,0.1634056054997356,0.12528384127710532
4,2.0450035572052,0.16287678476996298,0.1289000590685144
5,2.0409260272979735,0.17292437863564253,0.1412236637222052
6,2.0327819108963014,0.17451084082496035,0.1427362782991301
7,2.0295012950897218,0.1797990481226864,0.14763929125264963
8,2.020987844467163,0.18032786885245902,0.15042917034321812
9,2.0161171674728395,0.1850872554204125,0.15680860983558534
10,2.0152179479598997,0.18773135906927552,0.1620626637774679
11,2.0127793073654177,0.1930195663670016,0.16899339144515046
12,2.0076305627822877,0.19830777366472765,0.174079519702978
13,2.0006757736206056,0.20359598096245374,0.1812847221054838
14,1.9962724208831788,0.2088841882601798,0.1868689333876051
15,2.0002079367637635,0.21047065044949761,0.18845902664554165
16,1.9947458624839782,0.2162876784769963,0.19409844320327735
17,1.9927724838256835,0.22792173453199366,0.20382113978136124
18,1.988740360736847,0.2390269698572184,0.20938234671881922
19,1.9873420000076294,0.24854574299312532,0.2232557900420209
20,1.9855053067207336,0.24272871496562665,0.2198547808605634
21,1.982685911655426,0.23373876255949233,0.21070817363153477
22,1.980287289619446,0.2374405076679006,0.21228209824408814
23,1.9773419499397278,0.2390269698572184,0.2126203093520505
24,1.9743735909461975,0.25118984664198835,0.2221880855808031
25,1.9709591269493103,0.25859333685880487,0.2251722378951229
26,1.9683504462242127,0.2696985721840296,0.23399978900980248
27,1.962952435016632,0.2659968270756214,0.22670542252719222
28,1.964335072040558,0.26705446853516657,0.22636313709102313
29,1.9621307849884033,0.27551560021152827,0.23326531407594572
30,1.9633692622184753,0.27287149656266524,0.23449347572557594
31,1.9627909064292908,0.26493918561607616,0.2265497330271608
32,1.9638568758964539,0.26229508196721313,0.2193523688873433
33,1.9596840620040894,0.2681121099947118,0.22209769664050352
34,1.9553566098213195,0.26441036488630354,0.21715256239927955
35,1.9550892472267152,0.27128503437334744,0.22932474820015866
36,1.9541383147239686,0.2760444209413009,0.22775432611426477
37,1.9509273409843444,0.28239026969857217,0.23143716928703276
38,1.9501481294631957,0.2808038075092544,0.23215654476979727
39,1.9461750626564025,0.2829190904283448,0.23563496054713898
40,1.9464189171791078,0.28820729772607084,0.23859895852134888
41,1.94307621717453,0.28714965626652567,0.23751545413450942
42,1.9455344200134277,0.2829190904283448,0.23410098686319816
43,1.9456007599830627,0.27763088313061873,0.2265975388758527
44,1.9450108051300048,0.27815970386039135,0.22471559899843335
45,1.9406959056854247,0.2771020624008461,0.22009635733273789
46,1.9385120272636414,0.281332628239027,0.223482733676103
47,1.9356639623641967,0.281332628239027,0.22141970125735463
48,1.9342836260795593,0.28239026969857217,0.22355647732589976
49,1.935334527492523,0.28714965626652567,0.22804218271939813
50,1.933099055290222,0.2940243257535695,0.23572890677504527
51,1.927445161342621,0.29719725013220516,0.24150062544067044
52,1.9284434080123902,0.3008989952406134,0.24463924742842083
53,1.9287237763404845,0.2993125330512956,0.2409758527867141
54,1.9275237560272216,0.29349550502379695,0.2332844696533551
55,1.9246076464653015,0.29719725013220516,0.23816218504382913
56,1.9229954957962037,0.29085140137493387,0.23078399625784105
57,1.9284544944763184,0.28820729772607084,0.22529900303257788
58,1.9194910526275635,0.2897937599153887,0.2255650408694317
59,1.916857933998108,0.2850343733474352,0.21785695283535417
60,1.9221637725830079,0.2855631940772078,0.21930970187252483
61,1.9189895272254944,0.29085140137493387,0.2276320781641588
62,1.9202860832214355,0.3072448439978847,0.24943397041718432
63,1.9134453773498534,0.30988894764674774,0.25229322906575674
64,1.9114923119544982,0.3056583818085669,0.2424414119358669
65,1.9080281376838684,0.3030142781597039,0.23734713232805213
66,1.9056203007698058,0.3061872025383395,0.2407675616331834
67,1.9074559450149535,0.3114754098360656,0.24720578329554163
68,1.9056522727012635,0.3141195134849286,0.2496922176584345
69,1.9061553835868836,0.31094658910629297,0.248836243704339
70,1.9040980339050293,0.31041776837652035,0.24685140868806105
71,1.9054324507713318,0.3067160232681121,0.2423817678105223
72,1.9010707974433898,0.30830248545742994,0.24232204761482362
73,1.9052213072776794,0.30883130618720256,0.2433481842450614
74,1.8947447896003724,0.3067160232681121,0.23841926487131104
75,1.8930896162986754,0.3030142781597039,0.23385859794394737
76,1.8926837921142579,0.30354309888947645,0.23567612781483613
77,1.887843704223633,0.30988894764674774,0.24393544102153517
78,1.889557123184204,0.3183500793231095,0.25118953674719213
79,1.886041283607483,0.3220518244315177,0.2584643358710051
80,1.8849427938461303,0.3246959280803807,0.26055926557415704
81,1.8819185495376587,0.3246959280803807,0.2604653404988178
82,1.87842618227005,0.31940772078265467,0.2521833966017318
83,1.882006323337555,0.3141195134849286,0.24576079074662857
84,1.8765178203582764,0.3183500793231095,0.24930425916516702
85,1.8759406566619874,0.3268112109994712,0.2574118024185957
86,1.87641943693161,0.32522474881015334,0.2564890691267246
87,1.8708333611488341,0.32786885245901637,0.2609127411414287
88,1.8743642687797546,0.3209941829719725,0.2527544047312998
89,1.8718981385231017,0.316234796404019,0.24615467079662956
90,1.8735320091247558,0.31676361713379164,0.2449883765979927
91,1.8735249996185304,0.32310946589106293,0.2524387781495808
92,1.8700488090515137,0.32575356953992596,0.25838809157654813
93,1.8697312474250793,0.328397673188789,0.2617915047020644
94,1.8647109389305114,0.32363828662083555,0.2575453651873897
95,1.8591649770736693,0.32310946589106293,0.2604857089564852
96,1.8612911343574523,0.3246959280803807,0.2627990998319391
97,1.8606168985366822,0.3183500793231095,0.2530830398547801
98,1.8611878156661987,0.3225806451612903,0.2564626989479864
99,1.8607930302619935,0.32416710735060816,0.26090994616377017
100,1.8597726821899414,0.32575356953992596,0.26622820270253167
101,1.8550617814064025,0.3268112109994712,0.26813852191411686
102,1.850932741165161,0.32786885245901637,0.27045682542317306
103,1.8539620876312255,0.32522474881015334,0.26694549414895763
104,1.853356122970581,0.3294553146483342,0.271100337541844
105,1.8516626954078674,0.3273400317292438,0.26392581902641804
106,1.855324101448059,0.32998413537810684,0.2675337380408474
107,1.8515873432159424,0.34003172924378633,0.28109724046683354
108,1.8497337818145752,0.3336858804865151,0.27322568163646727
109,1.8519426465034485,0.3373876255949233,0.27866923978541797
110,1.8512802243232727,0.33157059756742463,0.27108296082227507
111,1.84612078666687,0.328397673188789,0.26417631782488776
112,1.8466609358787536,0.3273400317292438,0.26417405649637116
113,1.8449568152427673,0.3268112109994712,0.2680720363989248
114,1.84453626871109,0.32363828662083555,0.26308666019461857
115,1.838348913192749,0.32152300370174514,0.260373078205137
116,1.8370458245277406,0.31887890005288205,0.2560590757922461
117,1.838480794429779,0.3183500793231095,0.256717813185703
118,1.8328511834144592,0.31676361713379164,0.2540475145773348
119,1.831019937992096,0.31676361713379164,0.25096776262082654
120,1.8367325425148011,0.3157059756742464,0.2508221316656852
121,1.8335880875587462,0.31094658910629297,0.24471619660178887
122,1.8310507893562318,0.31253305129561076,0.24735748907068353
123,1.8296975374221802,0.30988894764674774,0.2453225005586308
124,1.8322017908096313,0.31094658910629297,0.24706587710739264
125,1.8315367221832275,0.30248545742993127,0.2385811960141668
126,1.8299574971199035,0.30830248545742994,0.24594937941095665
127,1.8333972930908202,0.31253305129561076,0.2500129947195844
128,1.832495391368866,0.3114754098360656,0.24921438968299453
129,1.8372364282608031,0.30988894764674774,0.24734001511557763
130,1.836609959602356,0.3114754098360656,0.24907697883943053
131,1.8390881061553954,0.31041776837652035,0.24608699900729405
132,1.8344636797904967,0.3120042305658382,0.25236851438218505
133,1.8299100399017334,0.31253305129561076,0.2539509745464462
134,1.829722774028778,0.3120042305658382,0.25364329282531334
135,1.8303757548332213,0.31253305129561076,0.2521068153043688
136,1.8320736289024353,0.3114754098360656,0.2506844570445287
137,1.8309033513069153,0.31094658910629297,0.25083792472206756
138,1.8294440388679505,0.3061872025383395,0.24369193871416428
139,1.8337446331977845,0.30830248545742994,0.24953841344233463
140,1.835235834121704,0.30354309888947645,0.24397693482703917
141,1.8349449038505554,0.3093601269169751,0.25226573565932797
142,1.8344581604003907,0.31464833421470123,0.258185898329426
143,1.8323052287101746,0.3157059756742464,0.2612649628235225
144,1.830729329586029,0.31729243786356426,0.2633131144440319
145,1.8347842574119568,0.31517715494447385,0.2594389807429988
146,1.8351481914520265,0.3130618720253834,0.2582803201038148
147,1.836758315563202,0.3077736647276573,0.2508326933530288
148,1.8349781513214112,0.3114754098360656,0.2521191064516179
149,1.8344598412513733,0.313590692755156,0.2548784003971098
150,1.8352844834327697,0.3130618720253834,0.25270172588794815
151,1.8346139788627625,0.31517715494447385,0.252497183609546
152,1.8358912944793702,0.30407191961924906,0.23451159134065752
153,1.833680021762848,0.3046007403490217,0.2341618158864561
154,1.8364967107772827,0.30407191961924906,0.23273026039417768
155,1.8359307408332826,0.3067160232681121,0.23429458658941466
156,1.8332372665405274,0.3072448439978847,0.23522773737251537
157,1.8339608192443848,0.3046007403490217,0.22937675153692363
158,1.833272647857666,0.3114754098360656,0.23705185009025107
159,1.832840132713318,0.31253305129561076,0.23649998085253027
160,1.8318884015083312,0.3067160232681121,0.22846509193907463
161,1.8322575092315674,0.3061872025383395,0.2275979583230294
162,1.8315195441246033,0.30883130618720256,0.23313515397599627
163,1.8370045185089112,0.3120042305658382,0.23725728370967494
164,1.8311014652252198,0.3141195134849286,0.2399807960415119
165,1.8303287267684936,0.313590692755156,0.2394723771577616
166,1.8317999243736267,0.3120042305658382,0.236692581531667
167,1.8312981724739075,0.3093601269169751,0.23106513996587877
168,1.8298314571380616,0.30883130618720256,0.22978721296353585
169,1.8320538401603699,0.3056583818085669,0.2255396034301069
170,1.8329337120056153,0.313590692755156,0.23633099718843503
171,1.833316683769226,0.31094658910629297,0.23613290616903934
172,1.835926353931427,0.3067160232681121,0.23102039289538917
173,1.8339676976203918,0.3061872025383395,0.23054639479824549
174,1.8349061608314514,0.3046007403490217,0.2274358768726624
175,1.8330124378204347,0.3072448439978847,0.23108920272144548
176,1.8261155486106873,0.30354309888947645,0.22593782320911462
177,1.8233595013618469,0.3061872025383395,0.225524336631775
178,1.827540671825409,0.3056583818085669,0.22523394872230368
179,1.82599036693573,0.3061872025383395,0.22702209174105384
180,1.8242393016815186,0.30988894764674774,0.23316990336281448
181,1.823504889011383,0.3093601269169751,0.23595927895036645
182,1.8227402925491334,0.3056583818085669,0.23069185712073695
183,1.8201464772224427,0.3093601269169751,0.23757393362444423
184,1.8206918001174928,0.3077736647276573,0.23720655189234055
185,1.8144909858703613,0.3056583818085669,0.23383948322382958
186,1.8161821961402893,0.30883130618720256,0.23866468539033595
187,1.8107033014297484,0.3093601269169751,0.2411093447821939
188,1.813900601863861,0.3141195134849286,0.2486481183762172
189,1.8162224173545838,0.3183500793231095,0.25239782724093857
190,1.8146589756011964,0.32152300370174514,0.25792146998713333
191,1.8185038805007934,0.3273400317292438,0.2649922359692643
192,1.8123618364334106,0.33157059756742463,0.2691377170969008
193,1.8107300519943237,0.3347435219460603,0.2724514947029063
194,1.8094683170318604,0.3358011634056055,0.2737675857785063
195,1.8124006032943725,0.34003172924378633,0.28221819670909476
196,1.8137252807617188,0.3379164463246959,0.2803219874108553
197,1.8093759655952453,0.3358011634056055,0.27455453982918643
198,1.808344578742981,0.3421470121628768,0.2820993997724715
199,1.8141041994094849,0.3421470121628768,0.2834523791282124
200,1.815448558330536,0.343204653622422,0.28358182034918106
201,1.808321464061737,0.3437334743521946,0.28615844766284493
202,1.8079946279525756,0.34531993654151244,0.28808861451769197
203,1.8074256300926208,0.3442622950819672,0.28350523054779775
204,1.804544949531555,0.3437334743521946,0.2821138154631416
205,1.8078359603881835,0.3421470121628768,0.27965197731923747
206,1.8057135581970214,0.3379164463246959,0.2742462045146426
207,1.8080536127090454,0.3379164463246959,0.2736546328317756
208,1.800438106060028,0.3363299841353781,0.2687492215088971
209,1.8032627344131469,0.3347435219460603,0.2667701966173603
210,1.8065253257751466,0.3379164463246959,0.2712256057426257
211,1.805269968509674,0.3373876255949233,0.2682071983505959
212,1.8069992065429688,0.3426758328926494,0.27392715725892663
213,1.8029319047927856,0.34531993654151244,0.2752454343684991
214,1.8045378804206849,0.3511369645690111,0.27906833216538335
215,1.804532253742218,0.3490216816499207,0.2766810044405035
216,1.8033756375312806,0.3506081438392385,0.2810891794871485
217,1.805478572845459,0.3490216816499207,0.2815436835488691
218,1.8012962937355042,0.3484928609201481,0.2796152138494001
219,1.7967507243156433,0.3421470121628768,0.2767243818645855
220,1.7973119378089906,0.33897408778424115,0.2717568367779369
221,1.7946475863456726,0.34003172924378633,0.27309816099376905
222,1.795803189277649,0.34690639873083023,0.28119791830089147
223,1.7949946999549866,0.3548387096774194,0.28751132441536414
224,1.798459804058075,0.35219460602855635,0.28606091429108454
225,1.798515248298645,0.3442622950819672,0.2765875815960187
226,1.7933088660240173,0.3490216816499207,0.28499726449202795
227,1.7990992069244385,0.35430988894764676,0.2907349806281436
228,1.7957380533218383,0.355367530407192,0.2912099335984691
229,1.796282136440277,0.34796404019037547,0.28274888862512243
230,1.7929548621177673,0.34955050237969326,0.28270139321115756
231,1.7932228326797486,0.35430988894764676,0.28802253103930414
232,1.79044668674469,0.35166578529878373,0.2853745188825815
233,1.7948577523231506,0.35378106821787414,0.28566227911114134
234,1.7951658248901368,0.3595980962453728,0.2941425494987242
235,1.792346465587616,0.3664727657324167,0.3014316083593999
236,1.793688213825226,0.3664727657324167,0.30276556641722985
237,1.7881046891212464,0.36964569011105236,0.3048782790166414
238,1.7923646092414856,0.3722897937599154,0.3062237777852285
239,1.7936599254608154,0.3791644632469593,0.3136733110857313
240,1.7923212766647338,0.3786356425171867,0.31437937163150187
241,1.7917773008346558,0.3786356425171867,0.31427382633108525
242,1.7917559504508973,0.37546271813855103,0.31450108638394647
243,1.7904025793075562,0.36911686938127974,0.30983496831322294
244,1.7919201016426087,0.3654151242728715,0.3083282124068904
245,1.7889285922050475,0.3685880486515071,0.31237194706656585
246,1.7901994943618775,0.37652035959809627,0.32402794260175954
247,1.7895342350006103,0.3738762559492332,0.3225233225429597
248,1.785858952999115,0.37652035959809627,0.3291746768707255
249,1.7882183909416198,0.38233738762559494,0.33675130145894017
250,1.7909868597984313,0.3664727657324167,0.31823410600627333
251,1.7844368934631347,0.3659439450026441,0.3206646071468676
252,1.7835185170173644,0.36753040719196195,0.32340815755630364
253,1.7819336652755737,0.3722897937599154,0.3276804454054704
254,1.7820238709449767,0.3749338974087784,0.3305670153986067
255,1.784472155570984,0.372818614489688,0.32910244366708524
256,1.7809689044952393,0.372818614489688,0.3246468289350011
257,1.7826093912124634,0.3685880486515071,0.3183698445083665
258,1.7796416640281678,0.36964569011105236,0.3200097841496354
259,1.782299280166626,0.3659439450026441,0.313162436960336
260,1.7853970766067504,0.36753040719196195,0.3139184216294667
261,1.7857088565826416,0.36964569011105236,0.3148251684138098
262,1.7814351320266724,0.36277102062400846,0.30782851237599573
263,1.7819868206977845,0.3680592279217345,0.3162378810372557
264,1.7834205269813537,0.3722897937599154,0.3222405662206212
265,1.7851871967315673,0.3707033315705976,0.32114555343691453
266,1.7816461443901062,0.3654151242728715,0.3128985572510547
267,1.7810223817825317,0.370174510840825,0.31777686811369094
268,1.7826168537139893,0.37176097303014277,0.31905092679567154
269,1.7836894989013672,0.3744050766790058,0.32195760727526296
270,1.7843933939933776,0.37599153886832365,0.32378530474945066
271,1.783116352558136,0.37599153886832365,0.32535776715951703
272,1.7808515191078187,0.37757800105764144,0.3299394474186788
273,1.7786964297294616,0.3733474352194606,0.32669596861242106
274,1.780477797985077,0.37652035959809627,0.3306131686805334
275,1.7797736406326294,0.3786356425171867,0.3320910156114354
276,1.7801712036132813,0.37599153886832365,0.32939585773983016
277,1.7779313802719117,0.37546271813855103,0.3297125071150791
278,1.7786038279533387,0.37810682178741406,0.3339870323350475
279,1.7781621813774109,0.3770491803278688,0.3324438046458949
280,1.776527738571167,0.3749338974087784,0.33187994162698603
281,1.781298828125,0.38233738762559494,0.3384052355801644
282,1.7782068848609924,0.3870967741935484,0.34389429542913763
283,1.775369107723236,0.39344262295081966,0.35270746304922895
284,1.7732650637626648,0.39820200951877316,0.3601785279684896
285,1.7752865433692933,0.39238498149127443,0.35367075689890226
286,1.7702040910720824,0.3950290851401375,0.35843905812348165
287,1.7700714111328124,0.3960867265996827,0.3622435780069656
288,1.7663211464881896,0.3950290851401375,0.3627222472139489
289,1.7650612235069274,0.3945002644103649,0.35926171355748515
290,1.770218062400818,0.39820200951877316,0.36172153496777737
291,1.7660239577293395,0.3966155473294553,0.35971960389578267
292,1.7636014461517333,0.4034902168164992,0.3689620066626301
293,1.7701865553855896,0.4114225277630883,0.37733416432890193
294,1.767957866191864,0.40666314119513486,0.37324450137304277
295,1.7650787949562072,0.41300898995240615,0.3803261262974656
296,1.7668956875801087,0.41512427287149656,0.38457670448236403
297,1.763181495666504,0.42199894235854046,0.3903011014558337
298,1.762739646434784,0.4204124801692226,0.3881845769411004
299,1.7625306963920593,0.41248016922263353,0.38359119277356285
300,1.7656387686729431,0.40666314119513486,0.3771000272386581
301,1.765421497821808,0.405076679005817,0.37341402019644476
302,1.7624053001403808,0.40031729243786357,0.3681389861848675
303,1.766014778614044,0.3971443680592279,0.3632968622628641
304,1.764737331867218,0.3971443680592279,0.3632440962726514
305,1.7690296530723573,0.3966155473294553,0.3632927263821798
306,1.7653796911239623,0.3960867265996827,0.3598995108823252
307,1.7663694024085999,0.40190375462718136,0.3701333951675966
308,1.7596773982048035,0.4029613960867266,0.3709549712422719
309,1.7625873327255248,0.4034902168164992,0.3731167411641753
310,1.7619497537612916,0.40190375462718136,0.3703605117063454
311,1.7608253836631775,0.3966155473294553,0.36393149360365606
312,1.7581030130386353,0.390269698572184,0.3582097228622179
313,1.7650309681892395,0.390269698572184,0.35836880625605394
314,1.7572061181068421,0.39767318878900054,0.3685759894642092
315,1.756970429420471,0.40454785827604445,0.3772810948357965
316,1.7533339023590089,0.4013749338974088,0.37464279801141626
317,1.7603354096412658,0.4013749338974088,0.3766631889263437
318,1.7551194429397583,0.40613432046536224,0.3862705307544569
319,1.7582277417182923,0.40824960338445265,0.3883601911554747
320,1.7567971706390382,0.40877842411422527,0.3891566662981448
321,1.7613779067993165,0.40401903754627183,0.383269842442785
322,1.7584946751594543,0.40190375462718136,0.3801617473760727
323,1.7589796423912047,0.390269698572184,0.36367502867549145
324,1.7589830875396728,0.3855103120042306,0.35680182873257493
325,1.759115743637085,0.3812797461660497,0.35070329915352133
326,1.7566866517066955,0.38392384981491273,0.34954610003086534
327,1.7528715014457703,0.38286620835536755,0.3471158088490748
328,1.7543541431427,0.38445267054468535,0.34938631045926183
329,1.754919707775116,0.3886832363828662,0.35598941167098896
330,1.7522450804710388,0.3870967741935484,0.35513237248537266
331,1.7487356066703796,0.39079851930195664,0.3592479253875019
332,1.7575243830680847,0.38656795346377576,0.3520296243505655
333,1.7581555008888246,0.39767318878900054,0.3721355702919618
334,1.7536659836769104,0.3950290851401375,0.36545073500469055
335,1.7544527530670166,0.4093072448439979,0.38548982937989623
336,1.745199203491211,0.4056054997355896,0.3792313832503544
337,1.7444502234458923,0.405076679005817,0.37738229968175346
338,1.7487684845924378,0.3955579058699101,0.3627378856616415
339,1.7467475533485413,0.3870967741935484,0.3532864610011867
340,1.7420543909072876,0.39291380222104705,0.35847842898838056
341,1.743756353855133,0.4034902168164992,0.3745654888984003
342,1.7451391816139221,0.40031729243786357,0.36859114480486216
343,1.739911639690399,0.40877842411422527,0.3789275728438393
344,1.743235468864441,0.4093072448439979,0.3808171514297673
345,1.7398343443870545,0.41988365943945005,0.39319281852132165
346,1.7373058199882507,0.4188260179799048,0.39120943030753363
347,1.73868887424469,0.4167107350608144,0.38738621327221423
348,1.7405669212341308,0.4103648863035431,0.37953187896821
349,1.7343058466911316,0.40772078265468004,0.37188140061898306
350,1.7352532505989076,0.405076679005817,0.3683122533218716
351,1.7423724412918091,0.4034902168164992,0.3686680879183349
352,1.7384817600250244,0.40824960338445265,0.3750756843328503
353,1.7364399790763856,0.40401903754627183,0.36907518224830854
354,1.7313115119934082,0.3971443680592279,0.3610417019537588
355,1.735694909095764,0.41300898995240615,0.3806016996078192
356,1.730842697620392,0.4241142252776309,0.39493300329859304
357,1.7286600351333619,0.4336329984135378,0.40532656393271305
358,1.7319509029388427,0.4272871496562665,0.3963131262568549
359,1.7336139321327209,0.4325753569539926,0.4042375756661265
360,1.7347817897796631,0.42940243257535693,0.4046198503566093
361,1.7303942441940308,0.4272871496562665,0.4042304800851448
362,1.7302296876907348,0.4336329984135378,0.41192584842392616
363,1.729480016231537,0.4315177154944474,0.41007182851587415
364,1.727309811115265,0.41988365943945005,0.3979055408210615
365,1.726818311214447,0.4225277630883131,0.40224520536559716
366,1.7315115928649902,0.4331041776837652,0.41450592591296287
367,1.7279265999794007,0.42834479111581175,0.40881454666950295
368,1.7291897654533386,0.4331041776837652,0.4139188167504423
369,1.7270991683006287,0.4484399788471708,0.43107088529564436
370,1.7320021510124206,0.4479111581173982,0.42790785304532813
371,1.7295811176300049,0.44473823373876253,0.4261386220605381
372,1.7290955185890198,0.4484399788471708,0.43007278814944044
373,1.7285408973693848,0.4479111581173982,0.4302849720809925
374,1.729372227191925,0.4484399788471708,0.4321786663951207
375,1.7266905546188354,0.45055526176626126,0.43437640935672356
376,1.7250978112220765,0.45425700687466947,0.43681550904994515
377,1.7201820969581605,0.4595452141723956,0.44188945131402696
378,1.719929075241089,0.46007403490216814,0.4416983737157227
379,1.7227018833160401,0.46113167636171337,0.44479806319934195
380,1.7192176699638366,0.4558434690639873,0.4405870871401901
381,1.7128562092781068,0.4558434690639873,0.44134481214901694
382,1.7187029600143433,0.4415653093601269,0.42319642370348465
383,1.7151073098182679,0.4415653093601269,0.42292557550003934
384,1.7106882810592652,0.45690111052353255,0.4411487174551661
385,1.7126551389694213,0.4547858276044421,0.4385784224975934
386,1.7150609612464904,0.4399788471708091,0.42300488556810784
387,1.7182004928588868,0.45002644103648864,0.43597707694510063
388,1.7105843901634217,0.4489687995769434,0.43622874795708927
389,1.7140705227851867,0.45214172395557906,0.44092192080014886
390,1.7178719639778137,0.4553146483342147,0.44520032698970935
391,1.7125147461891175,0.46060285563194076,0.4520680091327751
392,1.7118232131004334,0.4632469592808038,0.45591035936051105
393,1.7123837351799012,0.45901639344262296,0.4520978784681902
394,1.7120216369628907,0.46113167636171337,0.4538428319581614
395,1.713323211669922,0.45161290322580644,0.44401224786645177
396,1.7168035984039307,0.4537281861448969,0.4469361320102353
397,1.709691619873047,0.4537281861448969,0.4476453554765009
398,1.711815345287323,0.4579587519830777,0.45334297885876823
399,1.7169092893600464,0.4558434690639873,0.4508427107596848
400,1.7153472304344177,0.4558434690639873,0.4499220175457568
401,1.7113528728485108,0.4595452141723956,0.45385440249086856
402,1.7168278336524962,0.45901639344262296,0.4533770455025551
403,1.7130564212799073,0.46536224219989425,0.46074386215703
404,1.7140001773834228,0.4664198836594394,0.46087398782200717
405,1.7115615606307983,0.46113167636171337,0.4546206240545013
406,1.710725975036621,0.464304600740349,0.4572212565391421
407,1.7090759038925172,0.464304600740349,0.45764509389278085
408,1.710726797580719,0.4664198836594394,0.4591894023991746
409,1.7080278277397156,0.4748810153358012,0.46787351319708254
410,1.7026371240615845,0.4664198836594394,0.4591797274789223
411,1.7063019275665283,0.46959280803807507,0.46170152740448117
412,1.7048928260803222,0.47329455314648333,0.46593065133139294
413,1.7033135294914246,0.47593865679534636,0.46868174088124154
414,1.705342173576355,0.47170809095716554,0.4632687035668064
415,1.7041151881217957,0.4579587519830777,0.4467580995672688
416,1.7002135992050171,0.461660497091486,0.4516404689614202
417,1.7024945378303529,0.4632469592808038,0.45166206366675593
418,1.7039306044578553,0.45690111052353255,0.44418852183225804
419,1.703609323501587,0.4621893178212586,0.4507710662145801
420,1.7035160064697266,0.4706504494976203,0.46022899438311854
421,1.7114063024520874,0.46747752511898466,0.4586995172447938
422,1.7034258365631103,0.47329455314648333,0.46275610253838667
423,1.7043126106262207,0.4748810153358012,0.46369581328918447
424,1.7020996928215026,0.4780539397144368,0.46874663830789987
425,1.703115165233612,0.4769962982548916,0.46697961627109935
426,1.7079273343086243,0.4775251189846642,0.4672831283585714
427,1.7016436100006103,0.48228450555261765,0.4746134981220264
428,1.7037697553634643,0.4902168164992068,0.48448812732706265
429,1.7043221712112426,0.4918032786885246,0.487109396448035
430,1.702180314064026,0.48915917503966155,0.4853235957582305
431,1.7049731016159058,0.49127445795875196,0.48728362133660147
432,1.7079369187355042,0.48122686409307247,0.4765355750892846
433,1.7057060837745666,0.49127445795875196,0.48833055380916524
434,1.7054879188537597,0.4928609201480698,0.49036800156894494
435,1.705072546005249,0.493918561607615,0.49028321932814467
436,1.7063082814216615,0.4748810153358012,0.4690447622549403
437,1.7034517168998717,0.48122686409307247,0.4754830027158426
438,1.7023895740509034,0.4780539397144368,0.4724477926873694
439,1.707025408744812,0.493918561607615,0.49022805471634634
440,1.7015321969985961,0.4849286092014807,0.4811441618465193
441,1.705852782726288,0.5076679005817029,0.5046550826086095
442,1.6969840407371521,0.5118984664198837,0.5085146727445823
443,1.702364993095398,0.5118984664198837,0.5090640763213954
444,1.703903567790985,0.5097831835007932,0.5066403733024225
445,1.703063726425171,0.511369645690111,0.5076730189954117
446,1.697783148288727,0.514013749338974,0.5095768639825593
447,1.70324786901474,0.5071390798519302,0.5020412778702513
448,1.7058828711509704,0.5076679005817029,0.5031169209375637
449,1.7043685793876648,0.5161290322580645,0.5126782315637795
450,1.7005231380462646,0.5097831835007932,0.5059536770595263
451,1.6991161346435546,0.5129561078794289,0.510242012812088
452,1.6976944923400878,0.520888418826018,0.517971666632803
453,1.6987618207931519,0.5293495505023796,0.5277489131018761
454,1.7007236003875732,0.5346377578001058,0.5340071433874262
455,1.6951968908309936,0.5378106821787414,0.536859485899949
456,1.6964765548706056,0.5362242199894236,0.5345592577055183
457,1.6935658216476441,0.5319936541512428,0.5295782258028282
458,1.7009625673294066,0.5267054468535166,0.5240441094904299
459,1.6957063913345336,0.5346377578001058,0.5331422306936148
460,1.6915259599685668,0.5319936541512428,0.5305639658907622
461,1.6944016575813294,0.5393971443680592,0.5384241902949833
462,1.6912129521369934,0.5267054468535166,0.5246293718807878
463,1.6941985607147216,0.5230037017451085,0.5199727870194405
464,1.6931339621543884,0.5293495505023796,0.5282329237394857
465,1.6889830112457276,0.5430988894764675,0.5424133615698853
466,1.6957249879837035,0.5420412480169222,0.5413506039308351
467,1.6917800545692443,0.5298783712321523,0.5284443447653724
468,1.692843246459961,0.5351665785298784,0.5332027321221264
469,1.6904527068138122,0.5404547858276044,0.5384863941208234
470,1.6905351758003235,0.5251189846641988,0.5226397623637145
471,1.690979266166687,0.5325224748810153,0.5303542817305773
472,1.6924937963485718,0.5193019566367002,0.5155565797234052
473,1.6923382759094239,0.5150713907985193,0.5104094489997818
474,1.6943281173706055,0.5214172395557906,0.5176363278153471
475,1.6934402585029602,0.5282919090428345,0.5263880422313285
476,1.7014438033103942,0.5282919090428345,0.5257535249981198
477,1.695450210571289,0.5346377578001058,0.5329170588011303
478,1.6951277732849122,0.5325224748810153,0.5303112743833258
479,1.6957480788230896,0.5356953992596509,0.5327012777906044
480,1.6935277223587035,0.5346377578001058,0.5314346560287441
481,1.6903781414031982,0.5478582760444209,0.5438278046105897
482,1.6878865480422973,0.5319936541512428,0.5264048464684351
483,1.689903438091278,0.5214172395557906,0.5147630957098958
484,1.686396849155426,0.5118984664198837,0.5009833663299681
485,1.6890001058578492,0.526176626123744,0.5206177173315037
486,1.686829435825348,0.5335801163405606,0.5288964858281088
487,1.6879525065422059,0.5293495505023796,0.5239321716638957
488,1.6895280718803405,0.5245901639344263,0.5180562798891161
489,1.6930338382720946,0.5298783712321523,0.5223989524801147
490,1.6853717923164369,0.5282919090428345,0.5217049989165361
491,1.6898213863372802,0.5304071919619249,0.5257754183206345
492,1.6859511256217956,0.5346377578001058,0.5312518856371761
493,1.6864027380943298,0.5457429931253305,0.5436607883464412
494,1.6887973427772522,0.5446853516657852,0.5437848443635656
495,1.6842653155326843,0.553146483342147,0.5526029877216841
496,1.6825073122978211,0.5526176626123744,0.5517377407875962
497,1.6797852873802186,0.5489159175039662,0.5479741769088077
498,1.6821735978126526,0.5452141723955579,0.5433458915684318
499,1.6813889026641846,0.5425700687466949,0.5396938650536014
500,1.6837266683578491,0.5367530407191962,0.5332588251000991
1,2.0884520769119264,0.14436805922792173,0.07791951185733345
2,2.07348747253418,0.1491274457958752,0.08822005464349696
3,2.062743353843689,0.1560021152829191,0.0967027932895934
4,2.0567691802978514,0.1565309360126917,0.09921180866837001
5,2.047781825065613,0.1570597567424643,0.1012505887604777
6,2.0443838834762573,0.16023268112109995,0.10606933924171082
7,2.0411826848983763,0.165520888418826,0.11027786524059024
8,2.0225651264190674,0.16922263352723427,0.11402876251787789
9,2.0171903133392335,0.1872025383395029,0.13154230537831665
10,2.0080304980278014,0.20095187731359068,0.1525202347431636
11,2.0035388708114623,0.20624008461131677,0.15369694140628196
12,1.9985555171966554,0.2083553675304072,0.15430682057899953
13,1.9861481547355653,0.2178741406663141,0.1620091430252473
14,1.981003212928772,0.2231623479640402,0.16290316428075857
15,1.9731173634529113,0.22897937599153886,0.16547293852691622
16,1.9700891971588135,0.22633527234267584,0.16571842487275437
17,1.9633849024772645,0.23585404547858277,0.1806882509671139
18,1.9580802917480469,0.24907456372289793,0.1916096322029583
19,1.95401211977005,0.2459016393442623,0.18714232139612147
20,1.9541255593299867,0.24325753569539926,0.18650302228295
21,1.9509822368621825,0.2459016393442623,0.1865501937348187
22,1.9451701164245605,0.2554204124801692,0.1987936908689718
23,1.9374778747558594,0.25753569539925963,0.20432062052938166
24,1.9330628752708434,0.2607086197778953,0.20592481677665014
25,1.9300791501998902,0.2607086197778953,0.20761847273736983
26,1.9255023717880249,0.2702273929138022,0.21854493881638648
27,1.9193474054336548,0.27551560021152827,0.22492232143515054
28,1.9221838474273683,0.28186144896879956,0.22912833780887265
29,1.9170207500457763,0.2792173453199365,0.22461314392671042
30,1.9150840044021606,0.2744579587519831,0.21230228885095645
31,1.9091185212135315,0.2771020624008461,0.21472000754192197
32,1.9017499327659606,0.2792173453199365,0.21593229025833455
33,1.9028861403465271,0.28609201480698043,0.22443732744226283
34,1.8991338729858398,0.29349550502379695,0.23734764739534395
35,1.8993096232414246,0.3051295610787943,0.2539665305278878
36,1.900308322906494,0.3030142781597039,0.2517529571283666
37,1.8895241618156433,0.3077736647276573,0.255190123991254
38,1.8917600512504578,0.30883130618720256,0.26094936732260626
39,1.8874637246131898,0.32416710735060816,0.2805718490830159
40,1.8850024819374085,0.32522474881015334,0.27939509717078936
41,1.8794244647026062,0.3363299841353781,0.2915239394266948
42,1.8808059811592102,0.3447911158117398,0.3000846587065249
43,1.8797013998031615,0.3484928609201481,0.30579572228567964
44,1.872767698764801,0.35219460602855635,0.30986103958414973
45,1.8697623372077943,0.3506081438392385,0.3095963516992933
46,1.8695549368858337,0.3511369645690111,0.31418600090197113
47,1.866605532169342,0.3590692755156002,0.3215847863152353
48,1.8648123860359191,0.3590692755156002,0.3204008972870784
49,1.8586725115776062,0.3595980962453728,0.3203484134037999
50,1.8611912369728087,0.3527234267583289,0.3147269392489987
51,1.8548988461494447,0.355367530407192,0.3188301345234016
52,1.8479578137397765,0.3590692755156002,0.3237334980176136
53,1.845732080936432,0.3786356425171867,0.3454661823043906
54,1.8440362453460692,0.37810682178741406,0.34647128548833867
55,1.8433002471923827,0.38921205711263884,0.3578947183601079
56,1.8385228991508484,0.39291380222104705,0.3612195876314318
57,1.83418265581131,0.39132734003172925,0.3590337649126602
58,1.8310529112815856,0.39132734003172925,0.35815261915735214
59,1.831331980228424,0.3955579058699101,0.36149131688199904
60,1.8248753428459168,0.39238498149127443,0.356851192432142
61,1.8181851267814637,0.38498149127445797,0.3452401998164267
62,1.814283561706543,0.38445267054468535,0.3415852834587219
63,1.8155954718589782,0.38656795346377576,0.33824888040700235
64,1.8126474976539613,0.3791644632469593,0.3287154127596654
65,1.816237998008728,0.38498149127445797,0.3329032859794439
66,1.8117608070373534,0.39079851930195664,0.34008895343869516
67,1.8111003160476684,0.402432575356954,0.3542961126107763
68,1.8115208625793457,0.3987308302485457,0.34667389362717477
69,1.8079770088195801,0.40401903754627183,0.35234066767224054
70,1.8041244745254517,0.40401903754627183,0.3549676983293199
71,1.7997941732406617,0.4114225277630883,0.3609078447570187
72,1.7980829119682311,0.4098360655737705,0.3626622232897013
73,1.792657494544983,0.4108937070333157,0.3655722899782778
74,1.7904950737953187,0.4114225277630883,0.3662293703282828
75,1.7922135591506958,0.4188260179799048,0.3765217428064632
76,1.7905416131019591,0.42147012162876785,0.37733523207085234
77,1.7895024180412293,0.41988365943945005,0.372806294299543
78,1.782088279724121,0.4103648863035431,0.36157030516536465
79,1.7814050555229186,0.4108937070333157,0.3594223494494874
80,1.7834524631500244,0.4093072448439979,0.35923928124398447
81,1.7771148085594177,0.40772078265468004,0.35223431175877506
82,1.778133714199066,0.402432575356954,0.3436429289357205
83,1.7752968668937683,0.40877842411422527,0.3506633298744633
84,1.7765092611312867,0.41723955579058697,0.35934962217718996
85,1.7721940755844117,0.4241142252776309,0.3676803760553657
86,1.7717049360275268,0.41988365943945005,0.3626320188831863
87,1.76944842338562,0.4204124801692226,0.36228260883569724
88,1.7673991680145265,0.41512427287149656,0.3574364936900699
89,1.76154305934906,0.41723955579058697,0.35946598024707377
90,1.764120066165924,0.4246430460074035,0.3675036646092587
91,1.7624682545661927,0.42834479111581175,0.3734701285567028
92,1.762214970588684,0.41988365943945005,0.3604437088450932
93,1.7625832915306092,0.4161819143310418,0.3596035355513799
94,1.7572060704231263,0.41459545214172394,0.3603550827080705
95,1.7602039575576782,0.4161819143310418,0.3613844866942905
96,1.7571004390716554,0.4167107350608144,0.36604972747209513
97,1.7579400897026063,0.4156530936012692,0.3654437546753821
98,1.754935657978058,0.4188260179799048,0.3675252304412849
99,1.7563879847526551,0.4267583289264939,0.3753004345485548
100,1.7555511951446534,0.4309888947646748,0.37652251414132365
101,1.7531593680381774,0.4399788471708091,0.38838768507657045
102,1.7492084622383117,0.4479111581173982,0.3976921713193832
103,1.746682047843933,0.4479111581173982,0.3942533885338362
104,1.7487064123153686,0.4479111581173982,0.3926164394442185
105,1.7526826977729797,0.4547858276044421,0.4005432741400722
106,1.7440348744392395,0.45214172395557906,0.39921852408125075
107,1.7439708590507508,0.4526705446853517,0.4025447385755217
108,1.7459632515907288,0.46007403490216814,0.41508579531201
109,1.7429080963134767,0.45848757271285034,0.412498292212518
110,1.7400049090385437,0.45901639344262296,0.41475129454929016
111,1.7401454210281373,0.45848757271285034,0.41357941553809713
112,1.736525821685791,0.45848757271285034,0.4124680736003898
113,1.7359107375144958,0.4579587519830777,0.4105587712717019
114,1.7327276825904847,0.4574299312533051,0.40906887269927533
115,1.736267590522766,0.45901639344262296,0.41007504480843376
116,1.732768440246582,0.4531993654151243,0.40227795818959716
117,1.7295852422714233,0.45690111052353255,0.40625818154739424
118,1.733063530921936,0.46589106292966687,0.41589675630251616
119,1.7304174780845643,0.4621893178212586,0.4123269266711485
120,1.728119170665741,0.4680063458487573,0.41873246705054273
121,1.7287054181098938,0.47223691168693815,0.42697284729217255
122,1.7289822816848754,0.4664198836594394,0.4196269680057646
123,1.7248220086097716,0.476467477525119,0.4264249321170572
124,1.7242193222045898,0.48175568482284503,0.4323256525759088
125,1.7228294730186462,0.4854574299312533,0.43421141009853226
126,1.7214962601661683,0.48069804336329985,0.42963663596233503
127,1.7216369390487671,0.476467477525119,0.42137670843754116
128,1.7198604464530944,0.48175568482284503,0.4268963750147745
129,1.7207146167755127,0.48968799576943417,0.435599156840126
130,1.7199182629585266,0.5002644103648863,0.4490765903329971
131,1.7195883989334106,0.49603384452670546,0.4449238122819101
132,1.7151151418685913,0.5002644103648863,0.45231167387473986
133,1.713094699382782,0.5007932310946589,0.45340208662218917
134,1.710690724849701,0.5050237969328397,0.458431531503969
135,1.710437035560608,0.5071390798519302,0.4596645996953699
136,1.704079520702362,0.5034373347435219,0.4526575043048386
137,1.7107582330703734,0.49550502379693284,0.44498694362893915
138,1.7062139511108398,0.49127445795875196,0.44013132326016563
139,1.705113410949707,0.4944473823373876,0.4445133958711551
140,1.701741361618042,0.4949762030671602,0.44510205483359583
141,1.700980043411255,0.4918032786885246,0.442049604683547
142,1.6982430815696716,0.48863035430988894,0.44013204742953577
143,1.70090411901474,0.48704389212057114,0.436050742159314
144,1.69526104927063,0.48281332628239026,0.43065755016741614
145,1.6981959462165832,0.4775251189846642,0.4245977494332927
146,1.694657838344574,0.4785827604442094,0.42520529211364827
147,1.688754177093506,0.47540983606557374,0.4226010395946583
148,1.700245976448059,0.4769962982548916,0.42531948090433863
149,1.6953007340431214,0.4785827604442094,0.4291961331499241
150,1.696436381340027,0.48016922263352724,0.4311134079257443
151,1.6942626237869263,0.4865150713907985,0.43769867555050757
152,1.6907527327537537,0.49338974087784243,0.4460914543111846
153,1.6918142795562745,0.4928609201480698,0.4458682321332977
154,1.6857165217399597,0.49127445795875196,0.44464457682926417
155,1.6871378540992736,0.4949762030671602,0.44840079813184497
156,1.6853075861930846,0.4986779481755685,0.4585819857681243
157,1.685917592048645,0.5018508725542041,0.4648424653526297
158,1.6886391282081603,0.4928609201480698,0.4588517586520437
159,1.6805784344673156,0.4854574299312533,0.448843261060614
160,1.6843929171562195,0.48968799576943417,0.45466426731429893
161,1.6788215041160583,0.4859862506610259,0.45006593815731927
162,1.6797712326049805,0.5002644103648863,0.4701691612518778
163,1.6783616423606873,0.5066102591221576,0.4799672144157692
164,1.675031054019928,0.5066102591221576,0.4804842546322174
165,1.6761467695236205,0.5161290322580645,0.49199784374589467
166,1.6749081492424012,0.5288207297726071,0.508012777587866
167,1.6717548727989198,0.5330512956107879,0.515307923724017
168,1.668238914012909,0.5293495505023796,0.5115464165195835
169,1.662737536430359,0.5399259650978319,0.5208884211531328
170,1.6632752418518066,0.5362242199894236,0.5165252465377895
171,1.6628506302833557,0.5351665785298784,0.5147613970096762
172,1.6585156559944152,0.5404547858276044,0.5203786404543048
173,1.657205843925476,0.5457429931253305,0.5253215303707972
174,1.6564793229103087,0.5468006345848757,0.526080291802486
175,1.659366512298584,0.5468006345848757,0.527538049048253
176,1.6592374086380004,0.5441565309360127,0.5219465947194035
177,1.6572139382362365,0.5478582760444209,0.5245058187232168
178,1.6580684781074524,0.5473294553146484,0.5251105655275496
179,1.6628122210502625,0.5573770491803278,0.5334912245364178
180,1.6588502049446106,0.5589635113696457,0.5348417225451152
181,1.6584115862846374,0.5589635113696457,0.5339961362263473
182,1.6530818939208984,0.5589635113696457,0.5338883407569285
183,1.6481016039848329,0.5605499735589635,0.5347737025706841
184,1.6504294633865357,0.5616076150185088,0.5358583170972507
185,1.6480313539505005,0.5631940772078265,0.5377684399853475
186,1.6453137755393983,0.5690111052353253,0.5484678108532004
187,1.6434919357299804,0.5684822845055526,0.5512718782553458
188,1.6454509019851684,0.5700687466948704,0.5555045872780299
189,1.643711233139038,0.5737704918032787,0.5615671916697698
190,1.6412354826927185,0.5695399259650978,0.5595681861281065
191,1.6390783309936523,0.5705975674246431,0.562785935609131
192,1.639712405204773,0.5748281332628239,0.5697833422786257
193,1.6409714579582215,0.5732416710735061,0.5709347653820588
194,1.6394338130950927,0.5806451612903226,0.5802105946836826
195,1.6349597454071045,0.5785298783712322,0.578309808738228
196,1.6388796329498292,0.5795875198307774,0.5791219105413108
197,1.6361257553100585,0.5859333685880487,0.5850089273955819
198,1.636545991897583,0.5764145954521417,0.5738153192698351
199,1.6342244029045105,0.582760444209413,0.5799158703622027
200,1.6286091446876525,0.5859333685880487,0.5827394271771824
201,1.6286533236503602,0.5875198307773665,0.5838484616135349
202,1.6267540454864502,0.5896351136964569,0.5860419807689944
203,1.6271981954574586,0.5970386039132733,0.5929408448060618
204,1.6270001530647278,0.5959809624537282,0.5921062484114951
205,1.6273295164108277,0.5970386039132733,0.5929469782697081
206,1.6299189925193787,0.5933368588048652,0.5881191560000888
207,1.6255221724510194,0.5859333685880487,0.5799062564831619
208,1.6189846873283387,0.5933368588048652,0.5875792446232435
209,1.6145344734191895,0.5959809624537282,0.5905946245738128
210,1.6184101223945617,0.594923320994183,0.5888617706674494
211,1.6197390794754027,0.5785298783712322,0.5698618200210128
212,1.6169300317764281,0.5859333685880487,0.5783673752618063
213,1.6189813494682312,0.5848757271285034,0.5771372827371016
214,1.6184757351875305,0.5912215758857747,0.5838507596617617
215,1.6130791664123536,0.5848757271285034,0.5766334360727506
216,1.6085301637649536,0.5769434161819144,0.5670420515679142
217,1.605902373790741,0.585404547858276,0.5767980158395488
218,1.6116917252540588,0.5822316234796404,0.5731878033619483
219,1.6114355087280274,0.582760444209413,0.5736888180218477
220,1.6065479159355163,0.5806451612903226,0.5702079906681291
221,1.6076003074645997,0.5806451612903226,0.5706447523605445
222,1.6066919207572936,0.5769434161819144,0.5658687258847513
223,1.600246548652649,0.5769434161819144,0.5658081465510568
224,1.6005966544151307,0.5811739820200952,0.5709218179303026
225,1.6042346835136414,0.5737704918032787,0.5643651305803234
226,1.5999623775482177,0.5737704918032787,0.5625701080500793
227,1.599999976158142,0.5705975674246431,0.558696534442841
228,1.602131974697113,0.5705975674246431,0.5622612667038644
229,1.5956133604049683,0.565309360126917,0.556141305864137
230,1.593267798423767,0.565309360126917,0.554056035925903
231,1.5987933039665223,0.565309360126917,0.5530520327742863
232,1.5938630819320678,0.5727128503437334,0.5607452119437573
233,1.5906814455986023,0.5764145954521417,0.5659996625076766
234,1.594772183895111,0.582760444209413,0.5732591522595875
235,1.5889081001281737,0.5753569539925966,0.5651431086918935
236,1.590735924243927,0.5684822845055526,0.5570527421927193
237,1.5925683856010437,0.5658381808566896,0.5549221821443113
238,1.5928690075874328,0.5637228979375991,0.5517446025446991
239,1.5943178534507751,0.5637228979375991,0.5520654158697877
240,1.5893333792686462,0.562665256478054,0.5501908830601645
241,1.5904592752456665,0.5621364357482813,0.5488940575453461
242,1.5912113428115844,0.5610787942887361,0.5492945342284747
243,1.5905893087387084,0.558434690639873,0.5445402824282455
244,1.5869926929473877,0.5526176626123744,0.5360225366112542
245,1.58938809633255,0.5489159175039662,0.5308567575770425
246,1.592708444595337,0.5494447382337387,0.5322322610334151
247,1.5932483315467834,0.5520888418826018,0.535187710564849
248,1.5831690788269044,0.5610787942887361,0.5465634739667483
249,1.5870891690254212,0.5716552088841883,0.5600305163309637
250,1.5815914511680602,0.5795875198307774,0.5696913295151111
251,1.5832693696022033,0.58011634056055,0.571716441433905
252,1.5806854724884034,0.5885774722369117,0.5794174040016014
253,1.5786107778549194,0.5838180856689582,0.574157621607896
254,1.5803691029548645,0.5859333685880487,0.5750255459381671
255,1.5858718276023864,0.5811739820200952,0.5676470075139417
256,1.581140148639679,0.5780010576414596,0.5631190257687607
257,1.5834084749221802,0.5785298783712322,0.5607119315441796
258,1.5784935116767884,0.5806451612903226,0.5633788219876894
259,1.579793393611908,0.582760444209413,0.5682308791257876
260,1.5796583414077758,0.5795875198307774,0.5646193322165702
261,1.580362319946289,0.5838180856689582,0.5694920294386507
262,1.5733890652656555,0.5885774722369117,0.5756969664008329
263,1.5746361494064331,0.5843469063987309,0.5715350416352788
264,1.5765424489974975,0.5790586991010047,0.5659841479334866
265,1.574915838241577,0.5764145954521417,0.5628348406953518
266,1.5745246410369873,0.5748281332628239,0.5594354627376827
267,1.5692151069641114,0.5737704918032787,0.5570166159964024
268,1.572992241382599,0.5742993125330513,0.5584185635809708
269,1.5650544166564941,0.5832892649391856,0.569896177091883
270,1.5656208515167236,0.5848757271285034,0.5723586702934771
271,1.5646495938301086,0.5917503966155473,0.5819757820893596
272,1.562722420692444,0.5943945002644103,0.5852823749993686
273,1.5671449899673462,0.594923320994183,0.5857460748038179
274,1.5651293039321899,0.594923320994183,0.586383034800596
275,1.5661898851394653,0.5954521417239556,0.5863121443620903
276,1.5663977026939393,0.5991538868323638,0.5907160592935402
277,1.5651191830635072,0.6065573770491803,0.598893967061221
278,1.5636834025382995,0.6070861977789529,0.6001880654408807
279,1.5646806597709655,0.5970386039132733,0.5902485894113035
280,1.5632352828979492,0.597567424643046,0.5912144688785761
281,1.5593784928321839,0.6086726599682708,0.6030652206120637
282,1.55857754945755,0.6107879428873612,0.6038383406124549
283,1.5610483527183532,0.6181914331041777,0.6131408547192473
284,1.5544867277145387,0.6218931782125859,0.6165592047197739
285,1.5515610337257386,0.6266525647805394,0.6228844015074485
286,1.551586377620697,0.624537281861449,0.6209697339157036
287,1.551945686340332,0.6181914331041777,0.6138086204893352
288,1.554737377166748,0.6118455843469064,0.6068040898288256
289,1.552329707145691,0.6192490745637229,0.6136978171315569
290,1.550661301612854,0.6118455843469064,0.6059338370979467
291,1.5504918217658996,0.6129032258064516,0.6080684068972466
292,1.5508231282234193,0.6113167636171338,0.6066942802177182
293,1.5453665018081666,0.6097303014278159,0.6054083493857626
294,1.5426378130912781,0.6129032258064516,0.6082316113593357
295,1.5511333227157593,0.6160761501850872,0.6119975638485206
296,1.5500816583633423,0.6187202538339502,0.6130570183191743
297,1.5471760272979735,0.6240084611316764,0.618178005846292
298,1.5505337715148926,0.6229508196721312,0.6167854142168409
299,1.5447001814842225,0.6277102062400846,0.6219482712142608
300,1.547549021244049,0.6356425171866738,0.6301643022288363
301,1.5447307705879212,0.6213643574828134,0.6143537848119209
302,1.5457830548286438,0.6166049709148599,0.6063532454327365
303,1.5480381488800048,0.6197778952934955,0.6093310655595224
304,1.5521893978118897,0.6155473294553147,0.6021986405172857
305,1.5454564690589905,0.6086726599682708,0.5944583945739217
306,1.54442241191864,0.6176626123744051,0.6054446635554173
307,1.5459068417549133,0.6181914331041777,0.6058778601646291
308,1.5469021558761598,0.6208355367530407,0.6086622816825813
309,1.54589763879776,0.624537281861449,0.6131721081947251
310,1.5458289861679078,0.629825489159175,0.6205733520245503
311,1.5378972053527833,0.6287678476996298,0.6200322869821556
312,1.5385843157768249,0.6303543098889477,0.6235698877932074
313,1.5370582699775697,0.6335272342675833,0.6276941030896326
314,1.5398379206657409,0.6377578001057641,0.6324549149909792
315,1.5357056498527526,0.6361713379164463,0.6302430219490428
316,1.5357091307640076,0.6351136964569011,0.6290790371838332
317,1.534805917739868,0.6409307244843998,0.6349895068901396
318,1.5334613561630248,0.6441036488630354,0.6388851395714141
319,1.5335578799247742,0.641988365943945,0.636383952375354
320,1.5352821350097656,0.6388154415653093,0.6337507120724807
321,1.5321168541908263,0.6409307244843998,0.636054088226795
322,1.5284598231315614,0.6414595452141724,0.6366378937511304
323,1.5306150317192078,0.6441036488630354,0.6394395537682857
324,1.5256067752838134,0.6504494976203067,0.6463251153089945
325,1.52260719537735,0.6493918561607614,0.6455072653833971
326,1.5217339873313904,0.6456901110523533,0.6413516786611699
327,1.522767722606659,0.6451612903225806,0.640904321223845
328,1.5245959639549256,0.6435748281332628,0.6405825887093759
329,1.5204412460327148,0.6504494976203067,0.6483422161407566
330,1.5219788074493408,0.6441036488630354,0.6421730871768955
331,1.5197928428649903,0.6520359598096246,0.6502584786722407
332,1.5181093096733094,0.6520359598096246,0.649628641834157
333,1.5189500212669373,0.6583818085668959,0.6560173018739958
334,1.51750590801239,0.6557377049180327,0.652925432069002
335,1.5187520861625672,0.6557377049180327,0.6528577295249037
336,1.517316508293152,0.6504494976203067,0.6467909323082198
337,1.5102178931236268,0.6557377049180327,0.6521665315787991
338,1.5087583541870118,0.659439450026441,0.6562927520006786
339,1.50903879404068,0.6573241671073506,0.653303709702955
340,1.5084044575691222,0.6525647805393971,0.6477129627157516
341,1.509020161628723,0.6541512427287149,0.6499710967715154
342,1.5000876545906068,0.6631411951348493,0.6600028995970847
343,1.5023112654685975,0.6589106292966684,0.6554092238206106
344,1.500088369846344,0.6541512427287149,0.6499322488031319
345,1.5024487376213074,0.662083553675304,0.6578261821419102
346,1.496561312675476,0.6557377049180327,0.651839547059411
347,1.4974694967269897,0.6636700158646219,0.6607050081217689
348,1.5053894758224486,0.666314119513485,0.6636323738476879
349,1.4969653725624084,0.6673717609730302,0.6654365442738915
350,1.4984545946121215,0.6721311475409836,0.6707920928619127
351,1.5010523080825806,0.6768905341089371,0.6758096694436293
352,1.495703649520874,0.6768905341089371,0.6760236428372732
353,1.4967528462409974,0.6753040719196193,0.6743235408072704
354,1.4962280988693237,0.6816499206768906,0.679802263973218
355,1.4930144548416138,0.686409307244844,0.6830124467368622
356,1.4910230755805969,0.6911686938127974,0.6864991687591336
357,1.488719093799591,0.6916975145425701,0.6868401391513669
358,1.4917004108428955,0.6874669487043892,0.6831476138049526
359,1.4946869492530823,0.6869381279746166,0.6820610046035599
360,1.4919810533523559,0.6853516657852988,0.6799256849027661
361,1.4948185086250305,0.6858804865150714,0.6788589335527156
362,1.4920527458190918,0.6821787414066631,0.6739171274780862
363,1.4887312412261964,0.6848228450555262,0.6785947801386986
364,1.4924005627632142,0.6869381279746166,0.681535120309216
365,1.4906235218048096,0.686409307244844,0.6820512862361897
366,1.4922377109527587,0.686409307244844,0.6833304298125309
367,1.4943249464035033,0.6816499206768906,0.678282091343409
368,1.491697406768799,0.6758328926493918,0.6720582293032065
369,1.487836754322052,0.6753040719196193,0.6714450116564902
370,1.4910256505012511,0.6763617133791645,0.673419462604633
371,1.4870843172073365,0.6832363828662084,0.6814161488160245
372,1.489634895324707,0.6885245901639344,0.6873766475709324
373,1.4890015840530395,0.6885245901639344,0.6880441366639557
374,1.4821094512939452,0.6927551560021152,0.6926961991181874
375,1.483918344974518,0.6869381279746166,0.687043263047744
376,1.4938668608665466,0.6832363828662084,0.6834728201103727
377,1.4850573539733887,0.6779481755684823,0.6779836432750955
378,1.4893304347991942,0.6805922792173453,0.6807709202116625
379,1.4865676641464234,0.6705446853516658,0.6708939132329934
380,1.485015332698822,0.6615547329455315,0.6605853154372185
381,1.4780656814575195,0.6509783183500794,0.6477983159957618
382,1.481285810470581,0.6552088841882602,0.6524471320411293
383,1.483191692829132,0.6546800634584876,0.6524274505163831
384,1.4752466559410096,0.6604970914859862,0.6591801686596144
385,1.4773481011390686,0.6668429402432575,0.6658716409857265
386,1.4770565032958984,0.6673717609730302,0.6665433874494332
387,1.480543601512909,0.6668429402432575,0.6659301230054073
388,1.4818247318267823,0.6615547329455315,0.660242774926847
389,1.482473361492157,0.656795346377578,0.6555381280437214
390,1.4752793550491332,0.6604970914859862,0.6594449267770656
391,1.4780943989753723,0.6552088841882602,0.6544154716299906
392,1.4755574822425843,0.6583818085668959,0.6573028962062214
393,1.4715871453285216,0.6557377049180327,0.654844935964532
394,1.475079894065857,0.6604970914859862,0.659948471489236
395,1.4753880262374879,0.664727657324167,0.6645987529064099
396,1.4754390954971313,0.6657852987837123,0.6649158685916274
397,1.4732622981071473,0.6626123744050767,0.6614869189404468
398,1.4727222204208374,0.659439450026441,0.6585820945662331
399,1.4705476403236388,0.6578529878371232,0.656145878947597
400,1.4724219679832458,0.6520359598096246,0.6480760745398693
401,1.4724229454994202,0.6546800634584876,0.6490729512583879
402,1.4702047109603882,0.6562665256478054,0.6490009955367111
403,1.462208127975464,0.6626123744050767,0.6568808640280491
404,1.4640918493270874,0.6705446853516658,0.6668281788252219
405,1.4652366280555724,0.6763617133791645,0.6742536161166502
406,1.4596189618110658,0.6779481755684823,0.6756763626850724
407,1.4605428457260132,0.6795346377578001,0.6768177458569398
408,1.4600588917732238,0.6763617133791645,0.672682841133906
409,1.464277184009552,0.674246430460074,0.670381533397269
410,1.4650088548660278,0.6784769962982549,0.6758356093856002
411,1.4598283529281617,0.6842940243257536,0.6834107512513701
412,1.4586622357368468,0.6901110523532522,0.6909114103210091
413,1.4534744620323181,0.6858804865150714,0.686699803163213
414,1.4545107245445252,0.6848228450555262,0.6853911175573252
415,1.4592385768890381,0.6853516657852988,0.6858410777541915
416,1.4603875160217286,0.6874669487043892,0.6880047632174998
417,1.4529782056808471,0.6906398730830249,0.6911810657691986
418,1.4563998222351073,0.6996298254891592,0.7000831264137917
419,1.4569410920143127,0.7001586462189318,0.7006109779530424
420,1.4556384921073913,0.7059756742464305,0.7067382258596334
421,1.4564294934272766,0.7075621364357483,0.7079373767381634
422,1.4573650598526,0.7091485986250661,0.7100975592399025
423,1.4576473355293273,0.7096774193548387,0.7110061229191368
424,1.4554644465446471,0.7139079851930196,0.7147658494980458
425,1.4490260004997253,0.710735060814384,0.7119696260423549
426,1.4533255457878114,0.7080909571655208,0.7099926349449504
427,1.4517773270606995,0.7028027498677948,0.7052280301260961
428,1.4551909685134887,0.6991010047593865,0.7014676273065178
429,1.4541245698928833,0.6996298254891592,0.7019465879496009
430,1.4515199422836305,0.698572184029614,0.7005291090834634
431,1.450541114807129,0.6980433632998414,0.6991363710835439
432,1.4472567200660706,0.7028027498677948,0.704443794749042
433,1.4485257744789124,0.7033315705975675,0.7050184065196142
434,1.449357235431671,0.7112638815441565,0.7135217985340451
435,1.4467180490493774,0.7197250132205183,0.7215461587496474
436,1.4460397243499756,0.7255420412480169,0.7264731529919306
437,1.448232066631317,0.7260708619777896,0.7267487280778288
438,1.448899233341217,0.7244843997884717,0.7252390017061375
439,1.4408671379089355,0.7265996827075621,0.7267830352604728
440,1.4455958485603333,0.7234267583289264,0.7225000919071535
441,1.4476299047470094,0.7228979375991539,0.7216129652543671
442,1.4439824223518372,0.7181385510312004,0.7169160282547952
443,1.4435996890068055,0.7191961924907456,0.7161659447502162
444,1.4433853507041932,0.7197250132205183,0.7141081075154146
445,1.4375412702560424,0.7165520888418826,0.7095280433783245
446,1.4433198690414428,0.7165520888418826,0.7108021139774362
447,1.4400448679924012,0.7213114754098361,0.7175940447336601
448,1.4426341891288756,0.7197250132205183,0.7170205064124306
449,1.441285753250122,0.7207826546800634,0.7197048933572299
450,1.4413440346717834,0.7197250132205183,0.7207568532097606
451,1.438974416255951,0.71602326811211,0.7166604500684546
452,1.4413428068161012,0.7202538339502909,0.7213222972300495
453,1.4334993004798888,0.7165520888418826,0.7174526815654503
454,1.4380587697029115,0.7191961924907456,0.719326322257879
455,1.4322620630264282,0.7228979375991539,0.7215149917720772
456,1.43522047996521,0.7260708619777896,0.7244940830640768
457,1.432257318496704,0.7271285034373347,0.7252408515114432
458,1.429071307182312,0.7239555790586991,0.7223080578311841
459,1.431415593624115,0.7191961924907456,0.7178004618581161
460,1.4325937986373902,0.7218402961396087,0.7207691201421105
461,1.429486346244812,0.7244843997884717,0.7245441860542039
462,1.4302078366279602,0.7234267583289264,0.723497516083658
463,1.4278052210807801,0.7228979375991539,0.7219640488002549
464,1.425381064414978,0.7239555790586991,0.7225840897435697
465,1.4326778411865235,0.7239555790586991,0.7222209103816504
466,1.428280806541443,0.7234267583289264,0.720172111079962
467,1.4311733722686768,0.7213114754098361,0.7183808223851503
468,1.4303240299224853,0.7191961924907456,0.715883488867586
469,1.4282038450241088,0.7191961924907456,0.716515747700288
470,1.4323376893997193,0.7080909571655208,0.7055676697589531
471,1.4319557070732116,0.7102062400846113,0.708876477096436
472,1.4302356600761414,0.7128503437334743,0.7117140943268941
473,1.42899831533432,0.713379164463247,0.7119186192764756
474,1.4259413719177245,0.7091485986250661,0.7077114885902758
475,1.4257668495178222,0.7096774193548387,0.7082435648374343
476,1.4279788970947265,0.7075621364357483,0.7037488155557562
477,1.4284809827804565,0.7102062400846113,0.7052630102316303
478,1.4284932613372803,0.7096774193548387,0.7058440430103807
479,1.4291784286499023,0.710735060814384,0.7075241528226368
480,1.425998866558075,0.7102062400846113,0.7055044481876988
481,1.4208064317703246,0.7059756742464305,0.6986863812550473
482,1.420161235332489,0.7001586462189318,0.6896944715293704
483,1.4222593426704406,0.6959280803807509,0.6809743919017979
484,1.4220073461532592,0.6943416181914331,0.6798930389528136
485,1.423677909374237,0.6969857218402962,0.6848521011110659
486,1.4188239097595214,0.7001586462189318,0.6903136841027742
487,1.4235273599624634,0.7022739291380222,0.6944253562456576
488,1.424360167980194,0.706504494976203,0.6984614885207081
489,1.413236176967621,0.6975145425700687,0.6850686471077356
490,1.4176496505737304,0.6901110523532522,0.6790860429749079
491,1.4189053535461427,0.6953992596509783,0.6875939970985271
492,1.4201477885246276,0.6938127974616605,0.686955695321742
493,1.4148926973342895,0.6959280803807509,0.690104282397886
494,1.4179559469223022,0.6975145425700687,0.6901787332792357
495,1.421001660823822,0.6969857218402962,0.6908066647721807
496,1.421559202671051,0.6975145425700687,0.694230421317562
497,1.420878541469574,0.6953992596509783,0.6921523591428563
498,1.419398581981659,0.6953992596509783,0.6918098909382876
499,1.4235327959060669,0.6948704389212057,0.690942628817694
500,1.4215867877006532,0.6922263352723427,0.6873924641048185


==> centralized_modalityall4_gcn_plots/metrics_value.csv <==
Round,Loss,Accuracy,F1
1,1.7273343920707702,0.5991538868323638,0.5845671033557194
2,1.344980639219284,0.7371760973030143,0.7307430468116607
3,1.0509380102157593,0.8239026969857218,0.824439456280008
4,0.8000135213136673,0.8508725542041248,0.8515080949079614
5,0.6258057713508606,0.8741406663141195,0.8749753818581014
6,0.5123652353882789,0.891062929666843,0.8917038108501615
7,0.43163214474916456,0.9011105235325225,0.90182180896576
8,0.3726431533694267,0.9058699101004759,0.9065594867513971
9,0.3301365628838539,0.9090428344791116,0.9096105189064767
10,0.2925392836332321,0.9153886832363829,0.9156783368277084
11,0.2657601602375507,0.9180327868852459,0.9183149782802138
12,0.24181080013513565,0.9222633527234267,0.9224735322038065
13,0.2242082141339779,0.9238498149127445,0.9240956459966513
14,0.20750574097037316,0.9254362771020624,0.9256105069712265
15,0.1929052837193012,0.9275515600211528,0.9276569746425828
16,0.18008966818451883,0.9291380222104707,0.92926934265223
17,0.17110316902399064,0.9301956636700158,0.9303712058480377
18,0.16049548760056495,0.9291380222104707,0.9294272520957698
19,0.15266626700758934,0.9296668429402433,0.9298480634347411
20,0.14630632996559143,0.9317821258593337,0.9319059986511963
21,0.14009357243776321,0.9301956636700158,0.9303129699982712
22,0.13342558220028877,0.9312533051295611,0.9313638261313185
23,0.12904738783836364,0.9307244843997885,0.9308443678357902
24,0.12436505109071731,0.9323109465891063,0.9324524910805787
25,0.118732176348567,0.9312533051295611,0.9313594005679705
26,0.11552744507789611,0.9338974087784241,0.9340574203273143
27,0.11198027953505515,0.9333685880486515,0.9335045140824364
28,0.10900182276964188,0.9323109465891063,0.9324086189453118
29,0.10640267990529537,0.9333685880486515,0.9334860924207143
30,0.10298048257827759,0.9360126916975146,0.936189325088974
31,0.10007950253784656,0.9338974087784241,0.93409730917463
32,0.09643231071531773,0.9328397673188789,0.933009447296309
33,0.09567566886544228,0.9317821258593337,0.9319793331730751
34,0.09255046099424362,0.9328397673188789,0.9329829931070942
35,0.09064168222248555,0.9344262295081968,0.9345547483617888
36,0.08760961033403873,0.9328397673188789,0.9330374810399525
37,0.08611677773296833,0.9344262295081968,0.9345762231912602
38,0.08401038609445095,0.9338974087784241,0.9341275945678944
39,0.08239314444363117,0.9338974087784241,0.9341033827281641
40,0.08086924068629742,0.9338974087784241,0.9341110048998627
41,0.07945525348186493,0.9323109465891063,0.9324225883187555
42,0.07762461192905903,0.9317821258593337,0.9319622848270057
43,0.07605308033525944,0.9307244843997885,0.9309653109935221
44,0.07512357346713543,0.9333685880486515,0.9335935253844643
45,0.07279677912592888,0.9328397673188789,0.932999537888788
46,0.07132608406245708,0.9307244843997885,0.9308747031934613
47,0.07079905569553376,0.9317821258593337,0.9318742393109114
48,0.06806872673332691,0.9301956636700158,0.9303389793262055
49,0.06757139433175326,0.9323109465891063,0.9324044247152202
50,0.06667837593704462,0.9296668429402433,0.9297661713499862
51,0.06525358986109495,0.928609201480698,0.9288665080722102
52,0.06365318745374679,0.9317821258593337,0.931961928401896
53,0.062016987800598146,0.9301956636700158,0.9303713144300364
54,0.06243350580334663,0.9291380222104707,0.9293837585649618
55,0.06179416794329882,0.9301956636700158,0.930472999650049
56,0.05886081047356129,0.9307244843997885,0.9309787493987433
57,0.0588157307356596,0.9291380222104707,0.9293777653681142
58,0.058305495604872706,0.928609201480698,0.9288756366369956
59,0.056122268363833425,0.9291380222104707,0.9294195277691302
60,0.05470450576394796,0.9296668429402433,0.9299498911054798
61,0.05415301881730557,0.9307244843997885,0.9309800818799039
62,0.053381097689270976,0.9296668429402433,0.9299839748834354
63,0.052481101080775264,0.9317821258593337,0.9319856324284613
64,0.051954927295446394,0.9296668429402433,0.9300161592734355
65,0.0516172943636775,0.9323109465891063,0.9326241583712687
66,0.04925376456230879,0.9323109465891063,0.9326858236550521
67,0.04807265233248472,0.9291380222104707,0.9295028805953819
68,0.047566971741616726,0.9301956636700158,0.930533600381149
69,0.04550361726433039,0.9312533051295611,0.9315625355342504
70,0.04398627132177353,0.9307244843997885,0.9310876589434073
71,0.044614752009511,0.9317821258593337,0.9321292717199177
72,0.04395638909190893,0.9307244843997885,0.9310933312519927
73,0.04154925178736448,0.9301956636700158,0.9306495262350116
74,0.04160036761313677,0.9280803807509255,0.9284569596005602
75,0.04034024756401777,0.9307244843997885,0.9311175951900189
76,0.040027870982885363,0.928609201480698,0.9289981796617184
77,0.038645956851542,0.9280803807509255,0.9284032940770899
78,0.038691078498959544,0.9280803807509255,0.928415837477363
79,0.03694004565477371,0.9275515600211528,0.9279440979097285
80,0.03724723272025585,0.9296668429402433,0.9299548631044176
81,0.036178845912218094,0.9280803807509255,0.9284488171465376
82,0.03488716250285506,0.9291380222104707,0.929535320338707
83,0.034495977219194174,0.9291380222104707,0.9294459148734004
84,0.033386478945612905,0.928609201480698,0.9289997571874707
85,0.03370829969644547,0.9291380222104707,0.9295110013258229
86,0.033233572356402875,0.9312533051295611,0.931545515439975
87,0.03238315992057324,0.9291380222104707,0.9294742067442611
88,0.030282307416200638,0.923320994182972,0.9236633997651744
89,0.03090731743723154,0.9270227392913802,0.9273264301131577
90,0.03129459908232093,0.9270227392913802,0.9273524664834204
91,0.029927571769803762,0.9301956636700158,0.9304756863757204
92,0.029487115610390902,0.925965097831835,0.9263109752877651
93,0.02968789776787162,0.9264939185616076,0.9269653082387108
94,0.029917685128748418,0.9264939185616076,0.9267489274346892
95,0.02798306234180927,0.925965097831835,0.9262388664927406
96,0.027237252797931433,0.9254362771020624,0.9256840813491946
97,0.028030866291373968,0.9270227392913802,0.9273059387868692
98,0.027301092725247146,0.9280803807509255,0.9284191653035311
99,0.027044963277876376,0.928609201480698,0.9288503803678015
100,0.025864283740520477,0.9275515600211528,0.9278231817973323
101,0.025564844347536565,0.9264939185616076,0.926632753977256
102,0.026754216477274894,0.9296668429402433,0.9300256066793392
103,0.02460949309170246,0.9280803807509255,0.9283137713059438
104,0.024493248760700227,0.9301956636700158,0.9305443498377323
105,0.02454965217038989,0.9280803807509255,0.9283823172290987
106,0.02376254117116332,0.9280803807509255,0.9283832895426133
107,0.024869356490671634,0.9270227392913802,0.9272287413393207
108,0.024664364662021397,0.9254362771020624,0.9257773392411918
109,0.02321513816714287,0.9264939185616076,0.9267128460894466
110,0.022407069429755212,0.9280803807509255,0.9283134244706911
111,0.022982994373887778,0.9280803807509255,0.9282824843426152
112,0.02230713712051511,0.928609201480698,0.9288517726626209
113,0.02159019112586975,0.9275515600211528,0.9278239474716593
114,0.022078074607998134,0.9254362771020624,0.9256138286122135
115,0.02150564072653651,0.9291380222104707,0.9294126145008194
116,0.02106707254424691,0.9280803807509255,0.9283915841103926
117,0.02133179474622011,0.9275515600211528,0.9278190023304652
118,0.021125211846083403,0.9243786356425172,0.9246176497160234
119,0.020195139106363058,0.9254362771020624,0.9256494632149062
120,0.0202866449020803,0.9264939185616076,0.9267236654059356
121,0.021176368370652197,0.9275515600211528,0.9278429881426866
122,0.020863933395594357,0.9296668429402433,0.9298351703096331
123,0.01988269267603755,0.9280803807509255,0.9283765433062774
124,0.020527971209958196,0.9291380222104707,0.9293701279518906
125,0.019475240539759398,0.9270227392913802,0.9272039123559361
126,0.019684968143701555,0.9280803807509255,0.928251664044434
127,0.018114498257637023,0.9301956636700158,0.9304356914558889
128,0.018379563791677357,0.9296668429402433,0.9299815389852126
129,0.017942018061876296,0.9291380222104707,0.9293966682991013
130,0.019153311289846896,0.9270227392913802,0.9273081022341019
131,0.01752762431278825,0.9291380222104707,0.9293510288255565
132,0.018139106780290605,0.9270227392913802,0.9273242393429495
133,0.01708847642876208,0.9280803807509255,0.928343385923697
134,0.01709025204181671,0.9249074563722898,0.9251828354555809
135,0.016985480720177294,0.9254362771020624,0.9256476962430142
136,0.018043389637023212,0.9275515600211528,0.9279311237520401
137,0.017700203275308014,0.928609201480698,0.928910921392624
138,0.016821338376030327,0.9280803807509255,0.9283531294907537
139,0.015918010426685215,0.9270227392913802,0.927268162295819
140,0.01584046771749854,0.9280803807509255,0.9283247652358348
141,0.016178710013628007,0.9280803807509255,0.9283207370700166
142,0.016290867934003472,0.9275515600211528,0.9278254551629083
143,0.01570541560649872,0.9264939185616076,0.9267448143400577
144,0.01575341015122831,0.9270227392913802,0.9272880286772927
145,0.01576465875841677,0.9249074563722898,0.9250895484480435
146,0.015615309309214353,0.9254362771020624,0.9257030694811788
147,0.014894384564831853,0.928609201480698,0.9287709173536804
148,0.01581423538736999,0.925965097831835,0.926264319661377
149,0.016552154347300528,0.9270227392913802,0.9274431953944046
150,0.016867052018642425,0.9275515600211528,0.9277574215435671
151,0.015112739987671375,0.9280803807509255,0.9282409367886238
152,0.014921830734238029,0.9291380222104707,0.9294219756394334
153,0.014905237080529331,0.9275515600211528,0.9277275881646719
154,0.014459175569936634,0.925965097831835,0.9262598749274407
155,0.014743204833939672,0.9291380222104707,0.9293131869493131
156,0.015524873416870833,0.9291380222104707,0.9293280763187448
157,0.014264756813645363,0.9270227392913802,0.9274146487176071
158,0.01395748183131218,0.9270227392913802,0.9273203037999803
159,0.013977187220007181,0.9275515600211528,0.9277979251290879
160,0.01374461897648871,0.9280803807509255,0.9283849244887408
161,0.013933677459135652,0.9280803807509255,0.9283565829176385
162,0.01384327602572739,0.9275515600211528,0.9277788562426421
163,0.014228440262377262,0.9280803807509255,0.9284182763146376
164,0.013576100068166851,0.9264939185616076,0.9266662540064878
165,0.013163137063384057,0.9264939185616076,0.9267592564454842
166,0.01331303152255714,0.9291380222104707,0.9293516260422333
167,0.01348220594227314,0.9280803807509255,0.9282734339227902
168,0.013492518570274115,0.925965097831835,0.9262184729296143
169,0.013348123850300908,0.9280803807509255,0.9282771222836524
170,0.013359874300658704,0.9275515600211528,0.9277268238759888
171,0.013465047441422939,0.9264939185616076,0.9266382853584582
172,0.012778848130255937,0.9296668429402433,0.9298050668811094
173,0.01301204077899456,0.9254362771020624,0.9257037719225821
174,0.013203084515407682,0.9270227392913802,0.9272874707145667
175,0.013517353450879455,0.9270227392913802,0.9272720685954686
176,0.013299317797645926,0.928609201480698,0.9288447039448368
177,0.012356506986543536,0.928609201480698,0.9288512585214856
178,0.011980469664558768,0.925965097831835,0.9261744170891187
179,0.011969937710091472,0.9275515600211528,0.927850995288768
180,0.012187800975516439,0.9275515600211528,0.9278387853522564
181,0.012127163633704186,0.9291380222104707,0.9293751675306522
182,0.013289784919470549,0.9264939185616076,0.9266851194914726
183,0.01227810219861567,0.928609201480698,0.9287933823346777
184,0.011857765913009643,0.9270227392913802,0.9272032547054535
185,0.012220238707959652,0.928609201480698,0.9289301893612595
186,0.011823748610913754,0.9296668429402433,0.9298235627895955
187,0.012287909211590887,0.9270227392913802,0.9270814909160114
188,0.012345701782032847,0.928609201480698,0.9288508024560557
189,0.012255339557304979,0.928609201480698,0.9288056598192315
190,0.012493615504354239,0.9291380222104707,0.929338380611548
191,0.012079365039244293,0.9280803807509255,0.9282747991698718
192,0.012011238606646657,0.9280803807509255,0.9283682332689448
193,0.010734523343853653,0.9264939185616076,0.9267372955018419
194,0.011600031424313784,0.9270227392913802,0.9271579748580357
195,0.011114022694528103,0.9270227392913802,0.9272367173192035
196,0.01074270848184824,0.928609201480698,0.928900755401161
197,0.011339523317292332,0.9280803807509255,0.9283436465973981
198,0.010807634238153696,0.9270227392913802,0.927247943175226
199,0.01096630715765059,0.9275515600211528,0.9277869902566156
200,0.010798903740942478,0.9270227392913802,0.9272340062117247
201,0.011751396954059601,0.9270227392913802,0.9272753551517872
202,0.010619401512667537,0.9291380222104707,0.9293632891385094
203,0.01111414935439825,0.9291380222104707,0.9293876622781546
204,0.010894446074962616,0.9254362771020624,0.9257251136210393
205,0.010270504374057054,0.9296668429402433,0.9299372863124431
206,0.010414875159040094,0.928609201480698,0.9289130359494295
207,0.00979781518690288,0.9307244843997885,0.9309225643341151
208,0.010225628037005663,0.9312533051295611,0.9314852954453089
209,0.010821531736291945,0.9280803807509255,0.9282018536344319
210,0.012116976361721755,0.9296668429402433,0.929893461240183
211,0.011275944486260413,0.9291380222104707,0.9294138870556041
212,0.010941628133878112,0.9280803807509255,0.9281717990026234
213,0.01035520862787962,0.9249074563722898,0.9249374143657787
214,0.010106274764984846,0.9280803807509255,0.9283163814590046
215,0.009724835073575378,0.928609201480698,0.9287883342160901
216,0.009676266321912408,0.928609201480698,0.9288334784202952
217,0.009520442131906748,0.9280803807509255,0.9283131310177498
218,0.009254513378255069,0.9280803807509255,0.9282855154467875
219,0.0096274986397475,0.9291380222104707,0.9293445225404309
220,0.010195616446435452,0.9275515600211528,0.9276923531727749
221,0.009418262075632811,0.9291380222104707,0.9293666445577751
222,0.00921790364664048,0.928609201480698,0.9287362364864323
223,0.009260583063587546,0.928609201480698,0.9288813553311946
224,0.009195016813464463,0.9264939185616076,0.9268271933031359
225,0.009572420339100062,0.9280803807509255,0.9282686479531795
226,0.009000658127479255,0.9296668429402433,0.9298705826726972
227,0.009136353060603142,0.9296668429402433,0.9298904420055302
228,0.009921811544336379,0.9301956636700158,0.9304421167617359
229,0.009960138704627752,0.9296668429402433,0.929865862886066
230,0.009193261573091149,0.9280803807509255,0.9282906141839712
231,0.009292435040697456,0.9301956636700158,0.9304278483609467
232,0.009271983685903252,0.9301956636700158,0.9303928065520964
233,0.009211139380931854,0.9317821258593337,0.9320606685844632
234,0.009538610163144768,0.928609201480698,0.9288545898337913
235,0.009017378883436322,0.9301956636700158,0.9304091864285982
236,0.009549812017939984,0.9307244843997885,0.9310011548131584
237,0.009605235466733576,0.9301956636700158,0.9304303636695362
238,0.008704698295332491,0.9280803807509255,0.928216117609698
239,0.009240788687020541,0.9301956636700158,0.9302560421751342
240,0.00942870748694986,0.9301956636700158,0.9303960977824148
241,0.009321644506417214,0.9301956636700158,0.9303301288790131
242,0.008356964844278992,0.928609201480698,0.928724733278788
243,0.008724558423273266,0.9312533051295611,0.9314836308965319
244,0.008343861950561405,0.9312533051295611,0.9314962965318714
245,0.009055895707570016,0.9291380222104707,0.9292666603728482
246,0.008629446453414857,0.9312533051295611,0.931424438928545
247,0.009758857311680913,0.9270227392913802,0.9271860818496641
248,0.008747192751616239,0.9291380222104707,0.9292915356133881
249,0.009038424072787165,0.9264939185616076,0.9266825096831842
250,0.009024619753472508,0.928609201480698,0.9287405808179109
251,0.008698770613409578,0.9296668429402433,0.929910008155551
252,0.00810050752479583,0.9323109465891063,0.9324689977623649
253,0.00812920443713665,0.9296668429402433,0.9297157027128711
254,0.008007060922682285,0.9291380222104707,0.9293060830363286
255,0.008196538547053933,0.9296668429402433,0.9298149985129838
256,0.00785986166447401,0.928609201480698,0.9287692668551245
257,0.008751755161210895,0.9312533051295611,0.9314014349525389
258,0.008541929442435503,0.928609201480698,0.9286324884165101
259,0.00833565832581371,0.928609201480698,0.9288911093938743
260,0.00884117886889726,0.928609201480698,0.9288211773216243
261,0.008653183793649077,0.9307244843997885,0.9309466914186457
262,0.00852368762716651,0.9307244843997885,0.9309285051960646
263,0.007326626847498119,0.9275515600211528,0.9276506350134663
264,0.007926665991544724,0.9291380222104707,0.9292507802759856
265,0.008029818069189787,0.9323109465891063,0.9324651824198354
266,0.0072465882869437335,0.9312533051295611,0.9314365184292457
267,0.007081063813529909,0.9317821258593337,0.9319446329105363
268,0.007650687987916171,0.9254362771020624,0.9255428761468213
269,0.007263080310076475,0.9296668429402433,0.9298273924614439
270,0.007383909309282899,0.9307244843997885,0.9307948400718917
271,0.00755921215750277,0.9291380222104707,0.9293071887348419
272,0.007775095175020397,0.9280803807509255,0.9281317101763221
273,0.007526645925827325,0.9317821258593337,0.9319820609027529
274,0.007527714711613953,0.9307244843997885,0.9308277729824003
275,0.007085308292880654,0.9280803807509255,0.9283031344307664
276,0.0068956448696553705,0.9296668429402433,0.9297572538035058
277,0.008155966643244028,0.9280803807509255,0.9281320594749455
278,0.008015636331401765,0.9307244843997885,0.9308946259014972
279,0.007378362165763974,0.9301956636700158,0.9302647072510315
280,0.008075515064410866,0.9301956636700158,0.9302749396126221
281,0.00732115360442549,0.9291380222104707,0.9291848670866905
282,0.007681966712698341,0.9307244843997885,0.9308032308090659
283,0.006743733887560666,0.9264939185616076,0.9265196034245136
284,0.007460754015482962,0.9312533051295611,0.9313899611926028
285,0.007141796639189124,0.9280803807509255,0.9281546122988574
286,0.007505377265624702,0.928609201480698,0.9287534902709963
287,0.007505014911293984,0.9296668429402433,0.9298865221701293
288,0.007922822213731705,0.9312533051295611,0.9314482008382816
289,0.007980948919430375,0.928609201480698,0.9286898767625623
290,0.007376794773153961,0.928609201480698,0.928693103413939
291,0.007417680090293288,0.9280803807509255,0.9281482204420357
292,0.006842882325872779,0.9312533051295611,0.9313958266842866
293,0.00762658475432545,0.9323109465891063,0.932468288926588
294,0.008376598288305104,0.9317821258593337,0.9319498583294044
295,0.007922886172309518,0.9307244843997885,0.9308368286977654
296,0.0077028322033584114,0.9328397673188789,0.9330166223958697
297,0.0071460279170423744,0.9317821258593337,0.9319910673215948
298,0.006647474248893559,0.928609201480698,0.9286612372211434
299,0.007326688431203365,0.9317821258593337,0.9319331760897479
300,0.0069961921544745564,0.9275515600211528,0.9276621862462389
301,0.006967628467828035,0.9301956636700158,0.9303504071704343
302,0.007092226389795541,0.9301956636700158,0.9303277427149347
303,0.008224653755314648,0.9307244843997885,0.9308826202244443
304,0.007646695850417018,0.9328397673188789,0.933050597093245
305,0.007449045404791832,0.9317821258593337,0.9318515105481598
306,0.007568648597225547,0.9323109465891063,0.9324016662810488
307,0.007195412204600871,0.9301956636700158,0.9302464122584986
308,0.006862385547719896,0.9328397673188789,0.932974657464056
309,0.006610853818710893,0.9291380222104707,0.9291977185016765
310,0.006649678526446223,0.9323109465891063,0.9325056874923799
311,0.0069224524544551965,0.9296668429402433,0.9298601132921263
312,0.006833028001710773,0.9317821258593337,0.931839075736499
313,0.006736981309950351,0.9301956636700158,0.9302057969543496
314,0.006787471985444426,0.9280803807509255,0.9282038438743753
315,0.007026764890179038,0.9317821258593337,0.9319827773800584
316,0.005939505342394113,0.9275515600211528,0.9276900393611927
317,0.006442094407975674,0.9301956636700158,0.930309520832516
318,0.006718034273944795,0.9296668429402433,0.9297812007719555
319,0.006089320837054402,0.9291380222104707,0.9292469835370573
320,0.006063938105944544,0.9307244843997885,0.9309052004256645
321,0.006571518199052662,0.9323109465891063,0.9324465859964548
322,0.00659115535672754,0.9280803807509255,0.9282000727195471
323,0.006519393622875213,0.9307244843997885,0.9308725798464834
324,0.006378768151625991,0.9328397673188789,0.932963869139685
325,0.00684298446867615,0.9270227392913802,0.9271301184379288
326,0.006968791387043894,0.9317821258593337,0.9319717712676766
327,0.006628549750894308,0.928609201480698,0.928749279817383
328,0.006810699659399688,0.9312533051295611,0.9314160452842548
329,0.0067702163709327575,0.9280803807509255,0.9281648408413691
330,0.006887639686465263,0.9307244843997885,0.9309181878926965
331,0.005703290877863765,0.9317821258593337,0.9318708660567038
332,0.005864506878424436,0.9296668429402433,0.9299231448032311
333,0.006020626379176974,0.9307244843997885,0.9308809728957892
334,0.005821584584191441,0.9301956636700158,0.9302490560612646
335,0.006448565446771681,0.9264939185616076,0.9265116474628199
336,0.005699827987700701,0.9291380222104707,0.9291527327673645
337,0.005597014934755862,0.9275515600211528,0.9276206935501535
338,0.005850164196453988,0.9317821258593337,0.9318582473357561
339,0.005748536996543407,0.9301956636700158,0.930289098955022
340,0.0060751191573217515,0.9296668429402433,0.9297209021993876
341,0.005737198330461979,0.9312533051295611,0.9314207827063564
342,0.006843400397337973,0.9307244843997885,0.9307969335813491
343,0.006393109122291208,0.928609201480698,0.9287354938398115
344,0.006279743113555014,0.9328397673188789,0.933040705069294
345,0.006438941915985197,0.9333685880486515,0.9335435212976554
346,0.00611081337556243,0.9301956636700158,0.9303321037334167
347,0.0060995053732767705,0.9296668429402433,0.929727059899646
348,0.006057071010582149,0.9291380222104707,0.9292587839488847
349,0.00585793248610571,0.9333685880486515,0.9335244619760924
350,0.005614982778206467,0.9317821258593337,0.9319158668688318
351,0.006622563349083066,0.9296668429402433,0.9297477415825781
352,0.006087261775974184,0.9291380222104707,0.9291627988281352
353,0.006431577133480459,0.9301956636700158,0.9302412153370758
354,0.006720467261038721,0.9301956636700158,0.9302590643170224
355,0.006450551049783826,0.9333685880486515,0.9334195229531422
356,0.00735007559414953,0.9344262295081968,0.9346808012694258
357,0.006019925815053284,0.9307244843997885,0.9308145735540471
358,0.005743129295296967,0.9307244843997885,0.9307990602202916
359,0.005744179233442992,0.9328397673188789,0.9329905967802468
360,0.006300216750241816,0.9338974087784241,0.9341559728251873
361,0.006145851500332355,0.9317821258593337,0.9319105852100069
362,0.00593122182181105,0.9307244843997885,0.93076261480868
363,0.0059038019506260754,0.9291380222104707,0.9292841944492374
364,0.0051070110406726595,0.928609201480698,0.9288113807107438
365,0.005359219945967197,0.9301956636700158,0.930271860142973
366,0.005374145950190723,0.9296668429402433,0.9298148051214815
367,0.005946510145440698,0.928609201480698,0.9286427344559367
368,0.005232476687524468,0.9270227392913802,0.927078571621472
369,0.005738179932814091,0.9307244843997885,0.9307963225595132
370,0.006348485010676086,0.9323109465891063,0.9324930562238413
371,0.005949268012773246,0.928609201480698,0.928851782095953
372,0.005906102957669646,0.9307244843997885,0.9308483407221775
373,0.005201741377823055,0.9312533051295611,0.9313657502329613
374,0.005156399146653712,0.9328397673188789,0.9328970211563349
375,0.005414368584752083,0.9312533051295611,0.9314223786563289
376,0.005564817204140126,0.9280803807509255,0.9281777995512355
377,0.005805143062025309,0.9333685880486515,0.9335363228692304
378,0.00561195001937449,0.9312533051295611,0.9314179604779776
379,0.0060769482515752316,0.9280803807509255,0.9281674707886639
380,0.00594500785227865,0.9275515600211528,0.9276475854681695
381,0.006049369019456208,0.9317821258593337,0.9318738902006263
382,0.005198791401926428,0.9280803807509255,0.9282759048577328
383,0.005683492333628237,0.9296668429402433,0.9297822997728267
384,0.006149660085793584,0.9291380222104707,0.9292814580007125
385,0.005347392102703452,0.9301956636700158,0.9303254685060799
386,0.005390361801255494,0.9307244843997885,0.93081725029779
387,0.005423464544583112,0.9307244843997885,0.9308602715423084
388,0.0050265412544831635,0.9312533051295611,0.9312666629408186
389,0.005470366205554455,0.9312533051295611,0.9313568677083236
390,0.005939690012019128,0.9280803807509255,0.9281261729045823
391,0.005508638930041343,0.9301956636700158,0.9302717524180499
392,0.005819922883529216,0.9312533051295611,0.9311825184421127
393,0.005271273199468851,0.9270227392913802,0.9271133695689799
394,0.00525320612359792,0.9280803807509255,0.9281155821979252
395,0.004796765767969191,0.9301956636700158,0.9303285535429967
396,0.005291147064417601,0.9296668429402433,0.9297873222895029
397,0.005226014752406627,0.928609201480698,0.9286934998712735
398,0.0054448150913231075,0.9280803807509255,0.9281995443008141
399,0.005718412715941668,0.9307244843997885,0.9308236465738638
400,0.006520105025265366,0.9291380222104707,0.9292603747190348
401,0.006117721903137863,0.9301956636700158,0.9303800868530857
402,0.006027095264289528,0.9280803807509255,0.9281158712713262
403,0.004950003535486758,0.9301956636700158,0.9303306206231915
404,0.005463759787380696,0.928609201480698,0.9287223392335787
405,0.005462645052466542,0.9317821258593337,0.9319276264300563
406,0.0053657506126910445,0.9296668429402433,0.9297993495537543
407,0.004885195917449891,0.9291380222104707,0.9292986530845324
408,0.004968973877839744,0.9307244843997885,0.9308187473584644
409,0.005197466863319278,0.9328397673188789,0.9330783124710113
410,0.0053478475660085675,0.9301956636700158,0.930331037478965
411,0.005611371155828238,0.9317821258593337,0.9320131570144486
412,0.005132132314611226,0.9317821258593337,0.9319376316969212
413,0.004830692557152361,0.9317821258593337,0.93182343758168
414,0.004808334214612841,0.9323109465891063,0.9324982513974968
415,0.004935518570709974,0.9291380222104707,0.9292036861631996
416,0.005435555474832654,0.9323109465891063,0.9323802333405274
417,0.005468201893381775,0.9301956636700158,0.9302673629823994
418,0.004773826547898352,0.9296668429402433,0.9297109163677746
419,0.0056355359614826735,0.9291380222104707,0.9293340505691344
420,0.005235554196406156,0.9333685880486515,0.9335460997676502
421,0.00542360459221527,0.9312533051295611,0.931407412852941
422,0.005665684305131436,0.9280803807509255,0.9280672770836145
423,0.005868255032692104,0.9338974087784241,0.9341554259602614
424,0.00514629278331995,0.9307244843997885,0.9309101218897105
425,0.005170630582142621,0.9312533051295611,0.9312894340467158
426,0.005663969705346971,0.9291380222104707,0.9292372133517673
427,0.0046812794054858385,0.9312533051295611,0.9313841802773571
428,0.004886524495668709,0.9317821258593337,0.9318902754872822
429,0.004882474010810256,0.9317821258593337,0.9318767905085821
430,0.004944811889436096,0.9333685880486515,0.933463195647121
431,0.004924041288904846,0.9317821258593337,0.931905323407703
432,0.005354922183323651,0.9317821258593337,0.9320155272092242
433,0.005031257786322385,0.9307244843997885,0.930787963660568
434,0.005012680136132985,0.9296668429402433,0.9298132173360235
435,0.004920513299293816,0.9301956636700158,0.9303920024966345
436,0.005065052222926169,0.9301956636700158,0.930373760734257
437,0.004781366151291877,0.9307244843997885,0.9308888419296331
438,0.00471253979485482,0.9307244843997885,0.9307891466957009
439,0.004611330921761692,0.9307244843997885,0.9309289646963846
440,0.005114861414767802,0.9312533051295611,0.9314556399097773
441,0.005226537224370986,0.9312533051295611,0.9313730193861632
442,0.005064816842786968,0.9280803807509255,0.9281435392369514
443,0.004571496706921608,0.9323109465891063,0.9324939968284072
444,0.005082928517367691,0.9349550502379693,0.9351860951341772
445,0.005316742695868015,0.928609201480698,0.9288026836253839
446,0.004589208343531936,0.9291380222104707,0.9292530718219075
447,0.004668869893066585,0.9296668429402433,0.9298564555244643
448,0.004266723920591175,0.9312533051295611,0.9314479952324685
449,0.004751310811843723,0.9307244843997885,0.9309609513450595
450,0.004473908443469554,0.9296668429402433,0.9298494767327049
451,0.004559104493819177,0.9312533051295611,0.9314468227985209
452,0.004487196716945618,0.9280803807509255,0.928179644643267
453,0.004922243067994714,0.9312533051295611,0.9314258938897654
454,0.004834422515705228,0.9307244843997885,0.9308386045750116
455,0.006653539300896227,0.928609201480698,0.9286627041862341
456,0.00564424031181261,0.9301956636700158,0.9302625063082944
457,0.005190717917867005,0.9296668429402433,0.9297907559909578
458,0.005140218278393149,0.9301956636700158,0.930381077470284
459,0.004907635936979205,0.9328397673188789,0.9330109578424745
460,0.004220979998353869,0.9275515600211528,0.9275883013986425
461,0.0044915945501998065,0.9301956636700158,0.9303561139434224
462,0.004359477385878563,0.9280803807509255,0.9282925838105494
463,0.0041923975455574695,0.9317821258593337,0.9319905841549666
464,0.004047749564051628,0.9312533051295611,0.9313663190212415
465,0.004654493136331439,0.9333685880486515,0.9335248136428199
466,0.0042819698457606135,0.9301956636700158,0.9303701738187307
467,0.004409397114068269,0.9338974087784241,0.9340279237801781
468,0.004055711533874273,0.9307244843997885,0.9308003334625857
469,0.004863805044442416,0.9312533051295611,0.9313893001370281
470,0.0045262622064910826,0.9307244843997885,0.9308800565852983
471,0.004570071212947368,0.9296668429402433,0.9298442031584369
472,0.0044482160708867015,0.9317821258593337,0.9319755645685388
473,0.004580246657133103,0.9312533051295611,0.9313073762208438
474,0.004832778638228774,0.9296668429402433,0.929877929388291
475,0.0046397941769100726,0.9275515600211528,0.9277350688942934
476,0.0051030526985414324,0.9296668429402433,0.92993022507244
477,0.0052436164813116195,0.9301956636700158,0.9303729261014407
478,0.005647527903784066,0.9307244843997885,0.9308443197987616
479,0.004879467072896659,0.9296668429402433,0.9298135724672318
480,0.005520248296670615,0.9312533051295611,0.9314152580818068
481,0.004366760805714876,0.928609201480698,0.9287290732260097
482,0.004604316328186542,0.9291380222104707,0.9293395906329758
483,0.005146935873199254,0.9312533051295611,0.9314124922833651
484,0.005415135947987437,0.9301956636700158,0.9304210151949964
485,0.0050336807034909725,0.9317821258593337,0.9319433192028804
486,0.005076433799695223,0.9291380222104707,0.9291578625883704
487,0.005353178863879293,0.9301956636700158,0.930288186239326
488,0.004943304322659969,0.9301956636700158,0.930321485910529
489,0.004858879325911403,0.9307244843997885,0.9309247329983223
490,0.005056753882672638,0.9296668429402433,0.9298620889139643
491,0.004893616447225213,0.9301956636700158,0.9304249701278027
492,0.004378977802116424,0.9312533051295611,0.9315223633536979
493,0.004777086060494184,0.9291380222104707,0.929306911497103
494,0.004540101846214384,0.9317821258593337,0.9319158049706404
495,0.004239306866656989,0.9307244843997885,0.9308914102049745
496,0.004279449733439833,0.9280803807509255,0.928250758892555
497,0.0046033206977881495,0.928609201480698,0.9287552962913556
498,0.004415284655988216,0.9307244843997885,0.9308291408168355
499,0.004654890939127654,0.9291380222104707,0.9292888340098975
500,0.0046212490531615915,0.9317821258593337,0.9319240676669677
1,2.034525978565216,0.1337916446324696,0.05395249660213432
2,2.0302675366401672,0.13167636171337915,0.05666517333039261
3,2.0254486799240112,0.12956107879428874,0.05443493026450016
4,2.020336997509003,0.13167636171337915,0.055582178486648114
5,2.019690990447998,0.12797461660497092,0.05336241843260132
6,2.018045449256897,0.1274457958751983,0.05417290034878658
7,2.015207087993622,0.12215758857747223,0.056567107819903095
8,2.016212487220764,0.12321523003701745,0.06224685933965591
9,2.015589642524719,0.12109994711792703,0.06620653646226486
10,2.014831209182739,0.12004230565838181,0.06772917669025706
11,2.0129743933677675,0.12268640930724485,0.07541367636877969
12,2.009433364868164,0.12374405076679006,0.08105826246796874
13,2.006117808818817,0.1274457958751983,0.0846508243574041
14,2.0030780255794527,0.12956107879428874,0.08649222157918922
15,2.001166731119156,0.12691697514542571,0.08584947704997516
16,1.9975590348243712,0.12691697514542571,0.08674529433998368
17,1.9973010301589966,0.13167636171337915,0.09208934820057668
18,1.9941072046756745,0.12427287149656266,0.08939366277537097
19,1.9917744398117065,0.12374405076679006,0.08658067263774165
20,1.987410455942154,0.12480169222633528,0.08833679397433243
21,1.9859596133232116,0.12480169222633528,0.09174571764473106
22,1.9837658524513244,0.13114754098360656,0.09698450994085438
23,1.9825537502765656,0.1343204653622422,0.09582940535524911
24,1.9806130349636077,0.1343204653622422,0.097151102244324
25,1.982848984003067,0.13220518244315177,0.10183904326949823
26,1.978347611427307,0.13061872025383395,0.09835354024156415
27,1.9769672751426697,0.1337916446324696,0.10215991139569433
28,1.9748439729213714,0.14542570068746694,0.10691362864261376
29,1.9738974452018738,0.14859862506610258,0.10745416322891317
30,1.974178785085678,0.14806980433633,0.10874473356564694
31,1.9719300329685212,0.14542570068746694,0.10824450705663377
32,1.970640641450882,0.14648334214701217,0.10587384055191794
33,1.969292563199997,0.1491274457958752,0.1067400573055144
34,1.966311252117157,0.15177154944473822,0.10920637996163526
35,1.9645266652107238,0.1565309360126917,0.11423068676700064
36,1.9653730750083924,0.1565309360126917,0.11386650762819263
37,1.9634802520275116,0.1570597567424643,0.119295565056127
38,1.9644958138465882,0.15864621893178213,0.12161322463658501
39,1.9647361934185028,0.16023268112109995,0.12003431917725169
40,1.9617892920970916,0.16604970914859862,0.12844151660704523
41,1.9559162497520446,0.16869381279746165,0.13355308263233429
42,1.9534561812877655,0.16975145425700688,0.1397190533257106
43,1.9520040035247803,0.17556848228450556,0.15099887279563814
44,1.9525142669677735,0.17556848228450556,0.15403762600999252
45,1.9526600599288941,0.17662612374405076,0.15359502765863783
46,1.950156182050705,0.18032786885245902,0.1569863517616794
47,1.9474009811878203,0.18350079323109467,0.1608216984037678
48,1.947677081823349,0.1850872554204125,0.1600249563327011
49,1.946790450811386,0.18561607615018508,0.15885059103663998
50,1.9465512335300446,0.18244315177154943,0.15923776800204772
51,1.945221769809723,0.19883659439450027,0.1787237960684875
52,1.9419302642345428,0.19725013220518245,0.1818245487818595
53,1.9405951261520387,0.19090428344791116,0.1764856403985777
54,1.9366544485092163,0.19672131147540983,0.1808302400197316
55,1.9339999616146089,0.20729772607086197,0.18943178824573667
56,1.9345716476440429,0.21099947117927023,0.18849739297211002
57,1.931087201833725,0.21470121628767846,0.18856836949419473
58,1.9323229610919952,0.21893178212585934,0.1876129969013605
59,1.9282080829143524,0.21893178212585934,0.18699670061843474
60,1.9238815248012542,0.22633527234267584,0.19717272245546277
61,1.9194013118743896,0.2316234796404019,0.2025703425921041
62,1.9179047524929047,0.23532522474881015,0.20694646089930102
63,1.9141387224197388,0.24272871496562665,0.21614763846211896
64,1.9123802483081818,0.2453728186144897,0.22000847084767067
65,1.9110198378562928,0.2554204124801692,0.2318437273473035
66,1.906343948841095,0.26017979904812266,0.23519404639930655
67,1.905664509534836,0.25594923320994184,0.23297974374941596
68,1.9022843718528748,0.2522474881015336,0.22566823587171836
69,1.9029432892799378,0.254362771020624,0.23057531469830161
70,1.900263261795044,0.2591221575885775,0.23646992628878924
71,1.9026230096817016,0.2596509783183501,0.2347550039861202
72,1.901956605911255,0.26229508196721313,0.23513165235622394
73,1.9009500205516816,0.2522474881015336,0.22464735033619565
74,1.898753023147583,0.2522474881015336,0.2221040829942047
75,1.8983605921268463,0.2506610259122158,0.2196852873041472
76,1.8968323826789857,0.2607086197778953,0.2304209187105666
77,1.8944315433502197,0.2659968270756214,0.23593339758664184
78,1.8916361629962921,0.2749867794817557,0.24857607698674916
79,1.8870890319347382,0.28609201480698043,0.2606296344816922
80,1.8853972911834718,0.2897937599153887,0.26352902614271395
81,1.8812312066555024,0.2940243257535695,0.2681748659796753
82,1.8802461683750153,0.29455314648334213,0.27096501809357826
83,1.8792903482913972,0.2903225806451613,0.2675306392778216
84,1.8782124638557434,0.28714965626652567,0.264194451771066
85,1.8755638480186463,0.2903225806451613,0.26586238582349875
86,1.870633989572525,0.2919090428344791,0.2681989790395567
87,1.8685940027236938,0.2913802221047065,0.27043188719990957
88,1.8667653739452361,0.29455314648334213,0.2741644410296878
89,1.8671243071556092,0.2829190904283448,0.2648230318841003
90,1.8685451984405517,0.29296668429402434,0.27216219847555717
91,1.86664976477623,0.2966684294024326,0.27465680952386085
92,1.862542873620987,0.3061872025383395,0.2834491623815005
93,1.857701486349106,0.30988894764674774,0.2887228214866139
94,1.851922345161438,0.3209941829719725,0.29990699071936566
95,1.848489373922348,0.32522474881015334,0.30493827756659236
96,1.8455145955085754,0.3262823902696986,0.3034292617584667
97,1.8432235181331635,0.34108937070333156,0.31957919239540333
98,1.8380490303039552,0.34796404019037547,0.3268994634311282
99,1.8360347151756287,0.34955050237969326,0.3317728749254708
100,1.8309134244918823,0.34955050237969326,0.33868145344902933
101,1.825286829471588,0.3638286620835537,0.3504685350448829
102,1.8218513190746308,0.3595980962453728,0.3466131773689713
103,1.8188852071762085,0.372818614489688,0.36160725646603914
104,1.8180004477500915,0.3738762559492332,0.36119399666795493
105,1.8116978228092193,0.37546271813855103,0.3601071786678321
106,1.814775675535202,0.3791644632469593,0.3632177743166433
107,1.8101300418376922,0.38656795346377576,0.3738708775834297
108,1.8075977683067321,0.38656795346377576,0.3736786983597192
109,1.8048085927963258,0.390269698572184,0.3806457821642901
110,1.8012144446372986,0.390269698572184,0.38437099922883666
111,1.7999265432357787,0.39820200951877316,0.3945711072263883
112,1.7985344886779786,0.40877842411422527,0.40638267583527027
113,1.7987970650196075,0.40666314119513486,0.4028578990289131
114,1.7967047035694121,0.3987308302485457,0.3950256104354284
115,1.7945323884487152,0.4013749338974088,0.39549019758021187
116,1.787151038646698,0.39767318878900054,0.3932997301240788
117,1.7842180252075195,0.402432575356954,0.3980883617429514
118,1.7831373035907745,0.40666314119513486,0.4029335924472966
119,1.779368245601654,0.4034902168164992,0.3981060131146756
120,1.776427721977234,0.40772078265468004,0.403300386931269
121,1.7720008790493011,0.4188260179799048,0.4135435230768776
122,1.771044284105301,0.4230565838180857,0.41766451472803584
123,1.7685343086719514,0.4241142252776309,0.41900412164695094
124,1.7703865826129914,0.4177683765203596,0.4134070553252522
125,1.7673075020313262,0.4156530936012692,0.41067876869351555
126,1.7666041731834412,0.41512427287149656,0.41139371479523107
127,1.765920478105545,0.4140666314119513,0.4111733165852713
128,1.7625322103500367,0.4119513484928609,0.4073218102506993
129,1.7607964098453521,0.42199894235854046,0.41702459012774024
130,1.7561564326286316,0.4188260179799048,0.41292045914636455
131,1.7559153497219087,0.4230565838180857,0.4180857124067995
132,1.752816414833069,0.4188260179799048,0.4132123955135056
133,1.752935779094696,0.41988365943945005,0.414848214823862
134,1.7490880131721496,0.4188260179799048,0.414139147948608
135,1.7469067871570587,0.4246430460074035,0.41829763227553024
136,1.7450913965702057,0.4230565838180857,0.4151562048659681
137,1.740208250284195,0.4257006874669487,0.4158640584111247
138,1.7371054589748383,0.4241142252776309,0.40973173186214756
139,1.7372138798236847,0.4140666314119513,0.39768037457253896
140,1.7383081018924713,0.4156530936012692,0.4004342506427673
141,1.7364233553409576,0.4230565838180857,0.40788563658239674
142,1.7341712713241577,0.4241142252776309,0.4085232593948725
143,1.7346083998680115,0.4230565838180857,0.4085638618157384
144,1.7318164110183716,0.4241142252776309,0.40787752559926355
145,1.7288413405418397,0.42940243257535693,0.4125090113371778
146,1.7300684750080109,0.42834479111581175,0.4103667816221188
147,1.7233048796653747,0.42834479111581175,0.4101966558363578
148,1.7235584259033203,0.4325753569539926,0.41543604342510687
149,1.721044647693634,0.42834479111581175,0.40890773577877193
150,1.7192084670066834,0.42147012162876785,0.39922347910606504
151,1.7148495614528656,0.42358540454785826,0.4009042887721966
152,1.7166685521602632,0.4230565838180857,0.39971959449730327
153,1.7167290031909943,0.41988365943945005,0.397268311643128
154,1.7157558143138885,0.4188260179799048,0.3927383046694506
155,1.7150461196899414,0.4262295081967213,0.4043882861310854
156,1.7136493802070618,0.42834479111581175,0.4072486559256781
157,1.7125493347644807,0.4267583289264939,0.4019644704762027
158,1.7109698235988617,0.42834479111581175,0.402046566294424
159,1.7084419071674346,0.4251718667371761,0.39752875970543294
160,1.7085994064807892,0.4241142252776309,0.3982120213291186
161,1.7084571361541747,0.4182971972501322,0.39120611531110044
162,1.7100447058677672,0.42147012162876785,0.3954064691403241
163,1.7061997711658479,0.4225277630883131,0.39571396566012934
164,1.7007645964622498,0.42199894235854046,0.3906319121035307
165,1.6962793946266175,0.4309888947646748,0.39914733518047285
166,1.6936022520065308,0.4325753569539926,0.40121554866924425
167,1.6899308204650878,0.4341618191433104,0.40220534158307375
168,1.6889867424964904,0.4309888947646748,0.39511705894141
169,1.688830941915512,0.4309888947646748,0.3936483992014371
170,1.6856628239154816,0.42834479111581175,0.3920511618851334
171,1.6854627966880797,0.4251718667371761,0.3874003368179556
172,1.6791457891464234,0.42834479111581175,0.3927655138655914
173,1.681150233745575,0.4309888947646748,0.39669930928206726
174,1.6786982715129852,0.44368059227921736,0.4112360325655427
175,1.6749933898448943,0.44949762030671603,0.4179173730442272
176,1.67312331199646,0.45848757271285034,0.4298935336819088
177,1.6714040100574494,0.4574299312533051,0.42931382203044016
178,1.6677480578422545,0.45690111052353255,0.4296684254051696
179,1.6672415554523468,0.46113167636171337,0.4364652966787928
180,1.6681935489177704,0.45637228979375993,0.42994458870392954
181,1.6629293262958527,0.45425700687466947,0.4279493523251946
182,1.6619484424591064,0.4547858276044421,0.4248072386477148
183,1.65962895154953,0.45901639344262296,0.42897893178412
184,1.6575351297855376,0.4621893178212586,0.4323261847450289
185,1.6571713387966156,0.4579587519830777,0.42957999577590533
186,1.6535311043262482,0.4685351665785299,0.4444833084093141
187,1.6512251257896424,0.47540983606557374,0.4527303804999893
188,1.6509530663490295,0.4854574299312533,0.46274540970884515
189,1.6503377437591553,0.4849286092014807,0.461204299785337
190,1.6525441825389862,0.4843997884717081,0.45935406737549445
191,1.651615858078003,0.48175568482284503,0.4569254057577912
192,1.649455487728119,0.48704389212057114,0.46637429095009686
193,1.643564409017563,0.49603384452670546,0.47778214577237305
194,1.6449092984199525,0.5007932310946589,0.4842319172841704
195,1.6409534633159637,0.5029085140137494,0.4852903494764525
196,1.639563935995102,0.508725542041248,0.4934276045338865
197,1.6358739614486695,0.511369645690111,0.49603330131314216
198,1.6361464023590089,0.5076679005817029,0.49078528948455924
199,1.6319984674453736,0.5103120042305659,0.4927931607082772
200,1.6335151553153993,0.511369645690111,0.4923378232416345
201,1.6326406300067902,0.5081967213114754,0.4882399533052602
202,1.6323306620121003,0.5103120042305659,0.4914746804202492
203,1.6306321740150451,0.5118984664198837,0.49438624754696786
204,1.6295194029808044,0.520888418826018,0.50360143588932
205,1.6274085104465486,0.5219460602855632,0.504843871659776
206,1.626680839061737,0.523532522474881,0.503604725343224
207,1.62594735622406,0.5134849286092015,0.4927410163608343
208,1.6236109137535095,0.5134849286092015,0.4953184739375713
209,1.623095017671585,0.5150713907985193,0.4986009181457394
210,1.6202233493328095,0.5177154944473823,0.5018926557197256
211,1.6173033654689788,0.5219460602855632,0.5044999566441618
212,1.6191741108894349,0.520888418826018,0.5042742281863294
213,1.6156768023967742,0.5224748810153358,0.5057288188538319
214,1.6090228497982024,0.5251189846641988,0.5084936565688211
215,1.6061954379081727,0.5351665785298784,0.5184909311035133
216,1.60543492436409,0.5362242199894236,0.5180491057365426
217,1.6081195890903472,0.5425700687466949,0.5220608704418497
218,1.6028542816638947,0.5409836065573771,0.5163311889911476
219,1.599112969636917,0.5393971443680592,0.5125709088252771
220,1.5946140050888062,0.5409836065573771,0.5142069137304108
221,1.5961586356163024,0.5457429931253305,0.5198417147783782
222,1.591804611682892,0.5473294553146484,0.5196861719221618
223,1.5913935363292695,0.5494447382337387,0.5242628989201533
224,1.591074800491333,0.5499735589635114,0.5243527185688375
225,1.5892938554286957,0.5489159175039662,0.5227951769892688
226,1.585115659236908,0.5489159175039662,0.5217299476143546
227,1.585115259885788,0.5494447382337387,0.522710436987736
228,1.5813188433647156,0.5547329455314648,0.5306666297040877
229,1.5806779980659484,0.5568482284505553,0.5351657656238006
230,1.574524027109146,0.5568482284505553,0.5347026786422275
231,1.5698837518692017,0.5616076150185088,0.5381265769966327
232,1.5686374247074126,0.5621364357482813,0.5376500350073727
233,1.5671797931194305,0.5589635113696457,0.5338200232186406
234,1.5641463100910187,0.5536753040719197,0.5295105215803957
235,1.5615496277809142,0.5457429931253305,0.5205694957534837
236,1.561498910188675,0.5462718138551031,0.5210725025393791
237,1.5579946756362915,0.5457429931253305,0.5213222765655543
238,1.5600722849369049,0.5409836065573771,0.5176133952908512
239,1.558472353219986,0.5356953992596509,0.5097877690403021
240,1.553962117433548,0.5367530407191962,0.5089470245691733
241,1.5501521229743958,0.5346377578001058,0.5092399398665904
242,1.5493057787418365,0.5383395029085141,0.513845030240452
243,1.5478317379951476,0.5420412480169222,0.5181865436958484
244,1.5430126905441284,0.5478582760444209,0.5227692511533376
245,1.5372599601745605,0.5494447382337387,0.5252590024540863
246,1.5336912095546722,0.5547329455314648,0.530450173498872
247,1.5318017423152923,0.55579058699101,0.5317225994556548
248,1.528615653514862,0.5579058699101005,0.5354438278009584
249,1.5218840301036836,0.5594923320994183,0.5382830472000399
250,1.5210737824440002,0.5690111052353253,0.5488533838001242
251,1.5192290663719177,0.5658381808566896,0.5468983983884905
252,1.5135081827640533,0.5647805393971443,0.548291336535472
253,1.5093373298645019,0.56795346377578,0.5488669776483016
254,1.5130088567733764,0.5690111052353253,0.5525043482850932
255,1.510249090194702,0.5721840296139609,0.5605952801169256
256,1.5148095488548279,0.58011634056055,0.5712889797832174
257,1.508609402179718,0.5769434161819144,0.5662650030903306
258,1.5047204315662384,0.5780010576414596,0.5689973623212625
259,1.5041359484195709,0.5742993125330513,0.5638672328647337
260,1.5015915632247925,0.56795346377578,0.5556829983250606
261,1.497514259815216,0.5690111052353253,0.5551963850306911
262,1.4978059351444244,0.5732416710735061,0.5590247065422799
263,1.4905964195728303,0.5690111052353253,0.5562742175722601
264,1.4916413724422455,0.5668958223162348,0.5548890203718911
265,1.4923557102680207,0.5753569539925966,0.5643568298790119
266,1.4917554795742034,0.5658381808566896,0.5515888200236375
267,1.4844646275043487,0.5700687466948704,0.5535510004655979
268,1.4837461709976196,0.5711263881544156,0.5545503904491429
269,1.4790978193283082,0.5748281332628239,0.5593220021754399
270,1.4762427806854248,0.5721840296139609,0.5565935515709627
271,1.4757340908050538,0.5843469063987309,0.5685680473382175
272,1.476052498817444,0.5885774722369117,0.5707927361529085
273,1.4723987221717834,0.5954521417239556,0.5799880557415392
274,1.473172277212143,0.6060285563194078,0.5949672643157459
275,1.471472430229187,0.6081438392384981,0.5945317215889224
276,1.4672196805477142,0.6033844526705446,0.5881180248210696
277,1.4684306919574737,0.6086726599682708,0.5938948591361456
278,1.465744638442993,0.6076150185087256,0.5932306297512017
279,1.465976780653,0.6012691697514543,0.5869964062839649
280,1.4626651465892793,0.6049709148598625,0.5943702839142823
281,1.4632322907447814,0.6081438392384981,0.599710361891586
282,1.4631222426891326,0.6102591221575886,0.6023660438076744
283,1.4614833295345306,0.612374405076679,0.6045609024505867
284,1.4625185251235961,0.6197778952934955,0.612086228164289
285,1.4609557569026947,0.6176626123744051,0.6110669929976026
286,1.4594026148319243,0.6171337916446324,0.60755648579903
287,1.4544617652893066,0.6181914331041777,0.6065130467851675
288,1.4543864607810975,0.6187202538339502,0.6066475928701053
289,1.449929314851761,0.6171337916446324,0.6038998910002239
290,1.4538634717464447,0.6144896879957694,0.5989067870051865
291,1.4518123269081116,0.6065573770491803,0.5883236072318755
292,1.4472724854946137,0.6081438392384981,0.5899300663987661
293,1.4458063900470735,0.5986250661025913,0.5785184522543956
294,1.445900559425354,0.5980962453728186,0.5781684851772475
295,1.446849638223648,0.6044420941300899,0.5852316508744073
296,1.4452787518501282,0.6044420941300899,0.5858488003020711
297,1.4444552302360534,0.6060285563194078,0.5900526915059514
298,1.4428508639335633,0.6113167636171338,0.5976151482911212
299,1.439996248483658,0.6160761501850872,0.6027002580850744
300,1.4409181356430054,0.6129032258064516,0.6001027048061862
301,1.4425744831562042,0.6144896879957694,0.602665781040831
302,1.4385817289352416,0.6208355367530407,0.6098153016290542
303,1.4373987793922425,0.6150185087255421,0.6047241015985907
304,1.431519228219986,0.6234796404019037,0.6155589752531966
305,1.4284009873867034,0.6261237440507668,0.6204499017025201
306,1.4259521901607513,0.6335272342675833,0.6274892383661579
307,1.4269455194473266,0.6329984135378107,0.6250707856308714
308,1.4251219034194946,0.6308831306187203,0.6219372854496292
309,1.4254896223545075,0.6255949233209942,0.6129738907293031
310,1.4236893057823181,0.6329984135378107,0.6189521419842915
311,1.4242121934890748,0.6329984135378107,0.6177724232364624
312,1.4196485340595246,0.6335272342675833,0.6176989803169466
313,1.417082041501999,0.6361713379164463,0.6207379244276271
314,1.4137168765068053,0.6430460074034903,0.6268597154164114
315,1.412352341413498,0.6472765732416711,0.6330325033901786
316,1.4089663863182067,0.6536224219989424,0.6399199702828037
317,1.407417494058609,0.6589106292966684,0.6440772260696889
318,1.402550607919693,0.6557377049180327,0.6390585549687834
319,1.4036453068256378,0.6520359598096246,0.6343122910615776
320,1.399449348449707,0.6525647805393971,0.6337984401824865
321,1.3997402727603911,0.6509783183500794,0.6321345602498843
322,1.3989336669445038,0.6446324695928081,0.6250386055119047
323,1.3996451318264007,0.6488630354309889,0.6293565154224474
324,1.3968950450420379,0.6472765732416711,0.628440857692592
325,1.3973930060863495,0.6536224219989424,0.6349628355098215
326,1.3970344185829162,0.6504494976203067,0.6306426040938666
327,1.388766235113144,0.6530936012691697,0.6326028056060549
328,1.3906859278678894,0.6493918561607614,0.6308199608166107
329,1.38814058303833,0.6478053939714437,0.6281348578175825
330,1.3870708227157593,0.6578529878371232,0.6413223386697567
331,1.3822158873081207,0.6652564780539397,0.6515378712288806
332,1.385919439792633,0.6652564780539397,0.6514909013419065
333,1.387482625246048,0.6641988365943945,0.6486729990950041
334,1.3821668386459351,0.6641988365943945,0.6501731232363276
335,1.3871197283267975,0.668958223162348,0.6562640387504401
336,1.3807731091976165,0.6795346377578001,0.666137985406549
337,1.3801143944263459,0.6679005817028028,0.6510417130466731
338,1.37839617729187,0.6694870438921205,0.6544846308866364
339,1.3786710619926452,0.6668429402432575,0.6510721451424877
340,1.3780814051628112,0.671602326811211,0.6564915257099493
341,1.3793540179729462,0.6731887890005288,0.6594044010762887
342,1.3782700419425964,0.6710735060814383,0.6572832126074916
343,1.3775850594043733,0.6753040719196193,0.6633734302322088
344,1.3777565240859986,0.6747752511898466,0.6637378069059064
345,1.3781921148300171,0.6668429402432575,0.6551155715675616
346,1.3802282571792603,0.6536224219989424,0.641223302567531
347,1.377700799703598,0.6536224219989424,0.6409637643603654
348,1.3722504913806914,0.6615547329455315,0.6505458040414371
349,1.3687942385673524,0.6684294024325753,0.6594575688921834
350,1.3659441590309143,0.6721311475409836,0.6643924085285599
351,1.362122690677643,0.6805922792173453,0.6740134853882547
352,1.3636344850063324,0.6869381279746166,0.6809171549775714
353,1.3593890726566316,0.6895822316234796,0.6839178264630169
354,1.356422781944275,0.6895822316234796,0.6843310949152002
355,1.355968677997589,0.6938127974616605,0.6888554482837402
356,1.355507528781891,0.6916975145425701,0.6864754355626855
357,1.3529326677322389,0.6927551560021152,0.6870339692347667
358,1.353881824016571,0.6906398730830249,0.6846789637507958
359,1.3497824132442475,0.6911686938127974,0.6860737447898223
360,1.3503611385822296,0.6895822316234796,0.685631621029282
361,1.3508641302585602,0.6784769962982549,0.6747765511880893
362,1.3518722832202912,0.6805922792173453,0.6761305029097444
363,1.3508787274360656,0.6821787414066631,0.6779219229344522
364,1.3478188037872314,0.6768905341089371,0.6735920145899755
365,1.3493398249149322,0.6848228450555262,0.6823878479117063
366,1.346915203332901,0.6906398730830249,0.6878786106487619
367,1.342610090970993,0.6853516657852988,0.6822031813096575
368,1.3452436864376067,0.6779481755684823,0.6749281625736216
369,1.3441954851150513,0.6774193548387096,0.6748917901686923
370,1.3406451106071473,0.6721311475409836,0.6704997544914518
371,1.3393299639225007,0.6795346377578001,0.6776135741072631
372,1.3385957181453705,0.6848228450555262,0.6828757907374795
373,1.3361375033855438,0.6853516657852988,0.682498209721509
374,1.335381907224655,0.6895822316234796,0.6865790988979704
375,1.3325098872184753,0.6911686938127974,0.6883130428268672
376,1.3326660215854644,0.6853516657852988,0.6826373934321441
377,1.334377533197403,0.6805922792173453,0.6781687154167582
378,1.3312907636165618,0.6811210999471179,0.6795360115536017
379,1.3306260526180267,0.6879957694341619,0.6864079882468435
380,1.3287536561489106,0.686409307244844,0.6842635072272625
381,1.3259325087070466,0.6895822316234796,0.6873304032402994
382,1.325053471326828,0.6948704389212057,0.6919325931687911
383,1.319964385032654,0.6969857218402962,0.693402118318925
384,1.318842786550522,0.7033315705975675,0.6993370233791779
385,1.3127405941486359,0.6991010047593865,0.6956110767464425
386,1.3145238041877747,0.7070333157059757,0.7035903028663465
387,1.3143221616744996,0.7096774193548387,0.7067110900294354
388,1.3129492402076721,0.7176097303014278,0.7146010731172053
389,1.3110923051834107,0.7202538339502909,0.7179388454125669
390,1.3089514791965484,0.7191961924907456,0.7175275165928395
391,1.3070820748806,0.7197250132205183,0.7173868105930523
392,1.3083993315696716,0.7170809095716552,0.7146716984844045
393,1.3094894647598267,0.7154944473823374,0.7131802996108633
394,1.3047448515892028,0.7154944473823374,0.7138391232161546
395,1.3061774730682374,0.7123215230037018,0.7102873012972785
396,1.3069811761379242,0.7091485986250661,0.7052529620853611
397,1.3099537551403047,0.7112638815441565,0.7080465724745805
398,1.3077113389968873,0.7102062400846113,0.7075032765647932
399,1.3066759347915649,0.7123215230037018,0.7096858189686115
400,1.307342177629471,0.7154944473823374,0.7130856976354588
401,1.3035219728946685,0.7176097303014278,0.7148961145565546
402,1.303822249174118,0.7186673717609731,0.7159838532718533
403,1.3031765580177308,0.7181385510312004,0.7150554509971725
404,1.3031026899814606,0.7154944473823374,0.7124084507376781
405,1.3011983990669251,0.7176097303014278,0.7147623514229432
406,1.2992226481437683,0.7191961924907456,0.7163549243348726
407,1.296687090396881,0.713379164463247,0.7105705316698128
408,1.2961422204971313,0.7096774193548387,0.70570821131706
409,1.2974227011203765,0.7123215230037018,0.7089046072658035
410,1.292622262239456,0.7070333157059757,0.7034377651234633
411,1.2930319786071778,0.70386039132734,0.7002638267018051
412,1.2924137532711029,0.7117927022739291,0.7072823776459397
413,1.2905854821205138,0.7202538339502909,0.7157190958722979
414,1.2876596689224242,0.7191961924907456,0.7144527857901242
415,1.286733877658844,0.7207826546800634,0.7160513341498264
416,1.2824028134346008,0.7191961924907456,0.7144784828605591
417,1.2845432341098786,0.7228979375991539,0.71712317423133
418,1.2825688302516938,0.7255420412480169,0.719166142340251
419,1.2809082210063933,0.7276573241671074,0.7210460524215679
420,1.2854337990283966,0.7281861448968799,0.7225571612328333
421,1.2836182534694671,0.7255420412480169,0.719490269410975
422,1.2827598690986632,0.7197250132205183,0.7134979649828171
423,1.2820133030414582,0.7239555790586991,0.7178122783546971
424,1.2783688127994537,0.7239555790586991,0.7180653509157626
425,1.282450979948044,0.7255420412480169,0.7208752385351777
426,1.2779994368553163,0.7228979375991539,0.7191994885253049
427,1.2768983602523805,0.7260708619777896,0.7220920646493205
428,1.2725585877895356,0.7313590692755156,0.7283192695165278
429,1.2750981092453002,0.7297726070861977,0.7274265875760546
430,1.2737864911556245,0.7324167107350608,0.7302233356174137
431,1.2752237558364867,0.7260708619777896,0.7247781501483592
432,1.2695614635944366,0.7303014278159704,0.7283895735407392
433,1.269901591539383,0.7292437863564252,0.7268617799202024
434,1.2718833684921265,0.7218402961396087,0.7193733900711756
435,1.2703324377536773,0.7218402961396087,0.7195268560684018
436,1.2672074139118195,0.7228979375991539,0.7201155342616362
437,1.2687621891498566,0.7255420412480169,0.7225283983475801
438,1.2677067697048188,0.730830248545743,0.7286665532034425
439,1.2645276546478272,0.7281861448968799,0.7261148319269805
440,1.2639444231987,0.7276573241671074,0.7261299463325444
441,1.2633654594421386,0.7287149656266526,0.7272048202819051
442,1.2630818724632262,0.7287149656266526,0.7272236406828719
443,1.267167466878891,0.7303014278159704,0.7283733989079825
444,1.2645190417766572,0.7287149656266526,0.7263165388894341
445,1.2642293572425842,0.7244843997884717,0.7224104839939972
446,1.2684760570526123,0.7223691168693813,0.7194079743333638
447,1.2690845727920532,0.7324167107350608,0.7298411658021988
448,1.2614498078823089,0.730830248545743,0.7285631798165887
449,1.2658784091472626,0.7281861448968799,0.7258746726178428
450,1.263204824924469,0.7250132205182444,0.7235242105434577
451,1.2619951725006104,0.7281861448968799,0.7269746395379022
452,1.2634086430072784,0.7271285034373347,0.7252530584514041
453,1.2620516419410706,0.7271285034373347,0.7252096357626897
454,1.2592368602752686,0.7303014278159704,0.7281737275617238
455,1.2595949828624726,0.7313590692755156,0.7294028108257503
456,1.2612935900688171,0.7297726070861977,0.7281778798113759
457,1.25950083732605,0.7265996827075621,0.7243710037950893
458,1.2613252103328705,0.7265996827075621,0.7239735406929643
459,1.2602354645729066,0.7260708619777896,0.7237984774612031
460,1.2589869737625121,0.7255420412480169,0.7237606173056188
461,1.2596772849559783,0.7218402961396087,0.7201031712141653
462,1.2592439949512482,0.7244843997884717,0.7216439181739479
463,1.2585203349590302,0.7228979375991539,0.7203805759081116
464,1.2562264204025269,0.7191961924907456,0.7163737216327466
465,1.257285976409912,0.7170809095716552,0.7141670356053025
466,1.254438865184784,0.7149656266525648,0.7114003780629833
467,1.2580468356609344,0.7149656266525648,0.71253518171686
468,1.2580796301364898,0.7102062400846113,0.7077125097082441
469,1.2551998734474181,0.7139079851930196,0.7109287701107677
470,1.2516427516937256,0.7223691168693813,0.7195369699835513
471,1.25231791138649,0.7255420412480169,0.7226288789030486
472,1.2530136346817016,0.7228979375991539,0.7196337094892201
473,1.2513391375541687,0.7239555790586991,0.71981236652476
474,1.2495331406593322,0.7260708619777896,0.7218299823801412
475,1.2499705016613007,0.730830248545743,0.7274093540792889
476,1.2465329587459564,0.7303014278159704,0.7264041535368307
477,1.246394979953766,0.7271285034373347,0.7225626862060798
478,1.2498371064662934,0.7244843997884717,0.7187294240749026
479,1.2459503889083863,0.7213114754098361,0.7158982720763211
480,1.2429325699806213,0.7244843997884717,0.719320103628427
481,1.249186110496521,0.7244843997884717,0.7192322948856388
482,1.2493833541870116,0.7239555790586991,0.7187337938205536
483,1.2446364521980287,0.7234267583289264,0.717723931553753
484,1.2441690564155579,0.7281861448968799,0.7223446806156849
485,1.2373729467391967,0.7292437863564252,0.7237111688442955
486,1.235591846704483,0.7292437863564252,0.7241025521059912
487,1.2384094655513764,0.7287149656266526,0.7242025079913017
488,1.2410649538040162,0.733474352194606,0.7289940158861773
489,1.2394212007522583,0.7382337387625595,0.7342263644471679
490,1.2360773503780365,0.7355896351136965,0.7307253002857965
491,1.233693814277649,0.74034902168165,0.736757373000528
492,1.2311653077602387,0.7377049180327869,0.7342640626268436
493,1.2305370688438415,0.74034902168165,0.7366414022574083
494,1.2274689078330994,0.738762559492332,0.7358650521773972
495,1.2253575444221496,0.7419354838709677,0.7393261369353838
496,1.228884869813919,0.7435219460602855,0.7405537671484199
497,1.2280787885189057,0.7461660497091486,0.7437632379813757
498,1.230317437648773,0.7445795875198308,0.7423269938533733
499,1.225653487443924,0.7440507667900582,0.7421129742311497
500,1.2309358060359954,0.745637228979376,0.7438501842437589
1,2.072703146934509,0.0904283447911158,0.051710728943867454
2,2.0615063309669495,0.08831306187202538,0.05256644564915885
3,2.0508681774139403,0.09254362771020624,0.055412283828149125
4,2.0416683673858644,0.09624537281861449,0.058769857309257614
5,2.036672532558441,0.09465891062929667,0.05785036383586974
6,2.031471812725067,0.0967741935483871,0.061198061097024414
7,2.023056221008301,0.10312004230565838,0.06767678130432421
8,2.0132009863853453,0.10946589106292967,0.07350937447417841
9,2.001583904027939,0.11369645690111052,0.07873418572223222
10,1.993534541130066,0.11739820200951877,0.08421160193437584
11,1.9879390358924867,0.11581173982020095,0.0853992781960825
12,1.9799686968326569,0.11739820200951877,0.08896242153955926
13,1.9774010598659515,0.12585933368588048,0.09684924985375686
14,1.9731017470359802,0.1263881544156531,0.1026085436359531
15,1.9689709722995759,0.1285034373347435,0.10937070159798232
16,1.958478444814682,0.13960867265996826,0.12218238858406251
17,1.952345961332321,0.14119513484928609,0.12170453325913363
18,1.9462078332901,0.1491274457958752,0.1366202729163006
19,1.934586751461029,0.16287678476996298,0.14956570252444656
20,1.9299385249614716,0.17028027498677947,0.15763781333632823
21,1.9221430242061615,0.17503966155473294,0.1668187767977971
22,1.9151906490325927,0.18561607615018508,0.17949982164262143
23,1.9066426515579225,0.18350079323109467,0.17611055439544712
24,1.9019109606742859,0.18773135906927552,0.18061171562504374
25,1.8957292139530182,0.1930195663670016,0.18528210307592471
26,1.8921459436416626,0.19883659439450027,0.19669825279539246
27,1.8848093628883362,0.20729772607086197,0.20635814996484858
28,1.8787550687789918,0.22950819672131148,0.23241232355467628
29,1.8696093380451202,0.23796932839767318,0.24051821647238755
30,1.8666560053825378,0.24378635642517188,0.24885362517669246
31,1.8587331891059875,0.2607086197778953,0.26693757971355636
32,1.8519581317901612,0.2612374405076679,0.26571046792150305
33,1.8491714715957641,0.27340031729243786,0.2807607012819977
34,1.8448982656002044,0.2654680063458488,0.2624949460270035
35,1.8414403438568114,0.26282390269698575,0.2557995604334728
36,1.834179025888443,0.2681121099947118,0.26199765890786475
37,1.8261613070964813,0.2792173453199365,0.2753569718601758
38,1.8203376352787017,0.29613960867266,0.2887012358136199
39,1.8155501067638398,0.3051295610787943,0.297888835130587
40,1.806423270702362,0.31253305129561076,0.30949069644322963
41,1.8043899297714234,0.3061872025383395,0.30330544196607
42,1.7990908980369569,0.3051295610787943,0.3011729753582904
43,1.7973361551761626,0.3093601269169751,0.30375127405080976
44,1.791928517818451,0.31041776837652035,0.3005758452994237
45,1.7877245724201203,0.32522474881015334,0.31577155386221956
46,1.7818640768527985,0.33844526705446853,0.33176932462325137
47,1.77937371134758,0.3527234267583289,0.3501921759757448
48,1.771247500181198,0.36753040719196195,0.36872247395650054
49,1.76726695895195,0.3881544156530936,0.3893483276677831
50,1.760025107860565,0.40613432046536224,0.4033771461311373
51,1.7530282735824585,0.4156530936012692,0.4089922009222634
52,1.748646503686905,0.41353781068217876,0.4033487366835926
53,1.7481866300106048,0.4156530936012692,0.4033691195368156
54,1.742977249622345,0.41353781068217876,0.40320461499122145
55,1.7345704972743987,0.4251718667371761,0.4150156973807902
56,1.7267986297607423,0.4399788471708091,0.43258378305081957
57,1.7209733605384827,0.4489687995769434,0.445652229609022
58,1.7169478774070739,0.44473823373876253,0.43990928605416213
59,1.7112927436828613,0.43733474352194607,0.4371407542277338
60,1.7029568135738373,0.44420941300899,0.44515574516284667
61,1.693891805410385,0.4463246959280804,0.44520794754798
62,1.6837182343006134,0.4632469592808038,0.46029222435896905
63,1.6740366101264954,0.46694870438921204,0.46596804861150615
64,1.6736390054225923,0.46483342147012163,0.4662619464592292
65,1.6690361320972442,0.4690639873083025,0.47016960056544166
66,1.6649595260620118,0.4780539397144368,0.47810293888365946
67,1.661479413509369,0.48968799576943417,0.48804988570504104
68,1.6544700741767884,0.4997355896351137,0.49412023264245747
69,1.651518976688385,0.4992067689053411,0.49010636558913534
70,1.6503862261772155,0.4833421470121629,0.4766762270067978
71,1.6437952160835265,0.4833421470121629,0.47797193534320986
72,1.638442689180374,0.493918561607615,0.49091023821660146
73,1.6328597486019134,0.49709148598625064,0.49484153437978756
74,1.6305781543254851,0.4992067689053411,0.5001916810802444
75,1.6231131553649902,0.5156002115282919,0.5158913652805024
76,1.6172706305980682,0.5256478053939715,0.5307925685322897
77,1.609506320953369,0.5298783712321523,0.5359252725453173
78,1.6031301021575928,0.5272342675832893,0.5259778725615506
79,1.6003917336463929,0.520888418826018,0.5191948315154548
80,1.5957685172557832,0.5108408249603384,0.51651518949951
81,1.5903399646282197,0.5108408249603384,0.5170999145583287
82,1.586306208372116,0.5193019566367002,0.5209186259534226
83,1.5803216814994812,0.5267054468535166,0.5246973674979054
84,1.5772456645965576,0.5362242199894236,0.5344456383980705
85,1.5759026825428009,0.5420412480169222,0.5279069445570516
86,1.5746059179306031,0.5520888418826018,0.5343982370049781
87,1.5712442457675935,0.5552617662612375,0.537452029076101
88,1.5729424953460693,0.5594923320994183,0.5408852480112519
89,1.5691904067993163,0.5616076150185088,0.5438400581842054
90,1.5645657002925872,0.5610787942887361,0.5454762443540033
91,1.5611409962177276,0.5690111052353253,0.5543627692019549
92,1.558842623233795,0.5817028027498677,0.5749493539182184
93,1.5540885508060456,0.588048651507139,0.58370202537232
94,1.5493804395198822,0.5838180856689582,0.5787006607391748
95,1.545381599664688,0.5700687466948704,0.5649320793006284
96,1.543607658147812,0.5769434161819144,0.5700447185861043
97,1.5410238206386566,0.5912215758857747,0.5890922421721443
98,1.5388872981071473,0.5996827075621365,0.5976559611474244
99,1.5366376221179963,0.6081438392384981,0.6074180547367163
100,1.5357178688049316,0.6097303014278159,0.6081616345956712
101,1.5297635912895202,0.6060285563194078,0.6038738001021416
102,1.5279497861862184,0.612374405076679,0.6109906573847114
103,1.5274594128131866,0.6218931782125859,0.6220876673254498
104,1.5229589700698853,0.6266525647805394,0.6270707669378558
105,1.5172342717647553,0.6176626123744051,0.6168317113377524
106,1.5180772125720978,0.6054997355896351,0.6024088781932256
107,1.517426711320877,0.6070861977789529,0.6031622110200322
108,1.5180804908275605,0.6028556319407721,0.5987899930592054
109,1.5172765672206878,0.6054997355896351,0.6015357470252225
110,1.5156942546367644,0.6102591221575886,0.6081638243964977
111,1.5161221861839294,0.600211528291909,0.5975263227093356
112,1.5152828693389893,0.6065573770491803,0.6065149999346034
113,1.5127219140529633,0.6044420941300899,0.6048108797855395
114,1.5092619478702545,0.6033844526705446,0.6058410762546609
115,1.5103874385356904,0.5996827075621365,0.6043421357149512
116,1.5046003460884094,0.5980962453728186,0.6043177218504504
117,1.5039464354515075,0.5991538868323638,0.6018263772179148
118,1.499220460653305,0.5917503966155473,0.590497404075478
119,1.4992955505847931,0.588048651507139,0.5854780777484628
120,1.4965476870536805,0.6017979904812268,0.6007055159005306
121,1.4910258591175078,0.6292966684294025,0.6296120507232049
122,1.4903720676898957,0.6351136964569011,0.6366102969808202
123,1.4869817554950715,0.6372289793759915,0.6386650128849463
124,1.4846625983715058,0.6372289793759915,0.6384258219854673
125,1.4850226640701294,0.6430460074034903,0.642895728080884
126,1.4795864820480347,0.639344262295082,0.6375619047989484
127,1.4781410574913025,0.6351136964569011,0.6316237549672331
128,1.472047257423401,0.6382866208355368,0.6343805751557998
129,1.4699999809265136,0.6356425171866738,0.6301915650827407
130,1.4668086051940918,0.641988365943945,0.6352942338211804
131,1.4640993177890778,0.6340560549973558,0.6221558973744411
132,1.4610531508922577,0.6430460074034903,0.6342495964816491
133,1.4567087173461915,0.6430460074034903,0.6326538988558745
134,1.4580438017845154,0.6388154415653093,0.6239214026686827
135,1.455135887861252,0.6467477525118984,0.6348252004619667
136,1.453623068332672,0.6478053939714437,0.6361600323166127
137,1.4512289941310883,0.6573241671073506,0.6498198392100031
138,1.4458603262901306,0.6541512427287149,0.6483217104174942
139,1.4416707694530486,0.662083553675304,0.6578648741109269
140,1.4427611887454987,0.664727657324167,0.66255757092321
141,1.4378294706344605,0.6652564780539397,0.6623733288532208
142,1.4317104041576385,0.6631411951348493,0.6598821351215055
143,1.4321466386318207,0.666314119513485,0.6616461140063058
144,1.4297046422958375,0.656795346377578,0.6508197850645179
145,1.4271422982215882,0.6684294024325753,0.6639333243440397
146,1.422437983751297,0.6710735060814383,0.6677033096204913
147,1.418265128135681,0.6768905341089371,0.674834146354297
148,1.4163947343826293,0.6705446853516658,0.6689678782559495
149,1.41230206489563,0.6705446853516658,0.6701239604693542
150,1.413629764318466,0.6726599682707562,0.6731158162899938
151,1.4067685842514037,0.6763617133791645,0.6759409649131116
152,1.4080348432064056,0.674246430460074,0.6741494919242843
153,1.4080721735954285,0.6694870438921205,0.6684021397313819
154,1.4063788652420044,0.6731887890005288,0.6726249143535109
155,1.4075770676136017,0.674246430460074,0.6734591605186624
156,1.4056241989135743,0.6737176097303015,0.6721046663979395
157,1.4034721851348877,0.674246430460074,0.6724340100358221
158,1.3996079087257385,0.6673717609730302,0.665712165613252
159,1.3984513759613038,0.6726599682707562,0.6717256556949028
160,1.3977453410625458,0.6721311475409836,0.6713170173792316
161,1.3939803123474122,0.6636700158646219,0.6635102916124449
162,1.3918737173080444,0.6541512427287149,0.6532962655018721
163,1.389987289905548,0.6515071390798519,0.6499028563861229
164,1.387173241376877,0.6467477525118984,0.6438733799013445
165,1.3890377759933472,0.6483342147012163,0.6447816632437398
166,1.3842098593711853,0.6499206768905341,0.6460758615812102
167,1.3832149624824523,0.6546800634584876,0.6507136518855886
168,1.3803744971752168,0.664727657324167,0.6621485555079348
169,1.379775381088257,0.662083553675304,0.6596043685307761
170,1.3787800431251527,0.6636700158646219,0.6597901649635955
171,1.3766677141189576,0.6684294024325753,0.6655071848227744
172,1.374608761072159,0.6753040719196193,0.6731463415206768
173,1.3690859615802764,0.674246430460074,0.6709483624702346
174,1.368109667301178,0.6673717609730302,0.6626716942171845
175,1.3693657517433167,0.6700158646218932,0.6660275742780283
176,1.3637988030910493,0.666314119513485,0.6626973130638432
177,1.3630428254604339,0.6684294024325753,0.6651367186783235
178,1.3635460317134858,0.6520359598096246,0.6476780075679324
179,1.362882035970688,0.6382866208355368,0.6322935407647144
180,1.3623954355716705,0.6234796404019037,0.615079827673539
181,1.3655515134334564,0.632469592808038,0.6253283880238788
182,1.36352898478508,0.6292966684294025,0.6209497021193956
183,1.364121323823929,0.641988365943945,0.6348874664357905
184,1.3654698133468628,0.6525647805393971,0.6457109046045283
185,1.3638697743415833,0.6552088841882602,0.6484765274617388
186,1.3588008046150208,0.6583818085668959,0.6529304270995716
187,1.354961621761322,0.662083553675304,0.6584418278704129
188,1.3544027626514434,0.6673717609730302,0.6647588759916168
189,1.3508800745010376,0.6679005817028028,0.6651075571062339
190,1.346644777059555,0.6641988365943945,0.6620524135110095
191,1.3434076189994812,0.6520359598096246,0.6499534343185684
192,1.3405059337615968,0.6520359598096246,0.6500018661393776
193,1.3340387225151062,0.6504494976203067,0.6487701341728326
194,1.3320542216300963,0.6721311475409836,0.6717101319471123
195,1.3306612014770507,0.659439450026441,0.658380028080319
196,1.3302972257137298,0.6583818085668959,0.6565426827318712
197,1.3276340961456299,0.6583818085668959,0.6551249616193531
198,1.326438993215561,0.6610259122157589,0.6573046060604572
199,1.3276483178138734,0.6657852987837123,0.662067202500382
200,1.3224411308765411,0.6731887890005288,0.6699327742525308
201,1.321587085723877,0.6779481755684823,0.6749840511020426
202,1.3219009160995483,0.674246430460074,0.6717071737783471
203,1.3144869804382324,0.6790058170280275,0.6763761764273689
204,1.3147957503795624,0.6758328926493918,0.672339776427079
205,1.3163097500801086,0.6705446853516658,0.6675719409938969
206,1.3112357079982757,0.659439450026441,0.6567951648115898
207,1.3110809803009034,0.6784769962982549,0.6768654177963523
208,1.3076100289821624,0.6869381279746166,0.6867682811604122
209,1.3060712158679961,0.6911686938127974,0.6911740451987926
210,1.3015511989593507,0.6890534108937071,0.6877045016287877
211,1.2983299016952514,0.6901110523532522,0.6891920159238237
212,1.2978067815303802,0.6842940243257536,0.6845191507990294
213,1.2974103212356567,0.686409307244844,0.6852846533506888
214,1.294692325592041,0.6858804865150714,0.682873558132388
215,1.289225971698761,0.6885245901639344,0.6859731854571471
216,1.2891538262367248,0.6885245901639344,0.6856274463557767
217,1.2881079375743867,0.6890534108937071,0.685103808100271
218,1.2887924015522003,0.6879957694341619,0.6828845920250928
219,1.2848613500595092,0.6874669487043892,0.6825647567857389
220,1.2824914276599884,0.6895822316234796,0.6869854168989246
221,1.280693382024765,0.6969857218402962,0.6967650409343008
222,1.279694789648056,0.6980433632998414,0.6987297739013305
223,1.2813422083854675,0.6996298254891592,0.7001738957934932
224,1.27985879778862,0.7006874669487044,0.7002772486702488
225,1.2767960608005524,0.6991010047593865,0.6968664894165943
226,1.2757870316505433,0.7022739291380222,0.7007578528384106
227,1.272259569168091,0.698572184029614,0.697856061063785
228,1.272151881456375,0.6975145425700687,0.6975100676575844
229,1.2752253532409668,0.6964569011105235,0.6964196727033981
230,1.2734767496585846,0.6948704389212057,0.6960421078931726
231,1.2700341105461121,0.701216287678477,0.7028431001342571
232,1.2693638026714325,0.6959280803807509,0.6957078409614936
233,1.2681747913360595,0.6991010047593865,0.6979830755823532
234,1.2620293259620667,0.6996298254891592,0.698801299141012
235,1.264320170879364,0.7049180327868853,0.7049549498613343
236,1.2630737364292144,0.7022739291380222,0.7012597301812671
237,1.2633626461029053,0.7059756742464305,0.7044963272211157
238,1.2613631665706635,0.7112638815441565,0.7088281312039307
239,1.2610332548618317,0.7091485986250661,0.7059293868150343
240,1.260213667154312,0.7086197778952935,0.7055994914623638
241,1.2589036762714385,0.706504494976203,0.7041626783860069
242,1.2583477556705476,0.7123215230037018,0.7100568729989585
243,1.254565018415451,0.713379164463247,0.7117075738500913
244,1.254239696264267,0.7207826546800634,0.7197091649516716
245,1.253070992231369,0.7218402961396087,0.7210642085059602
246,1.2516143143177032,0.7250132205182444,0.7251067352705431
247,1.251156634092331,0.7228979375991539,0.7236493558743603
248,1.2504139125347138,0.7228979375991539,0.7237025405335137
249,1.2458373785018921,0.7213114754098361,0.7216503575709885
250,1.246568101644516,0.7181385510312004,0.7182455832773819
251,1.2455916225910186,0.7128503437334743,0.7132643792352077
252,1.245612418651581,0.706504494976203,0.7073715452496493
253,1.237521266937256,0.71602326811211,0.7169378925034676
254,1.2345195651054381,0.7181385510312004,0.719351958509727
255,1.2298555433750153,0.7234267583289264,0.7246062997526718
256,1.2253936171531676,0.7218402961396087,0.7227247080952577
257,1.2237296164035798,0.7170809095716552,0.7181365608700819
258,1.2198690354824067,0.7197250132205183,0.7206572098218195
259,1.221572071313858,0.7234267583289264,0.7247506911002289
260,1.217838752269745,0.7213114754098361,0.7230396537819962
261,1.221126627922058,0.7234267583289264,0.7253477480831139
262,1.2202883899211883,0.7218402961396087,0.7233872070220143
1,2.017100441455841,0.17398202009518773,0.10921791730106353
2,2.0111770272254943,0.17662612374405076,0.11316886088882025
3,2.0095921993255614,0.18032786885245902,0.11667819709761915
4,2.003928005695343,0.18773135906927552,0.12234919595321159
5,1.998457670211792,0.1935483870967742,0.1268863717577722
6,1.9911228656768798,0.19883659439450027,0.13060992636983387
7,1.9876687586307527,0.19725013220518245,0.13265404085964985
8,1.9794650852680207,0.20518244315177156,0.13858106382089225
9,1.9754658222198487,0.21523003701745108,0.14493425124995804
10,1.9684897720813752,0.21998942358540455,0.15003203175729687
11,1.9610884249210359,0.22527763088313063,0.15519222089144263
12,1.9543569147586823,0.23691168693812797,0.16808707368955247
13,1.944909358024597,0.2469592808038075,0.17633358613142544
14,1.9396106064319611,0.2506610259122158,0.1763195243978897
15,1.935929775238037,0.25013220518244317,0.17677545020387672
16,1.9296793043613434,0.26017979904812266,0.18568302474895312
17,1.9233748853206634,0.2527763088313062,0.1854704971828197
18,1.9174009799957275,0.2607086197778953,0.19526350471957582
19,1.9105476081371306,0.25753569539925963,0.19222892388414917
20,1.9082399249076842,0.25806451612903225,0.192170646551917
21,1.9002155005931853,0.26493918561607616,0.19743325046958327
22,1.8943643867969513,0.27075621364357483,0.2019118853886845
23,1.8871120393276215,0.2760444209413009,0.20731266212355667
24,1.8812023758888246,0.28186144896879956,0.21619752302520287
25,1.872061264514923,0.2786885245901639,0.21310979125322252
26,1.8608278334140778,0.28609201480698043,0.22129148155696127
27,1.8549562096595764,0.29349550502379695,0.23113909542061453
28,1.8517209351062776,0.3003701745108408,0.2405400283340135
29,1.8399062991142272,0.3077736647276573,0.25085795500807234
30,1.834258598089218,0.31094658910629297,0.25345837499892204
31,1.8276186108589172,0.3120042305658382,0.2542896277227726
32,1.8234670162200928,0.3225806451612903,0.2686023033506971
33,1.8154860258102417,0.33262823902696986,0.28122930894209547
34,1.8068496882915497,0.32786885245901637,0.275993345495692
35,1.8023961365222931,0.3426758328926494,0.297200466532875
36,1.7969823122024535,0.3437334743521946,0.2970250534098966
37,1.7880668640136719,0.3569539925965098,0.3166071912703214
38,1.7781798362731933,0.36753040719196195,0.32627096942706996
39,1.7724055767059326,0.36911686938127974,0.32629283441444895
40,1.7658844888210297,0.3770491803278688,0.3384205840800695
41,1.7565029501914977,0.38233738762559494,0.34551283376752
42,1.749745523929596,0.3886832363828662,0.3527167524614051
43,1.7452654421329499,0.3886832363828662,0.3566088853054663
44,1.7408987879753113,0.39079851930195664,0.36097027657053365
45,1.7352537631988525,0.39925965097831834,0.3676430696874791
46,1.728973489999771,0.3950290851401375,0.36287620723261804
47,1.7253843903541566,0.40190375462718136,0.3735647446046362
48,1.7202455759048463,0.40666314119513486,0.37962597570357
49,1.7167294323444366,0.4093072448439979,0.38288176069955926
50,1.713341873884201,0.42199894235854046,0.40134053620379895
51,1.7074894189834595,0.42199894235854046,0.4032168773835603
52,1.7009368896484376,0.4325753569539926,0.4172105849051297
53,1.6941942989826202,0.4336329984135378,0.41623254749941296
54,1.6891397416591645,0.4383923849814913,0.41893110556941604
55,1.6851651847362519,0.43892120571126386,0.42227622327753844
56,1.679614919424057,0.4405076679005817,0.42000633001188836
57,1.6737612068653107,0.446853516657853,0.4283521401295192
58,1.6682970225811005,0.4526705446853517,0.4345646706452784
59,1.6645414531230927,0.45690111052353255,0.4434347521765694
60,1.661777287721634,0.4574299312533051,0.4422534096184357
61,1.6597121059894562,0.4553146483342147,0.43369150794474015
62,1.6572345912456512,0.46007403490216814,0.43987954705098825
63,1.6523474037647248,0.46747752511898466,0.4541420377712007
64,1.645761102437973,0.464304600740349,0.4527991819539849
65,1.6432418525218964,0.4621893178212586,0.4452431235033603
66,1.6407889127731323,0.4574299312533051,0.44064617730310635
67,1.6375852406024933,0.46007403490216814,0.4420784569469216
68,1.6335930466651916,0.4621893178212586,0.4465223232168046
69,1.6307009220123292,0.46589106292966687,0.4475444549190403
70,1.6281049609184266,0.4711792702273929,0.4517672050599864
71,1.6202029824256896,0.46483342147012163,0.44840846687624447
72,1.6177846431732177,0.46694870438921204,0.4500516867880764
73,1.615050047636032,0.4701216287678477,0.45017651720973045
74,1.6123705565929414,0.46589106292966687,0.4441691728942879
75,1.6075575828552247,0.46483342147012163,0.43789337140915296
76,1.5998856365680694,0.46007403490216814,0.4351408442671935
77,1.5943715453147889,0.47540983606557374,0.457807119602842
78,1.5879591941833495,0.48016922263352724,0.46878482022091894
79,1.582161283493042,0.4865150713907985,0.47733389158077694
80,1.575924801826477,0.4859862506610259,0.4795713064496624
81,1.5735271692276,0.4859862506610259,0.4783184002867869
82,1.5719508469104766,0.4833421470121629,0.47379127103420987
83,1.5684058845043183,0.48757271285034376,0.4762393876281918
84,1.5643622517585754,0.48757271285034376,0.47471517032893445
85,1.555928748846054,0.4949762030671602,0.48386971739409645
86,1.5543500065803528,0.5013220518244316,0.4898437378621425
87,1.553490799665451,0.5034373347435219,0.491721508107283
88,1.549268239736557,0.49550502379693284,0.48233918265384756
89,1.5481175005435943,0.4944473823373876,0.47860025527363603
90,1.5448852002620697,0.49709148598625064,0.48248822576592393
91,1.5432639002799988,0.5002644103648863,0.4868805889104169
92,1.541091787815094,0.5081967213114754,0.49911642397187933
93,1.5391812920570374,0.5134849286092015,0.5050924050193089
94,1.5374997198581695,0.5198307773664728,0.5142732727458909
95,1.5342271447181701,0.5118984664198837,0.503343333155501
96,1.5334861755371094,0.5081967213114754,0.4999283755584757
97,1.5304705440998077,0.5108408249603384,0.5025649824701874
98,1.5296757817268372,0.5118984664198837,0.5047125091360115
99,1.524072879552841,0.5108408249603384,0.5029914023819522
100,1.5204113483428956,0.5129561078794289,0.5024107590477318
101,1.51875142455101,0.508725542041248,0.4977332070638532
102,1.5165101647377015,0.5193019566367002,0.5122956474584363
103,1.5116224706172943,0.5071390798519302,0.49575367629392625
104,1.5111144483089447,0.5124272871496562,0.49706711649560104
105,1.505368858575821,0.520888418826018,0.5068202158911408
106,1.5013779282569886,0.5145425700687467,0.4984895821876271
107,1.4998282849788667,0.5214172395557906,0.5058698144125726
108,1.4964229106903075,0.5351665785298784,0.5193967218049409
109,1.4924991250038147,0.5430988894764675,0.5241116803917999
110,1.4910511434078217,0.5388683236382866,0.5197759360755072
111,1.4894977390766144,0.5378106821787414,0.5148247820831752
112,1.4846211194992065,0.5356953992596509,0.5191540785793299
113,1.481027364730835,0.5404547858276044,0.5288375251638743
114,1.479043674468994,0.5489159175039662,0.541219949658636
115,1.4741670429706573,0.5542041248016922,0.5492860377112673
116,1.4723077714443207,0.5573770491803278,0.5526658388836495
117,1.4667079865932464,0.5510312004230565,0.5448688857836016
118,1.4612503468990325,0.5420412480169222,0.5336913761416942
119,1.4638143718242644,0.5399259650978319,0.5288834741221509
120,1.4651248633861542,0.550502379693284,0.5436615765181093
121,1.462487018108368,0.558434690639873,0.5509685395949767
122,1.4579412281513213,0.5494447382337387,0.54462829807776
123,1.456765502691269,0.5436277102062401,0.5333191016501742
124,1.4531525552272797,0.5494447382337387,0.5382320503907615
125,1.451820296049118,0.5415124272871497,0.5299902838446996
126,1.44773211479187,0.5415124272871497,0.5303272780237979
127,1.4474205076694489,0.5462718138551031,0.5363939410736537
128,1.4425451278686523,0.5436277102062401,0.5361444595779173
129,1.4398187696933746,0.5399259650978319,0.5348344833747901
130,1.4386595487594604,0.5441565309360127,0.5434701521146208
131,1.4351293742656708,0.5457429931253305,0.5419107887990119
132,1.4337285816669465,0.5510312004230565,0.5451983218150859
133,1.4326857328414917,0.5457429931253305,0.5383901335914201
134,1.4305655896663665,0.5483870967741935,0.5415638572948116
135,1.4306979715824126,0.5526176626123744,0.5479990851399779
136,1.4263745248317719,0.5404547858276044,0.5302935632254758
137,1.425804114341736,0.5409836065573771,0.5314179336955577
138,1.4227281928062439,0.5282919090428345,0.5150976186109373
139,1.423022586107254,0.5356953992596509,0.5269129354203741
140,1.4198608219623565,0.5468006345848757,0.5444944486406368
141,1.4205041587352754,0.550502379693284,0.5499045297612211
142,1.4172468960285187,0.5489159175039662,0.5438748287892913
143,1.4168341338634491,0.550502379693284,0.5466438957616586
144,1.4125347912311554,0.5573770491803278,0.5560615999098596
145,1.4090632259845735,0.5631940772078265,0.560358650361828
146,1.406539797782898,0.5631940772078265,0.5582957953831028
147,1.4065974831581116,0.565309360126917,0.561518775469936
148,1.4036057770252228,0.56795346377578,0.560716967397174
149,1.4022805750370027,0.56795346377578,0.5615455175392496
150,1.4024151504039764,0.5547329455314648,0.5450662840481425
151,1.401660108566284,0.5542041248016922,0.5422173159707497
152,1.4005079984664917,0.5642517186673718,0.5562987144962485
153,1.399241918325424,0.5605499735589635,0.5529108309404027
154,1.399742716550827,0.5621364357482813,0.5558841230384869
155,1.3972104847431184,0.562665256478054,0.5574902531264987
156,1.3940966784954072,0.565309360126917,0.562641929111698
157,1.3958785712718964,0.5705975674246431,0.5678240475300625
158,1.3919318318367004,0.5774722369116869,0.5720379846082045
159,1.3918648481369018,0.5806451612903226,0.5703363018871308
160,1.3905220985412599,0.5690111052353253,0.5498970548773624
161,1.3902957558631897,0.56795346377578,0.5465957357325146
162,1.3894055902957916,0.5663670015864621,0.5519179497278514
163,1.3889473021030425,0.5700687466948704,0.5624569178126236
164,1.3878495693206787,0.5705975674246431,0.5663299370044313
165,1.3875740766525269,0.5705975674246431,0.5674114907797602
166,1.3861851871013642,0.5552617662612375,0.5492335808764311
167,1.3834152519702911,0.55579058699101,0.5453450182005014
168,1.3825327157974243,0.5631940772078265,0.554151748764788
169,1.38032466173172,0.5658381808566896,0.5580679432070196
170,1.379853755235672,0.5785298783712322,0.5727120272718115
171,1.3805303990840911,0.5758857747223691,0.5687611092366732
172,1.379383909702301,0.5737704918032787,0.5659951432440531
173,1.3762033402919769,0.565309360126917,0.5593952253143807
174,1.3734039843082428,0.56795346377578,0.5693955794152247
175,1.37638880610466,0.5700687466948704,0.5659961205677688
176,1.3734787166118623,0.5647805393971443,0.5620159052845762
177,1.3736191391944885,0.5637228979375991,0.5605893196238373
178,1.3704030871391297,0.5663670015864621,0.5643547864103565
179,1.3699614465236665,0.5684822845055526,0.564923928829958
180,1.3662023723125458,0.5690111052353253,0.5610327674232678
181,1.3627797961235046,0.5663670015864621,0.5585295681374806
182,1.36392422914505,0.5668958223162348,0.5621937863095464
183,1.3592098951339722,0.565309360126917,0.5651677335800844
184,1.361391270160675,0.5547329455314648,0.5564935590356882
185,1.3599261939525604,0.5658381808566896,0.5675492147956379
186,1.3587056636810302,0.5716552088841883,0.5711491683634987
187,1.3551318109035493,0.5705975674246431,0.5678541763697488
188,1.357970380783081,0.5748281332628239,0.5715288219944225
189,1.3567516326904296,0.5774722369116869,0.5629236410855133
190,1.3567329525947571,0.5790586991010047,0.5558517777979203
191,1.360527354478836,0.5774722369116869,0.5558761315469652
192,1.358714944124222,0.5753569539925966,0.5534879731455125
193,1.3562655746936798,0.5785298783712322,0.5643970651014547
194,1.3556682884693145,0.5838180856689582,0.5754040948961288
195,1.3513072311878205,0.5817028027498677,0.5811407820614398
196,1.3501536846160889,0.5885774722369117,0.5906546627289931
197,1.3509168684482575,0.585404547858276,0.5868938640643918
198,1.349214142560959,0.5806451612903226,0.5756771191182876
199,1.349196308851242,0.5806451612903226,0.5840569425691029
200,1.3521810472011566,0.5822316234796404,0.5867090757859831
201,1.3482966005802155,0.5864621893178212,0.5911450893581194
202,1.350430327653885,0.5832892649391856,0.5890704561562214
203,1.3497648119926453,0.5864621893178212,0.5903194078610728
204,1.346913993358612,0.5822316234796404,0.5814844074938617
205,1.3487715005874634,0.5843469063987309,0.5838930710774893
206,1.3447880625724793,0.5875198307773665,0.5894884005107708
207,1.3428552746772766,0.5869910100475939,0.588761722474042
208,1.3429217994213105,0.5885774722369117,0.590522075554656
209,1.340744638442993,0.5901639344262295,0.5921585863982132
210,1.342020082473755,0.5891062929666843,0.589021718916929
211,1.3442285478115081,0.600211528291909,0.6000312064211937
212,1.3430294156074525,0.6012691697514543,0.6000728505455284
213,1.3400005519390106,0.5954521417239556,0.5940586623381255
214,1.3391071498394012,0.5996827075621365,0.5988329683388037
215,1.342368519306183,0.588048651507139,0.5849433253230599
216,1.3435476183891297,0.5891062929666843,0.5853583985150008
217,1.3436697006225586,0.5980962453728186,0.5936556781264783
218,1.3425693452358245,0.5980962453728186,0.591897583815505
219,1.3395508050918579,0.5917503966155473,0.584019721339212
220,1.337699717283249,0.5970386039132733,0.592734136256744
221,1.3373373091220855,0.5991538868323638,0.5930466048682792
222,1.336837536096573,0.5991538868323638,0.594489984293198
223,1.3375531435012817,0.5986250661025913,0.5960948833658254
224,1.3386060893535614,0.5959809624537282,0.59495675541684
225,1.3413852095603942,0.5986250661025913,0.5988280554188022
226,1.3376830697059632,0.6023268112109995,0.6030105356492782
227,1.3379604160785674,0.5906927551560022,0.586202922233088
228,1.3346662938594818,0.5996827075621365,0.5973166927398778
229,1.3323797047138215,0.6065573770491803,0.6069379360520744
230,1.3319451928138732,0.6134320465362242,0.6135326984685793
231,1.3318892419338226,0.6118455843469064,0.6099721274141628
232,1.333605068922043,0.6060285563194078,0.5945948584964924
233,1.332358604669571,0.6039132734003173,0.5908607493304795
234,1.3302263021469116,0.6065573770491803,0.5917976620440566
235,1.3291150212287903,0.6028556319407721,0.5838727787637029
236,1.327944016456604,0.5980962453728186,0.5819291717813853
237,1.3292505860328674,0.5965097831835008,0.5810932548578346
238,1.3261685431003571,0.6012691697514543,0.5871624445495277
239,1.3245152890682221,0.6092014806980434,0.6015111445634869
240,1.3242148339748383,0.6086726599682708,0.597500101732726
241,1.3223099827766418,0.6049709148598625,0.5881081290149879
242,1.3193712294101716,0.6007403490216816,0.5800967259073839
243,1.3216501832008363,0.5996827075621365,0.5843114641262532
244,1.319636881351471,0.5986250661025913,0.5858481887013917
245,1.3191579818725585,0.5896351136964569,0.5792266361121532
246,1.317397379875183,0.5838180856689582,0.5761946535351778
247,1.3135131239891051,0.5869910100475939,0.5814661067184009
248,1.314940983057022,0.5864621893178212,0.5817376306683746
249,1.3122946083545686,0.5959809624537282,0.5966049600023429
250,1.3122091233730315,0.6054997355896351,0.6054440732757618
251,1.3118813157081604,0.6028556319407721,0.6046049037545899
252,1.311640626192093,0.6054997355896351,0.6108251248766613
253,1.3117686271667481,0.5959809624537282,0.6029161485636158
254,1.3128150224685669,0.5848757271285034,0.59268327730972
255,1.3135160624980926,0.594923320994183,0.6019877610706237
256,1.3116686463356018,0.5954521417239556,0.5993358249806159
257,1.3107762575149535,0.5906927551560022,0.5953096575007407
258,1.3097687542438508,0.5970386039132733,0.601341948402966
259,1.3079717636108399,0.594923320994183,0.5970310921701747
260,1.310220730304718,0.597567424643046,0.5960532996368668
261,1.3073199152946473,0.597567424643046,0.5891948615896382
262,1.3081422746181488,0.6113167636171338,0.6058095907903672
263,1.3044434666633606,0.6039132734003173,0.6048995758847042
264,1.3047704637050628,0.6102591221575886,0.6065943484746945
265,1.3057963967323303,0.6150185087255421,0.6190066542163609
266,1.3035686254501342,0.6023268112109995,0.6097275817579147
267,1.3018034934997558,0.594923320994183,0.6007542830594487
268,1.3017628610134124,0.6017979904812268,0.606366163458926
269,1.3035557210445403,0.6092014806980434,0.6143743549130144
270,1.3012449502944947,0.6102591221575886,0.6156303934269233
271,1.2961767613887787,0.6054997355896351,0.6109193134746934
272,1.2975606143474578,0.6144896879957694,0.618917480228389
273,1.297944712638855,0.6139608672659969,0.6175365337615943
274,1.2977378785610199,0.6144896879957694,0.6181710250012317
275,1.2955424070358277,0.6160761501850872,0.6193780651778086
276,1.2973040699958802,0.6197778952934955,0.6226385505666582
277,1.2934641361236572,0.6224219989423585,0.6260188294419927
278,1.2923409163951873,0.6187202538339502,0.6215517877194575
279,1.2908033370971679,0.6139608672659969,0.6165715525031256
280,1.291421604156494,0.6166049709148599,0.619714377888777
281,1.29090718626976,0.6181914331041777,0.6229368868938615
282,1.2882348358631135,0.6181914331041777,0.6235320055638197
283,1.2856351256370544,0.6097303014278159,0.6158062791914628
284,1.285930520296097,0.6229508196721312,0.6262856027400922
285,1.289474219083786,0.6261237440507668,0.6226255622030319
286,1.2861618220806121,0.6203067160232681,0.6171880822386139
287,1.288194292783737,0.6213643574828134,0.621254861486076
288,1.2904724895954132,0.6250661025912215,0.6285401039962738
289,1.2868943810462952,0.6250661025912215,0.628287484464293
290,1.2904417216777802,0.6255949233209942,0.6258245951479087
291,1.282963365316391,0.6250661025912215,0.6267174938703217
292,1.2825509309768677,0.6240084611316764,0.6194508510789414
293,1.2832172632217407,0.6160761501850872,0.6074263814025214
294,1.2800012111663819,0.6176626123744051,0.6139344919502959
295,1.2783382534980774,0.6208355367530407,0.6216884267823418
296,1.2784104645252228,0.6144896879957694,0.6142526994607838
297,1.278708702325821,0.6224219989423585,0.6235355137300187
298,1.2786088943481446,0.629825489159175,0.6314412661893857
299,1.2803579270839691,0.6303543098889477,0.6307700588848927
300,1.2815137922763824,0.6213643574828134,0.6209255097184185
301,1.2817480504512786,0.6176626123744051,0.6168229151272463
302,1.280182123184204,0.6107879428873612,0.6082744241096177
303,1.2802223086357116,0.6097303014278159,0.6084074433906738
304,1.2800865471363068,0.6102591221575886,0.6088423492147504
305,1.2795002460479736,0.6076150185087256,0.6054736759336887
306,1.277136319875717,0.6144896879957694,0.6123732466057094
307,1.2783832252025604,0.6229508196721312,0.6232000800990717
308,1.2774445056915282,0.6203067160232681,0.621698245699445
309,1.278064203262329,0.6017979904812268,0.6014293384918725
310,1.2744965612888337,0.6012691697514543,0.6026617015445318
311,1.275765061378479,0.5885774722369117,0.5871732693267934
312,1.2748172581195831,0.585404547858276,0.5852855165711934
313,1.2751071095466613,0.5885774722369117,0.5906452691471988
314,1.2737110137939454,0.600211528291909,0.6037521788847814
315,1.2705760061740876,0.600211528291909,0.6034282224724995
316,1.2701956927776337,0.6070861977789529,0.6085336118427449
317,1.26738321185112,0.6065573770491803,0.6067961859542387
318,1.26943838596344,0.6150185087255421,0.6113149098401933
319,1.2688811838626861,0.6139608672659969,0.611400454807241
320,1.2674716711044312,0.6176626123744051,0.6141610666307764
321,1.2661382377147674,0.6166049709148599,0.6156856257862362
322,1.2679010033607483,0.6176626123744051,0.6188427150302094
323,1.266906213760376,0.6213643574828134,0.6231435151651826
324,1.2653815150260925,0.624537281861449,0.6266526811332946
325,1.2672168731689453,0.6229508196721312,0.6266100471602779
326,1.26722349524498,0.6081438392384981,0.6133420552095268
327,1.2672759592533112,0.6044420941300899,0.6090607773145221
328,1.2700122773647309,0.6086726599682708,0.6118156992013597
329,1.2678278625011443,0.6076150185087256,0.6106101182878335
330,1.2678700029850005,0.6218931782125859,0.6245417696917844
331,1.2657251536846161,0.6160761501850872,0.6177164900979409
332,1.266172045469284,0.6023268112109995,0.6023054075707971
333,1.265143448114395,0.6007403490216816,0.6019237316863629
334,1.2647517442703247,0.6102591221575886,0.6106454704569104
335,1.2605404496192931,0.6144896879957694,0.6151264808077009
336,1.2601822197437287,0.6166049709148599,0.618283210803144
337,1.2565439581871032,0.6144896879957694,0.6163185451812488
338,1.254684466123581,0.6134320465362242,0.6160419247649542
339,1.2529511392116546,0.6102591221575886,0.6134587111942754
340,1.2542498052120208,0.6181914331041777,0.6227486929683874
341,1.2538259863853454,0.6160761501850872,0.6211286842786841
342,1.2546737909317016,0.6107879428873612,0.6155994536562094
343,1.251972097158432,0.6234796404019037,0.627268897041846
344,1.255473405122757,0.6335272342675833,0.635587030839389
345,1.2531651973724365,0.6303543098889477,0.6310873499987633
346,1.2519585490226746,0.6234796404019037,0.6186441125851788
347,1.2511772155761718,0.6282390269698572,0.6141242322660906
348,1.2524117708206177,0.6277102062400846,0.6131009194493519
349,1.2510790467262267,0.629825489159175,0.6181149000287912
350,1.247734272480011,0.6287678476996298,0.6216924702144978
351,1.2480098009109497,0.6255949233209942,0.6201280260004014
352,1.2503710329532622,0.6314119513484928,0.6307365608057722
353,1.2505010604858398,0.6287678476996298,0.6298647994897294
354,1.2475541949272155,0.6234796404019037,0.6244844292501609
355,1.2509952664375306,0.6287678476996298,0.6306320290301014
356,1.248665463924408,0.6250661025912215,0.6260827457523287
357,1.2464714348316193,0.6282390269698572,0.629181799362933
358,1.2455771386623382,0.627181385510312,0.6253634932997395
359,1.2479668498039245,0.6303543098889477,0.6281404382659329
360,1.2435343444347382,0.6292966684294025,0.6283760333229693
361,1.2477380216121674,0.6292966684294025,0.6296205205436535
362,1.2445271074771882,0.6261237440507668,0.6276765760598707
363,1.2415876269340516,0.6266525647805394,0.62864735273952
364,1.2401878595352174,0.624537281861449,0.6280137592525076
365,1.2397078812122344,0.6224219989423585,0.6262767861253692
366,1.240306657552719,0.6287678476996298,0.6302544735723421
367,1.2377606987953187,0.627181385510312,0.6294590048846257
368,1.2336788654327393,0.6335272342675833,0.6366644760635553
369,1.2349075257778168,0.6292966684294025,0.6335472725997373
370,1.2347687602043151,0.6261237440507668,0.6287499880820447
371,1.233863252401352,0.6208355367530407,0.6219750959812236
372,1.2318419456481933,0.627181385510312,0.6280314490833062
373,1.2333167254924775,0.629825489159175,0.6310031774970115
374,1.2297453463077546,0.6319407720782655,0.6336968060711218
375,1.2309691488742829,0.6372289793759915,0.6363521401050006
376,1.2314742028713226,0.6335272342675833,0.6314632846670446
377,1.2315443813800813,0.6335272342675833,0.6315400944978897
378,1.2271143257617951,0.6372289793759915,0.6342369002005996
379,1.2311539113521577,0.6319407720782655,0.6272801283271168
380,1.2304105103015899,0.6340560549973558,0.6275386874082741
381,1.2335111558437348,0.629825489159175,0.6233728439258731
382,1.2305669069290162,0.6335272342675833,0.626520945648953
383,1.2281257390975953,0.6382866208355368,0.6323137992175792
384,1.2303972125053406,0.639344262295082,0.6361827457344452
385,1.2238774716854095,0.6340560549973558,0.6278756164856939
386,1.2235341906547545,0.6329984135378107,0.62721348589936
387,1.2232882857322693,0.636700158646219,0.6319903044497198
388,1.2197993874549866,0.6340560549973558,0.6285036397610669
389,1.2214179575443267,0.6351136964569011,0.6313402843599011
390,1.221777230501175,0.636700158646219,0.6322896419381369
391,1.2211217820644378,0.6372289793759915,0.6340315280638488
392,1.2201354265213014,0.6398730830248546,0.6371971571497037
393,1.2185195207595825,0.6451612903225806,0.6444235701575531
394,1.2153204441070558,0.6456901110523533,0.6449625832500757
395,1.2183045983314513,0.6467477525118984,0.645714306097908
396,1.2183605015277863,0.6451612903225806,0.642987238073709
397,1.2164443254470825,0.6499206768905341,0.6479592882539781
398,1.2130589604377746,0.6499206768905341,0.6484467055901002
399,1.2159230172634126,0.6530936012691697,0.6521056480168025
400,1.2133278846740723,0.6520359598096246,0.6498929543590064
401,1.2129983305931091,0.6525647805393971,0.648447575286655
402,1.2127743422985078,0.6552088841882602,0.6509865915024634
403,1.2107367634773254,0.6557377049180327,0.6513545189689499
404,1.2072595953941345,0.6504494976203067,0.6461286007160315
405,1.2110732257366181,0.6573241671073506,0.6548261399160379
406,1.2092911064624787,0.6520359598096246,0.647347371112817
407,1.2125495553016663,0.6483342147012163,0.6435727966751076
408,1.209360808134079,0.659439450026441,0.6585695151048591
409,1.2059776306152343,0.6631411951348493,0.6619697873712017
410,1.2063400506973267,0.6488630354309889,0.6464736598260927
411,1.211187881231308,0.6525647805393971,0.6482922462255836
412,1.2053461611270904,0.6483342147012163,0.6420750186812171
413,1.2069904804229736,0.6557377049180327,0.6535977458560157
414,1.2070015788078308,0.6536224219989424,0.6493159765850897
415,1.2036390602588654,0.6641988365943945,0.6612258393317908
416,1.201058167219162,0.6673717609730302,0.665522583724996
417,1.199078768491745,0.6657852987837123,0.6630819414082721
418,1.2000551104545594,0.6673717609730302,0.6643359536858903
419,1.197352021932602,0.6679005817028028,0.6656844066649422
420,1.1948248326778412,0.6668429402432575,0.6652362333104499
421,1.2005507588386535,0.6673717609730302,0.6637577712380626
422,1.2018765449523925,0.6641988365943945,0.6563071991436374
423,1.19834343791008,0.6636700158646219,0.6453117780551348
424,1.199191588163376,0.6599682707562137,0.6413506831197691
425,1.1991116642951964,0.659439450026441,0.6408065405246691
426,1.1960234224796296,0.668958223162348,0.6598481544069132
427,1.1963416934013367,0.6684294024325753,0.6618228747628235
428,1.193737268447876,0.6631411951348493,0.6591669105296745
429,1.193074107170105,0.6631411951348493,0.6609670784603562
430,1.1920885801315309,0.6641988365943945,0.6607289223813904
431,1.1917473793029785,0.6668429402432575,0.659912062115352
432,1.1928255200386046,0.6673717609730302,0.6591732403442971
433,1.1923125028610229,0.671602326811211,0.6655548283780858
434,1.1928559958934783,0.6694870438921205,0.6654389964777492
435,1.1926172137260438,0.668958223162348,0.6643249327001348
436,1.1905801594257355,0.668958223162348,0.6628160910450717
437,1.1936769425868987,0.668958223162348,0.6661928548778869
438,1.1898852467536927,0.6694870438921205,0.6690516450274383
439,1.1916117727756501,0.6631411951348493,0.6630176253672249
440,1.1883707761764526,0.664727657324167,0.6651437286381686
441,1.1873316943645478,0.6726599682707562,0.6722898215039015
442,1.1874543964862823,0.6795346377578001,0.6795331548403153
443,1.1886060118675232,0.6726599682707562,0.6726835524975368
444,1.18450670838356,0.6726599682707562,0.6728850754531658
445,1.1852110147476196,0.6774193548387096,0.67823800144791
446,1.1832199454307557,0.671602326811211,0.6708675251958363
447,1.1824288964271545,0.6737176097303015,0.6729080290003101
448,1.181623214483261,0.6774193548387096,0.6761909512894819
449,1.182382309436798,0.6694870438921205,0.6680125594835129
450,1.181998884677887,0.668958223162348,0.668244655400985
451,1.1832091748714446,0.6641988365943945,0.6612406590741872
452,1.1842229545116425,0.671602326811211,0.670886629205554
453,1.1852307140827179,0.6737176097303015,0.67293448919718
454,1.1812919437885285,0.6679005817028028,0.6648613665994061
455,1.1807671189308167,0.6784769962982549,0.6747326585821914
456,1.1807874619960785,0.6753040719196193,0.6740329931125418
457,1.1776286959648132,0.6774193548387096,0.6751141450670601
458,1.1766885936260223,0.6827075621364358,0.6771844368287254
459,1.1770495891571044,0.6827075621364358,0.6733249545128854
460,1.179909384250641,0.6842940243257536,0.675275472436151
461,1.1779258847236633,0.6869381279746166,0.6747844912259342
462,1.1780031025409698,0.6874669487043892,0.6755603452699788
463,1.176248127222061,0.6885245901639344,0.6770593016396579
464,1.1759105443954467,0.6879957694341619,0.6734802688684594
465,1.1775694131851195,0.686409307244844,0.6762988794677328
466,1.1756872594356538,0.6853516657852988,0.6759669018137338
467,1.1754637598991393,0.686409307244844,0.679919019916472
468,1.1716448068618774,0.6901110523532522,0.6848326974626465
469,1.1709136366844177,0.6975145425700687,0.6976456174129902
470,1.1677856028079987,0.6932839767318879,0.6964215349172866
471,1.168035078048706,0.6943416181914331,0.6974514784923619
472,1.171689009666443,0.6964569011105235,0.7002721576003006
473,1.1748631060123444,0.6975145425700687,0.700989042157048
474,1.1706022381782533,0.6927551560021152,0.6962228517642147
475,1.1704852163791657,0.6959280803807509,0.7002713696237247
476,1.1672153770923615,0.6874669487043892,0.6926119207468714
477,1.1703808188438416,0.6911686938127974,0.6959465532641799
478,1.168172252178192,0.6953992596509783,0.6987348575965774
479,1.1673207461833954,0.7001586462189318,0.7041785179979262
480,1.163786029815674,0.6953992596509783,0.6995035456040235
481,1.163880705833435,0.6975145425700687,0.7000437076856082
482,1.163842225074768,0.6991010047593865,0.7020178502111671
483,1.159518653154373,0.7001586462189318,0.7024671573718683
484,1.162764173746109,0.6980433632998414,0.700445404724747
485,1.1609923601150514,0.6964569011105235,0.6990057487152951
486,1.1581004679203033,0.6869381279746166,0.6874252267521302
487,1.1580331802368165,0.6916975145425701,0.6921917704641599
488,1.1571267127990723,0.6932839767318879,0.6941982969777509
489,1.1573282480239868,0.6948704389212057,0.6968021610311966
490,1.1597098231315612,0.6906398730830249,0.6931853587835104
491,1.1612392127513886,0.6848228450555262,0.6858310489030092
492,1.1603226065635681,0.6811210999471179,0.6796416601413735
493,1.161175048351288,0.6879957694341619,0.6886549397024103
494,1.161556601524353,0.6869381279746166,0.6863727432830556
495,1.1612216651439666,0.6869381279746166,0.6863716538879814
496,1.1580691635608673,0.6906398730830249,0.6914360945661931
497,1.157137107849121,0.6943416181914331,0.6952937390352348
498,1.1545692324638366,0.7001586462189318,0.7004503490538266
499,1.1558168888092042,0.7049180327868853,0.7053473463582305
500,1.1549663305282594,0.7043892120571127,0.7052142276776998
1,2.023144483566284,0.22897937599153886,0.1693381026374741
2,1.9714875221252441,0.3003701745108408,0.26300659360270695
3,1.9281061887741089,0.39079851930195664,0.37072666706006163
4,1.8950634002685547,0.46060285563194076,0.43924706329303126
5,1.8675918579101562,0.4881015335801163,0.4561468610582199
6,1.827228307723999,0.5124272871496562,0.4786099017363706
7,1.7819932699203491,0.5293495505023796,0.4999205548733786
8,1.755921721458435,0.5473294553146484,0.5229141217128778
9,1.728235125541687,0.5663670015864621,0.549314180868207
10,1.6992324590682983,0.594923320994183,0.5855884733497284
1,2.007546901702881,0.18191433104177684,0.1308078007345633
2,2.0042762756347656,0.18350079323109467,0.13088174633080993
3,2.0055489540100098,0.18350079323109467,0.13005231328535158
4,2.0004117488861084,0.1866737176097303,0.13275020122035583
5,2.003277540206909,0.1866737176097303,0.1335133354153408
6,1.9939138889312744,0.1872025383395029,0.13405260080937134
7,2.0104196071624756,0.18878900052882072,0.1360243624654506
8,2.01072359085083,0.18931782125859334,0.13724156391126882
9,2.0089190006256104,0.18931782125859334,0.1373130274435911
10,1.9958665370941162,0.19249074563722898,0.13996153537421213
1,1.9957195520401,0.14383923849814914,0.06329346984127282
2,2.0074965953826904,0.14331041776837652,0.06488954127348476
3,2.007343292236328,0.1406663141195135,0.06336014424851706
4,2.0048668384552,0.14225277630883132,0.06668328639220089
5,1.9962700605392456,0.13960867265996826,0.06550395501163865
6,1.9987157583236694,0.14383923849814914,0.0703552990476006
7,1.9994014501571655,0.14383923849814914,0.07178505268532219
8,2.0016424655914307,0.14383923849814914,0.07329066315668367
9,1.9918664693832397,0.14595452141723955,0.07610522980162707
10,1.9963339567184448,0.14648334214701217,0.07825144749183002
1,2.0094895362854004,0.16234796404019036,0.11554064191964357
2,1.9925330877304077,0.23056583818085669,0.2060648924995223
3,1.9580985307693481,0.29508196721311475,0.259833170395815
4,1.942182183265686,0.3363299841353781,0.2857165806579935
5,1.9296284914016724,0.37546271813855103,0.32296898135896607
6,1.9081453084945679,0.40031729243786357,0.3486197053846474
7,1.8863983154296875,0.4309888947646748,0.38331292949578716
8,1.8770766258239746,0.4680063458487573,0.42580606832706813
9,1.8622665405273438,0.5050237969328397,0.47011506657489177
10,1.8482952117919922,0.5293495505023796,0.4998023879555128
1,1.991542100906372,0.15230037017451084,0.06434970193737026
2,1.9903438091278076,0.15335801163405605,0.06551710621493455
3,1.9855388402938843,0.15282919090428346,0.065945025694589
4,1.9875452518463135,0.15177154944473822,0.06491653201782847
5,1.9852567911148071,0.15230037017451084,0.06637750301114644
6,1.9895057678222656,0.15124272871496564,0.06349310190198539
7,1.9861031770706177,0.15124272871496564,0.06596599226320955
8,1.98914635181427,0.15177154944473822,0.06657243703851452
9,1.9831569194793701,0.15282919090428346,0.06822599905259978
10,1.993505835533142,0.15282919090428346,0.0692823045326932
1,2.0411341190338135,0.1581173982020095,0.05993857734469173
2,2.0438120365142822,0.15547329455314648,0.056664915985151366
3,2.0512983798980713,0.1565309360126917,0.0587858982082216
4,2.0456414222717285,0.1565309360126917,0.05828098338727588
5,2.0489375591278076,0.1560021152829191,0.05814044512573417
6,2.0477163791656494,0.15547329455314648,0.057584229271327315
7,2.052244186401367,0.1560021152829191,0.05830228407510057
8,2.0529849529266357,0.15494447382337387,0.057443966980844106
9,2.0468201637268066,0.15494447382337387,0.057443966980844106
10,2.0429847240448,0.15494447382337387,0.05652506562503668
1,2.023144483566284,0.22897937599153886,0.1693381026374741
2,1.9714875221252441,0.3003701745108408,0.26300659360270695
3,1.9281061887741089,0.39079851930195664,0.37072666706006163
4,1.8950634002685547,0.46060285563194076,0.43924706329303126
5,1.8675918579101562,0.4881015335801163,0.4561468610582199
6,1.827228307723999,0.5124272871496562,0.4786099017363706
7,1.7819932699203491,0.5293495505023796,0.4999205548733786
8,1.755921721458435,0.5473294553146484,0.5229141217128778
9,1.728235125541687,0.5663670015864621,0.549314180868207
10,1.6992324590682983,0.594923320994183,0.5855884733497284
1,2.007546901702881,0.18191433104177684,0.1308078007345633
2,2.0042762756347656,0.18350079323109467,0.13088174633080993
3,2.0055489540100098,0.18350079323109467,0.13005231328535158
4,2.0004117488861084,0.1866737176097303,0.13275020122035583
5,2.003277540206909,0.1866737176097303,0.1335133354153408
6,1.9939138889312744,0.1872025383395029,0.13405260080937134
7,2.0104196071624756,0.18878900052882072,0.1360243624654506
8,2.01072359085083,0.18931782125859334,0.13724156391126882
9,2.0089190006256104,0.18931782125859334,0.1373130274435911
10,1.9958665370941162,0.19249074563722898,0.13996153537421213
1,1.9957195520401,0.14383923849814914,0.06329346984127282
2,2.0074965953826904,0.14331041776837652,0.06488954127348476
3,2.007343292236328,0.1406663141195135,0.06336014424851706
4,2.0048668384552,0.14225277630883132,0.06668328639220089
5,1.9962700605392456,0.13960867265996826,0.06550395501163865
6,1.9987157583236694,0.14383923849814914,0.0703552990476006
7,1.9994014501571655,0.14383923849814914,0.07178505268532219
8,2.0016424655914307,0.14383923849814914,0.07329066315668367
9,1.9918664693832397,0.14595452141723955,0.07610522980162707
10,1.9963339567184448,0.14648334214701217,0.07825144749183002
1,2.031101942062378,0.2903225806451613,0.2360506546340749
2,1.9429652690887451,0.37652035959809627,0.3277289426943369
3,1.8739185333251953,0.4331041776837652,0.37830337171519657
4,1.8232169151306152,0.46060285563194076,0.4039038953808886
5,1.7737443447113037,0.47435219460602857,0.4173603773191536
6,1.721993327140808,0.48175568482284503,0.4235642552992572
7,1.6788579225540161,0.4949762030671602,0.43917289933491943
8,1.6418670415878296,0.4997355896351137,0.4456378352774218
9,1.6103594303131104,0.5103120042305659,0.46030676060222425
10,1.5742619037628174,0.5267054468535166,0.48427494745728106
1,2.047823429107666,0.10946589106292967,0.06886917613665754
2,2.0566508769989014,0.11475409836065574,0.07306848598524943
3,2.0442051887512207,0.11686938127974617,0.07467092062950793
4,2.0608935356140137,0.11898466419883659,0.07620032339701942
5,2.041632890701294,0.12374405076679006,0.07903236094267382
6,2.0568363666534424,0.1285034373347435,0.08198781723878149
7,2.047109365463257,0.13167636171337915,0.08463788113086294
8,2.0495500564575195,0.1327340031729244,0.08709631715145923
9,2.0425519943237305,0.1343204653622422,0.08828400530730184
10,2.035310983657837,0.1348492860920148,0.09008062532408101
1,2.018784523010254,0.18402961396086726,0.1315791962883561
2,2.0144431591033936,0.18455843469063987,0.13550448203522666
3,1.9980545043945312,0.1866737176097303,0.13801451829310302
4,2.011794090270996,0.1866737176097303,0.1406038694674089
5,2.005488395690918,0.18561607615018508,0.14416975591032852
6,2.008810043334961,0.18561607615018508,0.14582319790958204
7,2.0131940841674805,0.18402961396086726,0.14566260395662725
8,2.010439157485962,0.1872025383395029,0.1499637603570975
9,2.008877754211426,0.18826017979904813,0.15106739348785567
10,1.9987984895706177,0.1872025383395029,0.1495901669463246
1,1.7607003688812255,0.6012691697514543,0.5770559319312356
2,1.3906983494758607,0.8180856689582232,0.8189537842897417
3,1.0809473514556884,0.8487572712850344,0.8508353449276235
4,0.8204405248165131,0.8677948175568482,0.870022067111968
5,0.6410524845123291,0.8915917503966155,0.8934322643253069
6,0.5133556634187698,0.9063987308302486,0.9078724363783822
7,0.42206076681613924,0.9175039661554732,0.9186886795451557
8,0.351096174120903,0.9323109465891063,0.9331556860934173
9,0.2922776430845261,0.9354838709677419,0.936218785087514
10,0.24727140963077546,0.9423585404547858,0.9429849519084904
11,0.21533221304416655,0.9465891062929667,0.9470230706873842
12,0.1866808846592903,0.9524061343204654,0.9526734734542195
13,0.16472534835338593,0.9534637757800106,0.953778821535478
14,0.14290208220481873,0.9561078794288737,0.9564000864922704
15,0.12906674221158027,0.9576943416181914,0.958008328436839
16,0.11480624452233315,0.9592808038075092,0.9595720453721842
17,0.10366292521357537,0.958223162347964,0.9584694184448274
18,0.09241104349493981,0.9566367001586462,0.9569221083369371
19,0.08669193238019943,0.9576943416181914,0.9579260347474813
20,0.08032041341066361,0.9576943416181914,0.9579215376985791
21,0.07317604050040245,0.9576943416181914,0.9579340196125398
22,0.06590235866606235,0.9592808038075092,0.9595583469279939
23,0.06251677200198173,0.9566367001586462,0.9568037320874583
24,0.057833945378661156,0.9592808038075092,0.9595397901442786
25,0.05586984492838383,0.958223162347964,0.9583788829952208
26,0.051449894532561304,0.958223162347964,0.9584898946838033
27,0.04699375294148922,0.9587519830777367,0.9589843519527717
28,0.04516942501068115,0.9603384452670545,0.9604710445866463
29,0.041670215874910356,0.9592808038075092,0.9595135230409303
30,0.04038614891469479,0.9587519830777367,0.9589543142966006
31,0.0366373110562563,0.9598096245372819,0.9599818642176642
32,0.036049697548151016,0.958223162347964,0.9584181802150454
33,0.03515303153544665,0.958223162347964,0.9584800818425094
34,0.03275470957159996,0.9545214172395557,0.9549375340039924
35,0.03163110986351967,0.9566367001586462,0.9568578425479888
36,0.029252902045845984,0.9566367001586462,0.956885558797471
37,0.028165904246270655,0.958223162347964,0.9584635403412741
38,0.026474553905427457,0.958223162347964,0.958364780771187
39,0.025582614354789257,0.9592808038075092,0.9594977331593827
40,0.025177640467882158,0.9576943416181914,0.9579516307339431
41,0.024494297057390212,0.9571655208884188,0.9574884659622305
42,0.022456820495426653,0.9587519830777367,0.9589440959557168
43,0.022409896738827227,0.9592808038075092,0.9595372930721151
44,0.02141565941274166,0.9592808038075092,0.9594450443062462
45,0.021053588949143887,0.9576943416181914,0.9579245267055558
46,0.01995808258652687,0.960867265996827,0.9609685844521113
47,0.020112079195678235,0.9571655208884188,0.957496335019074
48,0.019118400104343892,0.958223162347964,0.958524081693829
49,0.018100316543132065,0.958223162347964,0.9584590945432604
50,0.01843019053339958,0.9571655208884188,0.957362673692386
51,0.017288500815629958,0.9576943416181914,0.958041470295366
52,0.01611924432218075,0.9561078794288737,0.9563957026028918
53,0.0159084752202034,0.9571655208884188,0.9574930220082288
54,0.01643842663615942,0.9587519830777367,0.9590332364890676
55,0.015438883658498525,0.9576943416181914,0.9580305056895396
56,0.014493410754948855,0.9592808038075092,0.9595928754810688
57,0.014738050941377877,0.9561078794288737,0.9565129274303252
58,0.013620470091700554,0.9566367001586462,0.9570287076470951
59,0.014586343802511692,0.9592808038075092,0.9596376580726049
60,0.014207621943205595,0.9561078794288737,0.9564505391986601
61,0.012633784860372543,0.9571655208884188,0.9574282139027998
62,0.013761795125901699,0.9566367001586462,0.9569864044687958
63,0.011943098716437816,0.9571655208884188,0.957495177578984
64,0.010993104334920645,0.958223162347964,0.9586238624500815
65,0.011812165845185518,0.9561078794288737,0.9563840573543477
66,0.01080115893855691,0.9566367001586462,0.9569486652409555
67,0.011195986066013575,0.9566367001586462,0.9570114052236818
68,0.010416071861982346,0.955579058699101,0.9558996154242726
69,0.009502595523372293,0.9571655208884188,0.9573472304339656
70,0.009739287197589874,0.9561078794288737,0.956371991561742
71,0.00896868882700801,0.9576943416181914,0.9580487473219019
72,0.00993279991671443,0.9592808038075092,0.959512687569955
73,0.009689793922007084,0.9571655208884188,0.9573591292203657
74,0.00977840698324144,0.958223162347964,0.9583724551337875
75,0.008998985169455409,0.9566367001586462,0.9568928494573138
76,0.008369626337662339,0.958223162347964,0.9584642787465489
77,0.008513854537159204,0.9566367001586462,0.9568948518215811
78,0.008342954935505987,0.9561078794288737,0.9564797018419335
79,0.00895376391708851,0.958223162347964,0.958531473733361
80,0.008944568037986756,0.9576943416181914,0.9580566993512857
81,0.00784548744559288,0.9561078794288737,0.9564765235739833
82,0.00902583976276219,0.9566367001586462,0.9569095930924503
83,0.008365806378424167,0.9592808038075092,0.959564779543072
84,0.006986869964748621,0.958223162347964,0.9584933317898664
85,0.007494364911690354,0.9566367001586462,0.9569781514844024
86,0.0070789916906505825,0.955579058699101,0.9559123530317366
87,0.006197148840874434,0.9566367001586462,0.9570301682248374
88,0.006962939165532589,0.9561078794288737,0.9564299787536814
89,0.006922492478042841,0.9534637757800106,0.9538237376990523
90,0.0075056621804833416,0.9545214172395557,0.9549896961785299
91,0.008138275472447276,0.9545214172395557,0.9548357385781802
92,0.007963483640924095,0.9561078794288737,0.9565028699871145
93,0.006614701217040419,0.9561078794288737,0.9564834126802415
94,0.006101575680077076,0.9534637757800106,0.9538939008268433
95,0.005907647078856826,0.9539925965097832,0.954394417024056
96,0.006718468340113759,0.9561078794288737,0.9564123692863121
97,0.006583434995263815,0.9539925965097832,0.954291872842508
98,0.006031486019492149,0.9571655208884188,0.9574502765514004
99,0.005560879316180945,0.9561078794288737,0.9564118598193643
100,0.006259106984362006,0.9550502379693284,0.9553702640724838
101,0.0058498908532783386,0.9571655208884188,0.9574887533270682
102,0.00575251798145473,0.9550502379693284,0.9553323972661735
103,0.005756716616451741,0.9566367001586462,0.9569324669925192
104,0.0052742169238626955,0.9545214172395557,0.9548081771364576
105,0.005244201910682022,0.9561078794288737,0.9564074918511164
106,0.004763557971455157,0.9576943416181914,0.9579393990085531
107,0.004980074381455779,0.9539925965097832,0.954295626495934
108,0.005711666634306311,0.9561078794288737,0.9564252258951172
109,0.006068157171830535,0.955579058699101,0.9559573830355493
110,0.004893871024250984,0.9539925965097832,0.9544141489774559
111,0.004353759461082518,0.9550502379693284,0.9553839475284084
112,0.004679664596915245,0.9539925965097832,0.95436234264975
113,0.005341458693146705,0.9571655208884188,0.9573917453835158
114,0.004908314161002636,0.9545214172395557,0.9548663852986435
115,0.005020204395987093,0.9561078794288737,0.9563855784344256
116,0.0047777422005310655,0.9566367001586462,0.9569711852998511
117,0.0048465566476807,0.9576943416181914,0.9579764119914725
118,0.005115766450762749,0.958223162347964,0.9583453769407273
119,0.004792088083922863,0.9545214172395557,0.9548792598968865
120,0.004976216005161405,0.9566367001586462,0.9568258273247178
121,0.0052820255514234304,0.9561078794288737,0.9564345577252801
122,0.0046642606379464265,0.9576943416181914,0.9579015514716774
123,0.004263024870306253,0.9576943416181914,0.9579699111077796
124,0.0037478738697245715,0.9561078794288737,0.9563260502062734
125,0.004301447980105877,0.955579058699101,0.9559991974113261
126,0.0042836603475734595,0.9566367001586462,0.9569373738908314
127,0.004175120522268117,0.9550502379693284,0.9553644868658372
128,0.0036282537737861277,0.9566367001586462,0.9570028489843597
129,0.003449706081300974,0.955579058699101,0.9558663055275597
130,0.0033873069565743207,0.9561078794288737,0.9562529631705114
131,0.004052853211760521,0.9561078794288737,0.9563223419158329
132,0.004054801864549517,0.9545214172395557,0.954767990492683
133,0.0034424832090735437,0.9561078794288737,0.9564527239366163
134,0.003917079581879079,0.955579058699101,0.95586551531656
135,0.0042922497959807515,0.9550502379693284,0.9553729539578948
136,0.0038152337074279785,0.955579058699101,0.955921569583
137,0.0040970585541799664,0.9566367001586462,0.9569463430249352
138,0.003812759160064161,0.9550502379693284,0.9554368360285943
139,0.003737508109770715,0.9539925965097832,0.9543379244072155
140,0.0038373389979824424,0.9539925965097832,0.9543394252457132
141,0.0035081049194559456,0.9550502379693284,0.9553032789102467
142,0.003935048962011934,0.955579058699101,0.9558428654215471
143,0.004202189389616251,0.955579058699101,0.9559048926469421
144,0.004199872328899801,0.955579058699101,0.9559014330710001
145,0.002982670487836003,0.9592808038075092,0.9595941156312637
146,0.0032328980509191752,0.9566367001586462,0.9569170234442265
147,0.003599402029067278,0.958223162347964,0.9586203133144207
148,0.0034966196632012724,0.958223162347964,0.9585370383529018
149,0.00368960106279701,0.9545214172395557,0.9549698918206284
150,0.003123601037077606,0.9571655208884188,0.9575225721307258
151,0.0032793791964650155,0.9566367001586462,0.9569298444989772
152,0.0033552082488313316,0.9576943416181914,0.9579372911071623
153,0.0026592498179525137,0.9539925965097832,0.9544613945483528
154,0.0029216699884273114,0.9561078794288737,0.9564511773504486
155,0.003254201274830848,0.9566367001586462,0.9570135353702953
156,0.003181066154502332,0.9576943416181914,0.9580129916746735
157,0.0028815549332648514,0.9566367001586462,0.9570049429063727
158,0.002839296276215464,0.9550502379693284,0.9553129446355001
159,0.0028337817057035863,0.9566367001586462,0.9569421991397177
160,0.0031747887143865226,0.9545214172395557,0.9548294916350704
161,0.002801106928382069,0.9550502379693284,0.9553474608401139
162,0.00225189661141485,0.9571655208884188,0.9574578605547657
163,0.0029978320701047776,0.9587519830777367,0.9589882581670087
164,0.00318634482100606,0.958223162347964,0.9584017602876945
165,0.0031833990244194863,0.9566367001586462,0.9569181062983335
166,0.0029071493074297903,0.955579058699101,0.9558674225958409
167,0.0030626965104602276,0.9571655208884188,0.957386579528786
168,0.002816088905092329,0.9576943416181914,0.9579436873924428
169,0.0029392261058092117,0.9571655208884188,0.9573522511583656
170,0.0031258064904250205,0.9587519830777367,0.9590180322389944
171,0.002525999560020864,0.9550502379693284,0.9553998469729511
172,0.0025386404478922485,0.9561078794288737,0.9563151389883252
173,0.002795208396855742,0.9545214172395557,0.9548771410819203
174,0.0027313596569001676,0.9566367001586462,0.9568760398484973
175,0.00287733874283731,0.9571655208884188,0.9574654545466325
176,0.0028602655278518797,0.9561078794288737,0.9565094533785905
177,0.0026045803679153323,0.9576943416181914,0.9579805910062442
178,0.0023501316318288445,0.955579058699101,0.9559504345420251
179,0.0026699018897488715,0.9561078794288737,0.9563416859468642
180,0.0020441270316950977,0.9561078794288737,0.9564349445841441
181,0.00269236012827605,0.9571655208884188,0.9574988263827678
182,0.002951787505298853,0.9561078794288737,0.956445761186524
183,0.002507474657613784,0.955579058699101,0.9559545537678459
184,0.0023971948772668838,0.9587519830777367,0.9589538185659391
185,0.0022591210319660602,0.9576943416181914,0.9580090154311479
186,0.0026609656400978566,0.9576943416181914,0.9579404792559064
187,0.0024182997061870993,0.9566367001586462,0.9569671617288747
188,0.0022896164446137846,0.9592808038075092,0.9595065680465716
189,0.002277413581032306,0.9566367001586462,0.9569455735207193
190,0.002017873537261039,0.9571655208884188,0.9574305332091495
191,0.0028371001360937955,0.9545214172395557,0.9549392189103921
192,0.0031469283625483514,0.9566367001586462,0.9568388106527789
193,0.0026015254901722074,0.958223162347964,0.9584628491368965
194,0.0025047506089322267,0.9598096245372819,0.9600271459906804
195,0.0029424368753097952,0.955579058699101,0.9558814602172497
196,0.0029462420265190304,0.9561078794288737,0.9564297277567609
197,0.0027373519609682263,0.958223162347964,0.9585198359304691
198,0.002214951021596789,0.9598096245372819,0.9602028180792276
199,0.002417905814945698,0.9598096245372819,0.9601272052068881
200,0.002340359042864293,0.960867265996827,0.9611348215225545
201,0.002878453698940575,0.958223162347964,0.9584917420322591
202,0.002613656991161406,0.9571655208884188,0.9575316848505402
203,0.002364359924104065,0.9550502379693284,0.9555603921575927
204,0.002392351476009935,0.958223162347964,0.958461164025418
205,0.0025516253197565677,0.9587519830777367,0.9589541773921544
206,0.002234179782681167,0.9587519830777367,0.958940356355021
207,0.002337568160146475,0.958223162347964,0.9585592108370198
208,0.0026207077549770474,0.9619249074563723,0.962217681665377
209,0.002126017853152007,0.9598096245372819,0.9601443906809246
210,0.002607192215509713,0.9587519830777367,0.9590423219506136
211,0.003248299635015428,0.9587519830777367,0.959044042143321
212,0.0020394971128553153,0.9598096245372819,0.9600801409528802
213,0.0024871753994375467,0.9587519830777367,0.9591196835011798
214,0.0027635826612822712,0.9603384452670545,0.960544580450974
215,0.0022710506920702754,0.958223162347964,0.9585714802452635
216,0.002150038676336408,0.9571655208884188,0.9574840329678668
217,0.0026948673650622366,0.9592808038075092,0.9595545771029844
218,0.0023274120059795676,0.9598096245372819,0.960103442842053
219,0.0024200006388127803,0.9592808038075092,0.959568630523975
220,0.00249930489808321,0.9550502379693284,0.9554567357846897
221,0.0023038031184114518,0.9571655208884188,0.9575872135637669
222,0.002035405533388257,0.9576943416181914,0.957990816540482
223,0.002155977941583842,0.9539925965097832,0.9544562600111697
224,0.0022037897841073574,0.9545214172395557,0.9549463901578731
225,0.0018027649726718663,0.9576943416181914,0.958052270502234
226,0.0020437821163795888,0.9534637757800106,0.9539561353271562
227,0.0016669138218276202,0.9566367001586462,0.9569015426154637
228,0.0017149219987913967,0.9566367001586462,0.957161844389187
229,0.0024097468121908605,0.9587519830777367,0.959101209048343
230,0.00205418182304129,0.955579058699101,0.9559474460596223
231,0.0020636765286326407,0.9566367001586462,0.9569617526410142
232,0.0017987591680139303,0.9550502379693284,0.9554262979608522
233,0.002325902157463133,0.9587519830777367,0.9590685057609195
234,0.0017169937957078219,0.9576943416181914,0.958002442797033
235,0.0019865970767568796,0.9566367001586462,0.9570350482120725
236,0.002693708590231836,0.9592808038075092,0.9595031300152014
237,0.0020645961747504772,0.9629825489159175,0.9631419493946495
238,0.0024939402821473776,0.960867265996827,0.9610748242513221
239,0.0027939658146351578,0.9576943416181914,0.9580160810645714
240,0.0023414655472151933,0.9561078794288737,0.9563343808252213
241,0.002439746621530503,0.955579058699101,0.9558604377828924
242,0.002301704220008105,0.9598096245372819,0.9600034734282196
243,0.0022193662356585265,0.955579058699101,0.9558776652046875
244,0.002383818058297038,0.955579058699101,0.955792073987537
245,0.002052806445863098,0.9587519830777367,0.9589719381163876
246,0.0025565833551809193,0.9592808038075092,0.9594897867226988
247,0.0025616956176236273,0.9629825489159175,0.9630748638688759
248,0.002437451365403831,0.9635113696456901,0.9636806645052615
249,0.002245298901107162,0.9613960867265997,0.9615832185292187
250,0.0023390367859974504,0.9619249074563723,0.9620714568639548
251,0.0029807230224832893,0.9598096245372819,0.960006928013715
252,0.002694372343830764,0.9603384452670545,0.9607254833039384
253,0.002611674182116985,0.9603384452670545,0.9606219761707641
254,0.0026989670121110977,0.9592808038075092,0.9594465845251682
255,0.0020176318008452653,0.9592808038075092,0.9594881282577934
256,0.0018777389661408961,0.960867265996827,0.9609636656360442
257,0.0017964419967029244,0.9587519830777367,0.9588655864295682
258,0.0018930536578409373,0.9603384452670545,0.9604749970222405
259,0.0015693923691287638,0.9619249074563723,0.9620376874179303
260,0.001883711840491742,0.9624537281861449,0.9626360443407181
261,0.0020440267340745776,0.960867265996827,0.9611336200963121
262,0.0016458956291899086,0.9619249074563723,0.962050926459753
263,0.00216013859026134,0.9619249074563723,0.9620289455843711
264,0.00272795285563916,0.9629825489159175,0.9629881258331924
265,0.0019096799776889383,0.9624537281861449,0.9625588674574034
266,0.0018743767228443175,0.9624537281861449,0.962693178883128
267,0.002264548104722053,0.9619249074563723,0.9620986553930313
268,0.001686373568372801,0.960867265996827,0.9611321682097775
269,0.0022692674305289985,0.9603384452670545,0.9605951213643318
270,0.0022994550759904086,0.9624537281861449,0.962584822945895
271,0.001984271127730608,0.9629825489159175,0.9630627516091034
272,0.002090191835304722,0.9566367001586462,0.9569431602266841
273,0.0017061878577806055,0.9576943416181914,0.9579564079163438
274,0.0013917072035837918,0.9603384452670545,0.9605402819196674
275,0.0015452009567525238,0.9613960867265997,0.9616467819017643
276,0.001671433710725978,0.9603384452670545,0.9606331511667765
277,0.00202330716419965,0.9592808038075092,0.9594870501040818
278,0.0018367461569141596,0.9613960867265997,0.9615598869424892
279,0.002366182632977143,0.9592808038075092,0.959385275265304
280,0.001607349922414869,0.9613960867265997,0.961546422825111
281,0.0014440056052990257,0.9613960867265997,0.9615749799475106
282,0.0015152735344599933,0.9587519830777367,0.9589730866666334
283,0.0017282053537201135,0.9587519830777367,0.9590559876102508
284,0.0016777751385234295,0.9603384452670545,0.9605096104032166
285,0.0019786063581705093,0.9603384452670545,0.9605074237447402
286,0.0017169479397125542,0.9603384452670545,0.960475949729973
287,0.001712617848534137,0.9598096245372819,0.9600015739161453
288,0.001894626853754744,0.9598096245372819,0.9599697731294229
289,0.0014050185680389404,0.9624537281861449,0.9626468683366519
290,0.0017772496095858515,0.9603384452670545,0.960419296020236
291,0.0020548015600070357,0.9587519830777367,0.9589117963189351
292,0.0016632744460366665,0.9598096245372819,0.9600094047107167
293,0.001998181513044983,0.960867265996827,0.9609821169618543
294,0.0015643093443941324,0.9592808038075092,0.9595278656690241
295,0.0014360807952471077,0.958223162347964,0.9584541546118179
296,0.0019295506412163378,0.9598096245372819,0.9600845862195806
297,0.0027972292853519322,0.9576943416181914,0.9578567499515085
298,0.0026856901473365723,0.9598096245372819,0.9600309944952897
299,0.0019070695794653147,0.9598096245372819,0.9600709779029762
300,0.0014479736099019646,0.9571655208884188,0.9575135818387642
301,0.0015439537237398326,0.9571655208884188,0.9574510913213972
302,0.0015524153714068234,0.9566367001586462,0.9569401670268736
303,0.0013048213091678917,0.960867265996827,0.9611316089698273
304,0.0013005029351916165,0.9613960867265997,0.9616257420125666
305,0.001572391123045236,0.9603384452670545,0.9605940025213189
306,0.0013310142850968987,0.9619249074563723,0.9621676000169722
307,0.0014224594342522323,0.9613960867265997,0.961650447402822
308,0.0012975815043319017,0.9603384452670545,0.9605430909748204
309,0.0013965065823867916,0.9598096245372819,0.9600630420743848
310,0.0017016943136695772,0.9587519830777367,0.9591528604591817
311,0.0011009723122697324,0.9603384452670545,0.9606032130204968
312,0.0012666054244618863,0.9592808038075092,0.9595816881630277
313,0.0012170387140940874,0.9592808038075092,0.9594807414464788
314,0.0018967201380291955,0.958223162347964,0.9584783767630237
315,0.0015451045415829866,0.9576943416181914,0.957923639123779
316,0.001555386994732544,0.9598096245372819,0.95999018447328
317,0.001812265207991004,0.9603384452670545,0.9605485531612653
318,0.0016527216241229326,0.960867265996827,0.9610384763451149
319,0.0016354118590243161,0.9603384452670545,0.9605456233476374
320,0.0014727952424436808,0.9613960867265997,0.9616695080586327
321,0.0018698904546909033,0.9635113696456901,0.9638541020309274
322,0.001674560084939003,0.9613960867265997,0.961635497744047
323,0.0015144468110520394,0.9598096245372819,0.9601182790641739
324,0.0012730951071716844,0.9592808038075092,0.9595483223354553
325,0.0014464465726632624,0.960867265996827,0.9611597164707485
326,0.0015337884949985891,0.9624537281861449,0.9626814351152141
327,0.0013737665198277683,0.960867265996827,0.9611798192657673
328,0.0013739294838160277,0.9619249074563723,0.962217684960861
329,0.0014771771209780126,0.960867265996827,0.9611852156845575
330,0.0019122161553241312,0.9624537281861449,0.9626816686534074
331,0.0013858340797014534,0.9592808038075092,0.9594925907156251
332,0.0017228461685590446,0.9598096245372819,0.9600113077922868
333,0.001757577748503536,0.9587519830777367,0.9590979511868095
334,0.0011976239446084946,0.9603384452670545,0.9606363966401676
335,0.0013571021263487637,0.9598096245372819,0.9599957572802162
336,0.0011649544059764594,0.9619249074563723,0.9620727678533464
337,0.0015320533188059927,0.9619249074563723,0.9620629457512111
338,0.0016119215870276093,0.9566367001586462,0.9569703567480137
339,0.0014172154653351754,0.958223162347964,0.9583822507894725
340,0.0010194191127084196,0.9613960867265997,0.9615661046314219
341,0.001614143146434799,0.9624537281861449,0.9625981050152673
342,0.0014501376979751512,0.9656266525647805,0.9658675286138735
343,0.0015328857058193534,0.9598096245372819,0.9601151018602782
344,0.0013189005490858107,0.9598096245372819,0.9599755238069188
345,0.001423152384813875,0.960867265996827,0.9610218002444988
346,0.0012611966230906546,0.9598096245372819,0.9600301438597366
347,0.0013278454222017898,0.9619249074563723,0.9621704597704527
348,0.0012615704094059766,0.9592808038075092,0.9595704272825809
349,0.0010774856695206837,0.960867265996827,0.9611519400461938
350,0.0013280726008815691,0.9598096245372819,0.9600381031743199
351,0.0016319277638103813,0.960867265996827,0.961024348169173
352,0.001642682682722807,0.9576943416181914,0.9581549367367657
353,0.0016857861774042249,0.9592808038075092,0.9595912130527852
354,0.0013204624643549322,0.960867265996827,0.9610543186484077
355,0.0015438672911841423,0.958223162347964,0.9585293808149027
356,0.001366899604909122,0.960867265996827,0.9611737421383841
357,0.0010048474912764504,0.960867265996827,0.9611809403839062
358,0.001391571160638705,0.9613960867265997,0.9617059916966743
359,0.0014213344547897577,0.9613960867265997,0.9617100821001499
360,0.001103657518979162,0.9592808038075092,0.9595673647413506
361,0.001420901995152235,0.9571655208884188,0.9574310744712494
362,0.001158599939662963,0.9592808038075092,0.9594951173380483
363,0.0014495867886580526,0.9603384452670545,0.9605337000732338
364,0.0014628539269324393,0.9624537281861449,0.9626184937191582
365,0.0011170298501383513,0.960867265996827,0.9611690596164028
366,0.0009647787926951423,0.9624537281861449,0.9625941542311818
367,0.001217567818821408,0.9613960867265997,0.9615425404505481
368,0.0012031420017592608,0.960867265996827,0.9610363976665184
369,0.0015183500538114459,0.9598096245372819,0.9601841334078605
370,0.0010536197398323566,0.960867265996827,0.9610789198145302
371,0.0015713372791651635,0.9613960867265997,0.9616146377409017
372,0.0016910709906369447,0.9629825489159175,0.9631953986679258
373,0.0012229810818098485,0.9603384452670545,0.9605467911333685
374,0.0013128931110259145,0.9624537281861449,0.9626943831141663
375,0.0019237154920119792,0.9619249074563723,0.9620598936999839
376,0.002082003653049469,0.958223162347964,0.9583879062821168
377,0.0020684056798927486,0.958223162347964,0.9583868293835239
378,0.00168557686265558,0.9598096245372819,0.9600335022502683
379,0.0015115015674382448,0.9603384452670545,0.960587097593662
380,0.0014860514202155173,0.9598096245372819,0.9601440203494828
381,0.0012306116928812116,0.9619249074563723,0.9621403824012138
382,0.0011487091658636927,0.9603384452670545,0.9605094092568016
383,0.001346920954529196,0.9613960867265997,0.9615243535093567
384,0.0017104395723436029,0.960867265996827,0.9610548437622131
385,0.0011580095277167856,0.958223162347964,0.9584854846641158
386,0.0014234608737751842,0.9598096245372819,0.9601558641668035
387,0.001599781383993104,0.9587519830777367,0.9590861858804772
388,0.0019496655208058656,0.9624537281861449,0.9627243639658302
389,0.0011656880291411654,0.9613960867265997,0.961609514217375
390,0.0016594818502198906,0.9619249074563723,0.9621407943213286
391,0.0014754623116459697,0.9619249074563723,0.9621059538347347
392,0.0011576305114431307,0.9629825489159175,0.9631592944874416
393,0.0015331191301811487,0.9613960867265997,0.9616684705834991
394,0.0009308003995101899,0.9613960867265997,0.9616909480049767
395,0.001474412390962243,0.9619249074563723,0.96212500202719
396,0.0012362451059743762,0.9619249074563723,0.962233361936149
397,0.001404052204452455,0.9603384452670545,0.9605970419165143
398,0.0009855341806542129,0.9603384452670545,0.9606357205660083
399,0.0012516319984570146,0.9598096245372819,0.9601798508100176
400,0.0011483989626867696,0.9619249074563723,0.962119349865883
401,0.0015240976761560887,0.9640401903754627,0.9643710729059938
402,0.0009874319541268051,0.9603384452670545,0.9605584726931833
403,0.0012748269480653107,0.9613960867265997,0.9615413259828094
404,0.0014523280900903047,0.9629825489159175,0.9631819037034414
405,0.0009504195128101856,0.9635113696456901,0.9637918242958502
406,0.001278661604737863,0.9624537281861449,0.962783994418546
407,0.0011573929514270276,0.9603384452670545,0.9605842870044359
408,0.0012766554224072023,0.9613960867265997,0.9616605911262347
409,0.0009797175007406622,0.9624537281861449,0.9628078425754927
410,0.0011632117617409675,0.9645690111052353,0.9648610720379063
411,0.00115622979355976,0.9624537281861449,0.9627837024564295
412,0.0008990177680971101,0.9598096245372819,0.9602394940829073
413,0.0012700114864856004,0.9592808038075092,0.9595636414825197
414,0.001110306690679863,0.9576943416181914,0.9579977196409685
415,0.0011776647210353986,0.9619249074563723,0.9622218350002096
416,0.0011659885931294411,0.960867265996827,0.9611733430045509
417,0.0014599099464248865,0.9619249074563723,0.9622044335979112
418,0.00192108892952092,0.9603384452670545,0.9606452782502277
419,0.0014355240913573653,0.9624537281861449,0.9626360363701413
420,0.0010695421253331006,0.9603384452670545,0.9605229850509861
421,0.0014445771026657893,0.9645690111052353,0.9647041619032457
422,0.0019401631026994437,0.958223162347964,0.9584679909559835
423,0.001574220263864845,0.9629825489159175,0.9631626231054085
424,0.0014407154405489564,0.960867265996827,0.9611197411026554
425,0.0010772402281872928,0.9613960867265997,0.9616154849378231
426,0.0015669057669583709,0.9603384452670545,0.9605963385320406
427,0.0010070866264868528,0.9619249074563723,0.9620685590445479
428,0.0012317757413256914,0.9587519830777367,0.9590793085203924
429,0.001844333962071687,0.9598096245372819,0.9600130338809026
430,0.0011897240241523833,0.9566367001586462,0.9570489202675292
431,0.001387136831181124,0.9619249074563723,0.9621383935684055
432,0.0013467362092342227,0.9571655208884188,0.9575855639560966
433,0.0009607081534340978,0.9619249074563723,0.9621394895446445
434,0.0010491034656297416,0.9613960867265997,0.9616851331401423
435,0.0010442135302582757,0.9613960867265997,0.9616800755049866
436,0.0010979385522659868,0.9619249074563723,0.9621858375697961
437,0.0011810060066636651,0.9587519830777367,0.9589929332501218
438,0.001112184551311657,0.9576943416181914,0.9580673168217126
439,0.001335217186715454,0.960867265996827,0.9611011375549118
440,0.0014409783820156009,0.9619249074563723,0.9622248987891846
441,0.0012185066181700677,0.9598096245372819,0.9600720942335427
442,0.001556828391039744,0.9576943416181914,0.9579180897879339
443,0.0014987236441811546,0.960867265996827,0.961038149519669
444,0.0014070652599912138,0.9592808038075092,0.9594434770794918
445,0.0014547066675731912,0.9603384452670545,0.9604888410878224
446,0.0013518835185095668,0.9603384452670545,0.9605458649574352
447,0.0013667689927387983,0.9598096245372819,0.9601403936875961
448,0.0010856117180082947,0.9592808038075092,0.9594967002711747
449,0.0014599514484871178,0.958223162347964,0.9585076594573653
450,0.0013682981545571238,0.9624537281861449,0.9626181729068053
451,0.0011472093232441694,0.9587519830777367,0.9589944868304097
452,0.0013310888258274644,0.9613960867265997,0.9616007022798835
453,0.0010194753296673298,0.9619249074563723,0.9621262629381634
454,0.0010758582560811193,0.9619249074563723,0.9621398351278375
455,0.0008574469160521403,0.9629825489159175,0.9632106920259338
456,0.0012500232871389017,0.9619249074563723,0.9621437675616776
457,0.001003697095438838,0.9592808038075092,0.9595814079778855
458,0.0011185451847268268,0.960867265996827,0.9611530265964864
459,0.0008128824789309874,0.9640401903754627,0.9643030053762255
460,0.0007675499364268035,0.9635113696456901,0.9636837913917847
461,0.0009411293867742643,0.9598096245372819,0.9600442811942117
462,0.0008946944057242945,0.9598096245372819,0.9600146236764602
463,0.0007215762423584237,0.9592808038075092,0.9594434852469477
464,0.0006040782638592646,0.960867265996827,0.9610544373159593
465,0.0009086019883397967,0.9613960867265997,0.9615324490638117
466,0.001018476451281458,0.9603384452670545,0.9604479259193826
467,0.0010170440218644217,0.9619249074563723,0.9620766284189379
468,0.0008527011086698622,0.9613960867265997,0.9614656778859957
469,0.0014168032677844167,0.9598096245372819,0.9599361061824838
470,0.0009660461131716147,0.9624537281861449,0.962505477716167
471,0.0010705520660849288,0.960867265996827,0.9610255961821019
472,0.001025648062932305,0.9613960867265997,0.9615712184161307
473,0.0009383191121742129,0.9619249074563723,0.9620438671187453
474,0.0010838073445484041,0.9645690111052353,0.9647381460592258
475,0.0008344870497239753,0.9613960867265997,0.961638713194513
476,0.0011041004268918186,0.9629825489159175,0.9632043488737196
477,0.0010274318367009983,0.9613960867265997,0.961577323472469
478,0.0013891475420678035,0.9613960867265997,0.9616059158295701
479,0.0012066978437360377,0.9613960867265997,0.9616186059466404
480,0.0006791825173422695,0.9629825489159175,0.963158865022136
481,0.0011590311682084576,0.9624537281861449,0.962675331440596
482,0.0011171852733241395,0.960867265996827,0.9611553199138074
483,0.0010685486675356514,0.9619249074563723,0.9621834513242371
484,0.0008765181002672762,0.9613960867265997,0.9616182310074226
485,0.0016526607563719154,0.960867265996827,0.9611600818023532
486,0.0014260709926020355,0.9571655208884188,0.957625341603575
487,0.0014355469844304024,0.9619249074563723,0.9622869100827923
488,0.0015433059888891876,0.9661554732945531,0.9664478166289567
489,0.001085162497474812,0.9672131147540983,0.967457180127501
490,0.0011649904656223953,0.965097831835008,0.965304196873125
491,0.0014321704511530697,0.9624537281861449,0.9626944177210651
492,0.0011939885735046118,0.9635113696456901,0.9636845647653507
493,0.0012650633696466684,0.9613960867265997,0.9616107134777373
494,0.0012008086632704362,0.9587519830777367,0.959021827835965
495,0.0011019595549441874,0.9587519830777367,0.9590638047773533
496,0.0011185226234374569,0.960867265996827,0.9611388576194112
497,0.0009557192272040993,0.9587519830777367,0.9590887644009193
498,0.0007555033051175996,0.9598096245372819,0.9601063944355925
499,0.0007143079186789691,0.9603384452670545,0.9605129353715045
500,0.00073196594894398,0.9592808038075092,0.9594328768492533
1,2.008776807785034,0.13802221047065044,0.1240700620732095
2,2.003973162174225,0.1417239555790587,0.12446676947554676
3,1.9979672074317931,0.14383923849814914,0.1259599788605785
4,1.997065496444702,0.1427815970386039,0.12309827966795803
5,1.9954739332199096,0.1417239555790587,0.12252998747291187
6,1.9986027359962464,0.13907985193019567,0.12044686937276738
7,1.9975465416908265,0.14225277630883132,0.12624517708553634
8,1.9939276456832886,0.14489687995769435,0.1265480998475809
9,1.992030954360962,0.14806980433633,0.1269755818474187
10,1.986933434009552,0.1560021152829191,0.12737966762578462
11,1.9823212504386902,0.16763617133791645,0.1394121762821843
12,1.9771963477134704,0.16604970914859862,0.14062311794475016
13,1.971492099761963,0.165520888418826,0.1383310341013049
14,1.97178395986557,0.1723955579058699,0.14544561986794985
15,1.968061590194702,0.1797990481226864,0.15195384249470603
16,1.96758474111557,0.18032786885245902,0.1519205778101775
17,1.9624244093894958,0.18244315177154943,0.15298461195066904
18,1.9631541609764098,0.18350079323109467,0.15012045680693742
19,1.9600566983222962,0.18561607615018508,0.15002465122909628
20,1.9618308663368225,0.18191433104177684,0.1457438877092779
21,1.9602768540382385,0.18402961396086726,0.14716607795288097
22,1.9550233006477356,0.19249074563722898,0.15816239049744138
23,1.9551231384277343,0.18878900052882072,0.15212667589166923
24,1.9547330617904664,0.19090428344791116,0.15369560973185267
25,1.9487045288085938,0.19777895293495504,0.16300022938332437
26,1.9473495721817016,0.2083553675304072,0.17470082518450486
27,1.9441261172294617,0.2157588577472237,0.18331110938002365
28,1.9421769738197328,0.23003701745108407,0.19696726891574864
29,1.937710452079773,0.2321523003701745,0.20347374098877896
30,1.936584746837616,0.23479640401903754,0.20383955724967828
31,1.93935284614563,0.2236911686938128,0.19313145980756272
32,1.9336135029792785,0.2231623479640402,0.19338359446654016
33,1.9380542278289794,0.2236911686938128,0.1960399898506433
34,1.9363743305206298,0.2178741406663141,0.19090261827657562
35,1.939677369594574,0.2231623479640402,0.19749393998844014
36,1.9356087446212769,0.22157588577472237,0.19581529259873645
37,1.93801007270813,0.23532522474881015,0.21037972698041071
38,1.934027647972107,0.257006874669487,0.2303255736421577
39,1.9327417969703675,0.2533051295610788,0.22775338065803738
40,1.9270567178726197,0.25753569539925963,0.23182271372710556
41,1.9279362320899964,0.2548915917503966,0.22807088820547192
42,1.9295539259910583,0.25806451612903225,0.23319704228689675
43,1.9225772619247437,0.25859333685880487,0.2355147556683124
44,1.9226266860961914,0.25013220518244317,0.22902711628334504
45,1.9219804167747498,0.25118984664198835,0.22822792477930576
46,1.9160948514938354,0.24167107350608144,0.21636398996106937
47,1.9165318489074707,0.2453728186144897,0.22125620686016084
48,1.9125437617301941,0.25013220518244317,0.22619196373064085
49,1.914678931236267,0.2548915917503966,0.23135583673250196
50,1.9156862258911134,0.2464304600740349,0.22195028836699854
51,1.9140270829200745,0.2474881015335801,0.22418053373189117
52,1.909546709060669,0.2527763088313062,0.22762528663583678
53,1.9082086682319641,0.24854574299312532,0.22327909337758856
54,1.907513678073883,0.24431517715494447,0.21700422583331552
55,1.9083365321159362,0.2459016393442623,0.2193897769086925
56,1.903959584236145,0.25383395029085143,0.22789482886405166
57,1.9088200211524964,0.2554204124801692,0.22932094125426955
58,1.9045248746871948,0.25806451612903225,0.23049366211028907
59,1.9050625205039977,0.2506610259122158,0.22065904650538262
60,1.9061189651489259,0.25383395029085143,0.2238281099388895
61,1.9025543451309204,0.25753569539925963,0.22874955723764054
62,1.9064924359321593,0.2633527234267583,0.23458992070898235
63,1.8991198182106017,0.2675832892649392,0.23873685104916392
64,1.90120187997818,0.27287149656266524,0.24498347915706944
65,1.8932296633720398,0.28397673188789,0.2584007296371095
66,1.8979746460914613,0.2834479111581174,0.257274103443951
67,1.89786239862442,0.28714965626652567,0.2593979483473396
68,1.8963201999664308,0.281332628239027,0.2540929546053929
69,1.8952839970588684,0.27181385510312006,0.24516215618465045
70,1.8956653952598572,0.27340031729243786,0.24831044312425415
71,1.8934613823890687,0.2638815441565309,0.23738231178737745
72,1.8891015768051147,0.26229508196721313,0.23680875456084888
73,1.889331829547882,0.2591221575885775,0.2338199838068518
74,1.8884292602539063,0.27075621364357483,0.2452183436246887
75,1.8872073292732239,0.27763088313061873,0.25150494955067465
76,1.8859725713729858,0.2723426758328926,0.2439302200928988
77,1.884602916240692,0.2786885245901639,0.25155502818122233
78,1.8870647192001342,0.29719725013220516,0.27233000972444704
79,1.879526436328888,0.3077736647276573,0.2841392372820963
80,1.8751096248626709,0.3093601269169751,0.2835664161520726
81,1.8749714016914367,0.31517715494447385,0.28882546583324575
82,1.8792010426521302,0.3183500793231095,0.2907252667859725
83,1.872736632823944,0.3209941829719725,0.2950739722604813
84,1.877203893661499,0.33157059756742463,0.30544848211924525
85,1.8735023379325866,0.34056054997355895,0.315318247750531
86,1.8735691428184509,0.3421470121628768,0.3173716566088308
87,1.8754308581352235,0.33844526705446853,0.3140131377919286
88,1.8714340090751649,0.3379164463246959,0.31497804009028657
89,1.8687747955322265,0.33950290851401377,0.3176452072987534
90,1.8686904549598693,0.34056054997355895,0.3196839442654441
91,1.8675111293792725,0.33685880486515074,0.31943897673253996
92,1.8649555325508118,0.34056054997355895,0.32286462633579566
93,1.8669143557548522,0.34796404019037547,0.3286790694595983
94,1.8612239003181457,0.34743521946060285,0.3261775650033284
95,1.8627031803131104,0.3532522474881015,0.3327732896110055
96,1.8585260272026063,0.33950290851401377,0.318532806639355
97,1.8549964904785157,0.331041776837652,0.3121011792459946
98,1.856483769416809,0.3363299841353781,0.31755590229228964
99,1.858495283126831,0.3373876255949233,0.31820933391811324
100,1.8531127452850342,0.33897408778424115,0.3192483151228975
101,1.8494709491729737,0.3437334743521946,0.32340522997178994
102,1.8501080393791198,0.35219460602855635,0.33342244730932924
103,1.851618218421936,0.355367530407192,0.33665252806703444
104,1.8483899354934692,0.34531993654151244,0.32358709185792284
105,1.8454086661338807,0.3463775780010576,0.32459284341795464
106,1.8474826216697693,0.34531993654151244,0.3214932448767546
107,1.8459909796714782,0.35430988894764676,0.3340719299916958
108,1.844838011264801,0.35589635113696455,0.33645912210097667
109,1.8429304242134095,0.36065573770491804,0.34391203322145386
110,1.8396733403205872,0.3659439450026441,0.3512434148152859
111,1.8393776774406434,0.36277102062400846,0.3478528139848565
112,1.8395385026931763,0.3585404547858276,0.34273459531257267
113,1.843483078479767,0.3595980962453728,0.3428276071368157
114,1.8391889572143554,0.3617133791644632,0.3436690873306278
115,1.8397776007652282,0.3574828133262824,0.33985582331572306
116,1.835941457748413,0.35166578529878373,0.3317001102219995
117,1.8365750312805176,0.34955050237969326,0.32848252041085807
118,1.83922381401062,0.3484928609201481,0.3267247771418219
119,1.8382877469062806,0.3511369645690111,0.33026814200195403
120,1.8398218870162963,0.34743521946060285,0.328090775412463
121,1.8358630299568177,0.36012691697514543,0.3417073910307517
122,1.8349225759506225,0.355367530407192,0.3376341495260179
123,1.8308168053627014,0.36329984135378107,0.3456935453677719
124,1.8318726181983949,0.36700158646218933,0.3502194638983385
125,1.8332330346107484,0.36277102062400846,0.3455323792287694
126,1.8312163352966309,0.36012691697514543,0.34288679536248107
127,1.8300457000732422,0.3585404547858276,0.33876414065422944
128,1.8305752873420715,0.36012691697514543,0.33946843328576126
129,1.830186653137207,0.36224219989423584,0.34020906935958733
130,1.8313805341720581,0.36753040719196195,0.3445741246189383
131,1.8335432648658752,0.3707033315705976,0.34504549359834236
132,1.8298972845077515,0.37652035959809627,0.3526850492831216
133,1.8296306490898133,0.37599153886832365,0.35263088910422286
134,1.8289742469787598,0.3744050766790058,0.3535196019508217
135,1.8283587336540221,0.37176097303014277,0.35184715508326836
136,1.8240312218666077,0.3770491803278688,0.35768769361085206
137,1.8246506214141847,0.37757800105764144,0.35816855178842316
138,1.8245691299438476,0.3791644632469593,0.3602538465366313
139,1.82065292596817,0.3786356425171867,0.3595603168174634
140,1.821685218811035,0.3818085668958223,0.3615810040765976
141,1.8231861114501953,0.37652035959809627,0.35336792765892894
142,1.8127100229263307,0.3722897937599154,0.3496802771183046
143,1.8168544173240662,0.37546271813855103,0.3545624535831018
144,1.8143136978149415,0.38286620835536755,0.36318411115390375
145,1.8148824334144593,0.3807509254362771,0.35934178322063665
146,1.811287760734558,0.3807509254362771,0.3584440546731122
147,1.8122024893760682,0.3749338974087784,0.35419628776744655
148,1.811690628528595,0.3749338974087784,0.3542617357428843
149,1.8146084427833558,0.3733474352194606,0.35136217528413205
150,1.8110362887382507,0.3738762559492332,0.35185462482981056
151,1.8099922060966491,0.3722897937599154,0.3496394511218618
152,1.8106601357460022,0.3680592279217345,0.3450105833844939
153,1.8132367372512816,0.3733474352194606,0.35082469671588123
154,1.8120024085044861,0.37546271813855103,0.35354672216551636
155,1.8075974583625793,0.3738762559492332,0.3522343131524209
156,1.8069228410720826,0.3738762559492332,0.352531341147956
157,1.810848104953766,0.38498149127445797,0.3641896566073143
158,1.8045636892318726,0.38445267054468535,0.3630342170964615
159,1.802727723121643,0.3818085668958223,0.36002208339861397
160,1.8053344011306762,0.38233738762559494,0.36040448789345
161,1.8041083455085754,0.370174510840825,0.3485449439664299
162,1.8027981996536255,0.37123215230037016,0.34955668278747637
163,1.7991107940673827,0.38286620835536755,0.36095563002410114
164,1.799280309677124,0.38445267054468535,0.36354656937761515
165,1.7968286514282226,0.390269698572184,0.3689392837630764
166,1.7988520860671997,0.39820200951877316,0.37689062479634494
167,1.7960684180259705,0.39925965097831834,0.37888920146926935
168,1.7937498688697815,0.4013749338974088,0.3800960944587754
169,1.7954978704452516,0.4071919619249075,0.3875361326638928
170,1.7925864934921265,0.40401903754627183,0.3841121843954274
171,1.7937743306159972,0.4034902168164992,0.37778783645525255
172,1.788756799697876,0.40613432046536224,0.3818408471527888
173,1.7906915307044984,0.40666314119513486,0.38473730381859844
174,1.7853774189949037,0.4119513484928609,0.3918029364222642
175,1.7861384272575378,0.4225277630883131,0.40295396491036234
176,1.7837761402130128,0.43046007403490216,0.4107313080950577
177,1.7865211725234986,0.42887361184558437,0.41176032201790014
178,1.7868449211120605,0.43204653622422,0.4172044849188974
179,1.787156891822815,0.4262295081967213,0.4120393974312376
180,1.784071111679077,0.4272871496562665,0.41148390224546244
181,1.7857747435569764,0.4251718667371761,0.4072043028883819
182,1.7835731625556945,0.4241142252776309,0.4064356428315268
183,1.7818408370018006,0.42358540454785826,0.4061897503448068
184,1.7890159368515015,0.4241142252776309,0.4071397463129866
185,1.7884655475616456,0.4167107350608144,0.39973356363054646
186,1.7859471201896668,0.4119513484928609,0.39415432208334705
187,1.7853103876113892,0.4204124801692226,0.4039649803742818
188,1.7811804175376893,0.4272871496562665,0.4112680396656022
189,1.7800896048545838,0.42781597038603913,0.41058242286961344
190,1.7832606792449952,0.42993125330512955,0.41514631648264694
191,1.7836276292800903,0.4246430460074035,0.41005887939790125
192,1.7787358164787292,0.42358540454785826,0.40955927770079903
193,1.778595232963562,0.4257006874669487,0.4122570522597609
194,1.7743961572647096,0.43046007403490216,0.41751394304064676
195,1.771445381641388,0.4204124801692226,0.40618655197860215
196,1.771968948841095,0.42358540454785826,0.4093056355980754
197,1.7751771926879882,0.42358540454785826,0.4074600281779825
198,1.7720484733581543,0.4251718667371761,0.4083930499393012
199,1.7773138284683228,0.42199894235854046,0.4044529406342585
200,1.7728007555007934,0.42094130089899523,0.40405870232488666
201,1.767406690120697,0.41988365943945005,0.4040132262770005
202,1.7692208647727967,0.4241142252776309,0.407705397421455
203,1.7663814663887023,0.42993125330512955,0.4141042312390742
204,1.767835259437561,0.4309888947646748,0.4146631749561154
205,1.7639199495315552,0.43892120571126386,0.42206411645025893
206,1.7644855618476867,0.43680592279217345,0.42214060493282524
207,1.7610178351402284,0.4267583289264939,0.4133344842518025
208,1.7597213506698608,0.4225277630883131,0.4093505770171699
209,1.7575406312942505,0.4257006874669487,0.412974142434102
210,1.7601471066474914,0.4257006874669487,0.4124247111431325
211,1.7588977098464966,0.4230565838180857,0.40979854941318006
212,1.7548382878303528,0.4251718667371761,0.41238271228841356
213,1.7577684998512269,0.4272871496562665,0.41489960796952474
214,1.7559602856636047,0.42358540454785826,0.41035422006204686
215,1.756969726085663,0.42993125330512955,0.4159958806906427
216,1.753994381427765,0.4267583289264939,0.4122311056631934
217,1.752993071079254,0.41935483870967744,0.40421804207835793
218,1.7578237414360047,0.4161819143310418,0.3995792355543913
219,1.7524258136749267,0.4177683765203596,0.39925873087674507
220,1.754679524898529,0.4140666314119513,0.393474893730136
221,1.7517059206962586,0.40877842411422527,0.39071219686367803
222,1.7505905747413635,0.41353781068217876,0.3975411415653219
223,1.7520196199417115,0.42147012162876785,0.4057902855773439
224,1.751854419708252,0.4140666314119513,0.39765199854003075
225,1.7538703680038452,0.4225277630883131,0.40551071124588983
226,1.7488474130630494,0.4161819143310418,0.39938044515101484
227,1.7467941522598267,0.41723955579058697,0.400686746607934
228,1.748610520362854,0.4182971972501322,0.4015061747756819
229,1.7422572016716003,0.41723955579058697,0.40140073378574354
230,1.74563729763031,0.4257006874669487,0.4110929175397886
231,1.746480679512024,0.42147012162876785,0.4054620317178704
232,1.7457061648368835,0.4262295081967213,0.4089520917296507
233,1.7408369064331055,0.42887361184558437,0.4126731858582497
234,1.7421606421470641,0.43627710206240083,0.42106966190932604
235,1.7377837538719176,0.43892120571126386,0.42473352913129453
236,1.7379971504211427,0.43892120571126386,0.42661941166899336
237,1.736458683013916,0.4315177154944474,0.41726097575432447
238,1.7402562975883484,0.42887361184558437,0.41512349050437786
239,1.7369415521621705,0.42834479111581175,0.4147824592136306
240,1.7390568256378174,0.42358540454785826,0.4088629286503013
241,1.7387884616851808,0.42834479111581175,0.4163295539045403
242,1.7415075302124023,0.4257006874669487,0.41332574861889465
243,1.736730420589447,0.42940243257535693,0.4160538343652667
244,1.737805926799774,0.42940243257535693,0.4131230452820399
245,1.7396206378936767,0.4341618191433104,0.4195101412992019
246,1.7376544237136842,0.44368059227921736,0.43152285099437165
247,1.7319377303123473,0.4420941300898995,0.4304634599696569
248,1.7287280440330506,0.44315177154944474,0.43382346121880655
249,1.7333380103111267,0.4420941300898995,0.4326594456276811
250,1.732236671447754,0.44420941300899,0.4342701086810443
251,1.7257302761077882,0.446853516657853,0.4376085614694465
252,1.7298487305641175,0.44526705446853515,0.43585876134585977
253,1.7304932236671449,0.44103648863035433,0.4320263435566093
254,1.7318082690238952,0.4426229508196721,0.4335050135841369
255,1.7301732301712036,0.4394500264410365,0.4291923373178344
256,1.7361170291900634,0.4415653093601269,0.4305397001762988
257,1.7331827402114868,0.4383923849814913,0.42594344868802214
258,1.7320816040039062,0.4336329984135378,0.41864162202139416
259,1.7309968709945678,0.4341618191433104,0.42071948709661655
260,1.7301936268806457,0.43046007403490216,0.4180671996349977
261,1.7294230461120605,0.4272871496562665,0.41624647742724113
262,1.7299805760383606,0.43680592279217345,0.4232634744995699
263,1.729553723335266,0.42834479111581175,0.41361548497412487
264,1.7313388347625733,0.4204124801692226,0.40509276815593426
265,1.728545618057251,0.4182971972501322,0.40351582407654624
266,1.7324387550354003,0.4225277630883131,0.40794246487178504
267,1.729252564907074,0.41988365943945005,0.40497062698805575
268,1.7265483140945435,0.4272871496562665,0.41180460205279373
269,1.7298187732696533,0.4246430460074035,0.40884300069663876
270,1.7281542778015138,0.4204124801692226,0.4044850468500084
271,1.7226953268051148,0.4272871496562665,0.4117488825781426
272,1.7237231731414795,0.4262295081967213,0.41143058845415625
273,1.7238588213920594,0.4246430460074035,0.4124522717031923
274,1.7192703127861022,0.4156530936012692,0.4022657029856947
275,1.7208535313606261,0.41935483870967744,0.4087999810792317
276,1.7186577796936036,0.41459545214172394,0.4027678964731031
277,1.7195355892181396,0.41723955579058697,0.40543192726042715
278,1.7185945868492127,0.4188260179799048,0.4081478472991967
279,1.7203715085983275,0.42358540454785826,0.4133605269545172
280,1.7175241470336915,0.4262295081967213,0.4136216375640087
281,1.7157557606697083,0.4341618191433104,0.4193794466455535
282,1.712338936328888,0.44103648863035433,0.42599015782393057
283,1.7143024444580077,0.43892120571126386,0.4222541164959491
284,1.7173119068145752,0.43046007403490216,0.41306586552378943
285,1.7182993412017822,0.43680592279217345,0.42112100472689
286,1.7143808960914613,0.4405076679005817,0.4236377406122206
287,1.7148813724517822,0.43680592279217345,0.4172254409931314
288,1.7117764115333558,0.43680592279217345,0.41464112097939665
289,1.7170870661735536,0.4315177154944474,0.40426951138303513
290,1.7117542982101441,0.4309888947646748,0.39972241935884095
291,1.7137838006019592,0.4257006874669487,0.3931672884257217
292,1.710491454601288,0.4188260179799048,0.38378559953253666
293,1.710360550880432,0.41988365943945005,0.38428116986259736
294,1.7176349401473998,0.42147012162876785,0.3878766318837178
295,1.7117520451545716,0.4204124801692226,0.389588071903027
296,1.7094326853752135,0.43046007403490216,0.40107597354641467
297,1.7077025413513183,0.43469063987308304,0.4093204383323862
298,1.7057200908660888,0.43204653622422,0.4054864123426671
299,1.7008050441741944,0.4336329984135378,0.4062137628968596
300,1.7033536672592162,0.4267583289264939,0.397458002734055
301,1.7024483919143676,0.42940243257535693,0.39915516063093814
302,1.7077126264572144,0.4272871496562665,0.3971155943288975
303,1.7017089247703552,0.4251718667371761,0.39669517287018913
304,1.7043205142021178,0.4272871496562665,0.401004936459381
305,1.7039106845855714,0.4325753569539926,0.4059525984142459
306,1.7028917789459228,0.4420941300898995,0.4151018103747001
307,1.6982483983039856,0.45055526176626126,0.4299201288580868
308,1.7029994249343872,0.4531993654151243,0.43110550281658977
309,1.6967668652534484,0.4537281861448969,0.43250505253611865
310,1.7003475546836853,0.4489687995769434,0.42633916824830237
311,1.7029635787010193,0.4547858276044421,0.43324749411715224
312,1.6984448432922363,0.4537281861448969,0.43368451008376646
313,1.6971847891807557,0.45055526176626126,0.43033491827465287
314,1.696563482284546,0.4463246959280804,0.42417950091456647
315,1.6916499972343444,0.446853516657853,0.4231227240865773
316,1.6937798380851745,0.4463246959280804,0.4239252767856066
317,1.6925702810287475,0.4484399788471708,0.42823381932484766
318,1.6895612835884095,0.45055526176626126,0.43224058749800903
319,1.6913052678108216,0.4537281861448969,0.43587438412791935
320,1.6896950960159303,0.45425700687466947,0.437752927428266
321,1.6872313380241395,0.4510840824960338,0.43341224564560993
322,1.686885917186737,0.4484399788471708,0.429385041353553
323,1.687964677810669,0.44949762030671603,0.42935391584108834
324,1.6850337386131287,0.4537281861448969,0.4353862690826758
325,1.6894418120384216,0.45690111052353255,0.43909004447723543
326,1.6891424536705018,0.4489687995769434,0.42682895037874996
327,1.6868972659111023,0.44473823373876253,0.4200357986932181
328,1.6848937273025513,0.4473823373876256,0.42561265500977974
329,1.6821549892425538,0.45002644103648864,0.42801290191856095
330,1.6831237912178039,0.4484399788471708,0.4256997171411053
331,1.6797325253486632,0.45002644103648864,0.4289426299143147
332,1.681731104850769,0.45055526176626126,0.4309159417902709
333,1.6782399415969849,0.4537281861448969,0.4347078329651027
334,1.6815848231315613,0.45848757271285034,0.43947613936258356
335,1.6787710666656495,0.45848757271285034,0.4403708060565658
336,1.6801945567131042,0.4627181385510312,0.44451037595273873
337,1.6757772564888,0.4664198836594394,0.4486486566229185
338,1.6767366766929626,0.47382337387625595,0.45624321193756945
339,1.678692138195038,0.4727657324167107,0.454846379165735
340,1.679326331615448,0.4701216287678477,0.4506392480772428
341,1.6793033361434937,0.4680063458487573,0.4473998265565503
342,1.6763193726539611,0.4685351665785299,0.4485901008551365
343,1.67836834192276,0.4711792702273929,0.4495923570109417
344,1.6769803524017335,0.4748810153358012,0.45747554527676565
345,1.6724694609642028,0.47223691168693815,0.4548231921975491
346,1.6770077109336854,0.4685351665785299,0.45163471936102223
347,1.6723452091217041,0.47540983606557374,0.4586375177072594
348,1.6756274819374084,0.4785827604442094,0.4645788675578917
349,1.6762267470359802,0.47329455314648333,0.45739717629286997
350,1.6714287757873536,0.4775251189846642,0.46146633955647903
351,1.6713966369628905,0.4748810153358012,0.45873197784271
352,1.6731542468070983,0.464304600740349,0.4494896114354751
353,1.671071422100067,0.4690639873083025,0.4580418067560673
354,1.6706619739532471,0.47170809095716554,0.465056347453957
355,1.6684783816337585,0.46959280803807507,0.4639977870898439
356,1.665674102306366,0.46694870438921204,0.46097985219873927
357,1.6688356518745422,0.4711792702273929,0.4656710794439215
358,1.666463589668274,0.47540983606557374,0.47032375381908803
359,1.6655659437179566,0.479111581173982,0.47494801407213305
360,1.6677140712738037,0.48175568482284503,0.477420871016411
361,1.6693997263908387,0.48122686409307247,0.4749064949240931
362,1.6645827889442444,0.48281332628239026,0.475482716731079
363,1.6634033441543579,0.4854574299312533,0.477674668568488
364,1.6571739077568055,0.48228450555261765,0.4741756635017752
365,1.659372901916504,0.48175568482284503,0.4742924661444367
366,1.6629066109657287,0.48122686409307247,0.47261339315650563
367,1.6600965499877929,0.48704389212057114,0.47963354943319053
368,1.662148690223694,0.48281332628239026,0.4741695114919779
369,1.6615510940551759,0.4785827604442094,0.46865620024778554
370,1.6610432744026185,0.4775251189846642,0.4654435841192069
371,1.6593719840049743,0.4780539397144368,0.46508036037369843
372,1.6596258521080016,0.47540983606557374,0.46247074142343136
373,1.6576470613479615,0.4775251189846642,0.46615695175514904
374,1.6563736200332642,0.48175568482284503,0.46892990932084605
375,1.6550275802612304,0.48281332628239026,0.47032291676995835
376,1.6528143763542176,0.4843997884717081,0.4725426065732751
377,1.6531328082084655,0.48281332628239026,0.4714921801006834
378,1.6530433773994446,0.4833421470121629,0.47319065251282133
379,1.6484677076339722,0.4838709677419355,0.47546529224260686
380,1.6480010867118835,0.4859862506610259,0.4748414398079724
381,1.6521612405776978,0.4843997884717081,0.4713081802034698
382,1.6469590187072753,0.4843997884717081,0.4703800219684185
383,1.6505868673324584,0.4833421470121629,0.4703160465351685
384,1.648812186717987,0.48122686409307247,0.46827905712275647
385,1.6476030230522156,0.4780539397144368,0.4653828461381348
386,1.6479042887687683,0.4748810153358012,0.4616420885917477
387,1.6456342339515686,0.4748810153358012,0.4628829528641959
388,1.6468161344528198,0.48175568482284503,0.46971418173590695
389,1.644960308074951,0.4838709677419355,0.47488544261256055
390,1.6435046195983887,0.4843997884717081,0.47670973337901396
391,1.6421661138534547,0.48228450555261765,0.47426744410853866
392,1.6407575368881226,0.4843997884717081,0.475874828404898
393,1.6399830818176269,0.47540983606557374,0.46742396398107455
394,1.6424819111824036,0.47329455314648333,0.4647692327220649
395,1.6377598762512207,0.479111581173982,0.47125247600652387
396,1.6339902520179748,0.48069804336329985,0.4733253038833822
397,1.6409297108650207,0.4833421470121629,0.47520743755263056
398,1.6362876534461974,0.4775251189846642,0.46849878823390206
399,1.6419252634048462,0.48122686409307247,0.4744605849952839
400,1.6409045696258544,0.4838709677419355,0.47728014801022794
401,1.6372782826423644,0.4859862506610259,0.47916835359810506
402,1.6338257193565369,0.48016922263352724,0.4721477242934759
403,1.636818814277649,0.4838709677419355,0.47763208928591144
404,1.6369102597236633,0.4838709677419355,0.477923362867487
405,1.6361775159835816,0.4833421470121629,0.4784242523581102
406,1.6335142612457276,0.4833421470121629,0.4772722039780481
407,1.6339761734008789,0.4796404019037546,0.47385624636700074
408,1.6367988228797912,0.4796404019037546,0.47365148696620646
409,1.6372521638870239,0.48175568482284503,0.4765168265839798
410,1.6383983969688416,0.48016922263352724,0.4766598529285269
411,1.6345841765403748,0.48175568482284503,0.4790202009770792
412,1.6360614776611329,0.4849286092014807,0.4829386577266371
413,1.6368812680244447,0.49603384452670546,0.496879587207011
414,1.6354477524757385,0.49603384452670546,0.49614535444484315
415,1.6309390306472777,0.4944473823373876,0.49378051601007167
416,1.6350319743156434,0.49814912744579587,0.49723735946231196
417,1.635944902896881,0.4965626652564781,0.4953016488551322
418,1.6345159649848937,0.49338974087784243,0.49140991650628385
419,1.6334843039512634,0.4907456372289794,0.4885532915180475
420,1.6294571161270142,0.4881015335801163,0.48494954706849436
421,1.635403048992157,0.4928609201480698,0.4915306388689054
422,1.6299476504325867,0.493918561607615,0.4948321297411055
423,1.6294283986091613,0.4992067689053411,0.502049720789649
424,1.6307246923446654,0.49814912744579587,0.5015218896077055
425,1.6252508997917174,0.49814912744579587,0.5025527504116282
426,1.6294018268585204,0.4992067689053411,0.5039000172609531
427,1.6336901307106018,0.4965626652564781,0.5005650193264147
428,1.6271704316139222,0.49814912744579587,0.5014672814504166
429,1.6292207360267639,0.4928609201480698,0.49683400449490733
430,1.632305347919464,0.49127445795875196,0.4945526636307371
431,1.6294422388076781,0.49338974087784243,0.4961084659728889
432,1.6298606395721436,0.4907456372289794,0.49348499056382383
433,1.628469955921173,0.49603384452670546,0.49888911922782075
434,1.6228386878967285,0.4965626652564781,0.5000115103822449
435,1.6249444842338563,0.49762030671602325,0.4998082342187854
436,1.6210472941398621,0.5097831835007932,0.5122879166991147
437,1.6205678820610045,0.5092543627710207,0.5107758494449207
438,1.6228854179382324,0.5039661554732946,0.5048970285186235
439,1.6233459830284118,0.5055526176626124,0.5051461641265147
440,1.6241790294647216,0.5050237969328397,0.503501623183832
441,1.62196227312088,0.5066102591221576,0.5062309015523428
442,1.6284478783607483,0.5076679005817029,0.50583579986872
443,1.6216974973678588,0.5103120042305659,0.5084040306638714
444,1.621478259563446,0.5050237969328397,0.5044338103532163
445,1.6222177863121032,0.5013220518244316,0.50055677217717
446,1.6244068384170531,0.49709148598625064,0.49572746738102935
447,1.6210564851760865,0.5002644103648863,0.49744184253920054
448,1.6195334315299987,0.5007932310946589,0.49793393513225287
449,1.6172651052474976,0.5013220518244316,0.4996406911925892
450,1.621570611000061,0.5013220518244316,0.49977180453643383
451,1.621913695335388,0.5029085140137494,0.5021591051556465
452,1.6163743376731872,0.4992067689053411,0.49742896320321633
453,1.6172422885894775,0.4923320994182972,0.49002062771526667
454,1.618755853176117,0.49762030671602325,0.49835865425000897
455,1.620810878276825,0.4902168164992068,0.491192539892148
456,1.6176765084266662,0.49603384452670546,0.4985505128150562
457,1.6196091294288635,0.4928609201480698,0.49426744090902636
458,1.6149977922439576,0.493918561607615,0.497675787548651
459,1.6178644895553589,0.49814912744579587,0.5017402129612043
460,1.6138209223747253,0.5018508725542041,0.5058818545299931
461,1.614947247505188,0.5018508725542041,0.504383981236087
462,1.6175180673599243,0.5066102591221576,0.5093156772072562
463,1.6200597524642943,0.5108408249603384,0.5139303546177517
464,1.6180911302566527,0.5134849286092015,0.5168305902200253
465,1.6197460055351258,0.5177154944473823,0.520294181080154
466,1.6209318399429322,0.5156002115282919,0.517483709854924
467,1.6165490388870238,0.5129561078794289,0.5144861915506933
468,1.6203620791435243,0.5134849286092015,0.5143789812871772
469,1.6174092173576355,0.514013749338974,0.5160851542462177
470,1.6156176328659058,0.5081967213114754,0.5135017531617004
471,1.6137919545173645,0.49814912744579587,0.5048003528950323
472,1.6169183611869813,0.49127445795875196,0.49871211867839316
473,1.6137769937515258,0.49550502379693284,0.5043608787237792
474,1.616867184638977,0.5013220518244316,0.5091546533421306
475,1.6120864510536195,0.5002644103648863,0.5091519627668533
476,1.609066128730774,0.506081438392385,0.514796121932052
477,1.6089343309402466,0.5081967213114754,0.5158268926948782
478,1.612082028388977,0.5050237969328397,0.5129378222234137
479,1.611660933494568,0.5029085140137494,0.5100670969764245
480,1.6138160705566407,0.5044949762030672,0.5118942752442275
481,1.6131883025169373,0.5092543627710207,0.5170531510112678
482,1.619562554359436,0.5066102591221576,0.513246547209721
483,1.619863545894623,0.5002644103648863,0.5065383462490654
484,1.619776725769043,0.5029085140137494,0.509672804143612
485,1.6211280703544617,0.49603384452670546,0.5017779070566845
486,1.616248607635498,0.4997355896351137,0.5064980956626539
487,1.6186747789382934,0.5018508725542041,0.5102116155281983
488,1.6128859639167785,0.5029085140137494,0.5101764356194495
489,1.6180308222770692,0.5023796932839767,0.5089596098392564
490,1.6133708357810974,0.5103120042305659,0.5177751647471563
491,1.615743339061737,0.5076679005817029,0.51473485527592
492,1.612620997428894,0.4949762030671602,0.5016153973198306
493,1.6162181973457337,0.5007932310946589,0.5077621703867639
494,1.6140353322029113,0.5039661554732946,0.51106176051747
495,1.6141870975494386,0.5044949762030672,0.5108824626808076
496,1.6094576120376587,0.5039661554732946,0.5101655096027488
497,1.612720513343811,0.5066102591221576,0.5123075027248285
498,1.6089922428131103,0.5081967213114754,0.5137379316384206
499,1.6085667371749879,0.5071390798519302,0.5121560659956307
500,1.6135183691978454,0.5071390798519302,0.5118104384079035
1,2.0551019668579102,0.16657852987837124,0.13871380831130237
2,2.0444591283798217,0.16181914331041777,0.1338295134428639
3,2.041597604751587,0.1581173982020095,0.13189988154393723
4,2.032745051383972,0.1581173982020095,0.13666283419938055
5,2.0239742279052733,0.16657852987837124,0.1478269415595925
6,2.020644283294678,0.17503966155473294,0.15888912623425136
7,2.023012113571167,0.1797990481226864,0.16572454791481062
8,2.0132024765014647,0.1866737176097303,0.17208554413138755
9,2.004634428024292,0.1872025383395029,0.17353502336003443
10,2.000779855251312,0.19725013220518245,0.18150096596003795
11,1.9972258806228638,0.20465362242199894,0.18790680583554684
12,1.9973044872283936,0.21470121628767846,0.1956686201089475
13,1.9851217031478883,0.23056583818085669,0.20716134207170375
14,1.9821231722831727,0.23585404547858277,0.21108540618819274
15,1.971418833732605,0.24272871496562665,0.2194675052413564
16,1.9753123998641968,0.24272871496562665,0.21908554893694218
17,1.972997748851776,0.25171866737176096,0.22525203904055444
18,1.9648452520370483,0.24801692226335273,0.21942883079615044
19,1.9623367547988892,0.2548915917503966,0.2246556284485107
20,1.9570528864860535,0.25383395029085143,0.22391720972886095
21,1.9544364929199218,0.2607086197778953,0.23061186654969296
22,1.9455076932907105,0.2771020624008461,0.24400684396699687
23,1.9416354179382325,0.2903225806451613,0.2538317066183689
24,1.9347086191177367,0.2913802221047065,0.25297456500979615
25,1.9314558506011963,0.29719725013220516,0.25841581320326923
26,1.9256175637245179,0.3030142781597039,0.26145166337962344
27,1.9193632006645203,0.30248545742993127,0.25684506679505886
28,1.9180609345436097,0.30142781597038604,0.25613728473431974
29,1.914955246448517,0.3067160232681121,0.2640131803296887
30,1.9117117524147034,0.3067160232681121,0.2674980752552368
31,1.9108954191207885,0.29719725013220516,0.2602741936016082
32,1.9073521494865417,0.29085140137493387,0.2517739931702357
33,1.904967725276947,0.2850343733474352,0.24292339004372523
34,1.9035122871398926,0.2834479111581174,0.24244459416405778
35,1.9026540756225585,0.29455314648334213,0.25452393481099517
36,1.8975220918655396,0.29455314648334213,0.2580929839761085
37,1.8911134362220765,0.2913802221047065,0.2550138858196623
38,1.892119252681732,0.29349550502379695,0.25738030364629544
39,1.8897082686424256,0.2977260708619778,0.25949006572349437
40,1.8829243898391723,0.3008989952406134,0.264415450292882
41,1.8841373443603515,0.3056583818085669,0.26821456380985303
42,1.8836228847503662,0.3061872025383395,0.2675106067999663
43,1.88155757188797,0.3077736647276573,0.26884286704509697
44,1.8802622199058532,0.31676361713379164,0.27810926388437335
45,1.8754072546958924,0.3199365415124273,0.2824078360070767
46,1.8731905460357665,0.3273400317292438,0.2915164457014811
47,1.872550332546234,0.3352723426758329,0.29621636001188506
48,1.8696384668350219,0.33421470121628766,0.2928936301595374
49,1.8682889103889466,0.3379164463246959,0.30065118703239946
50,1.8635271191596985,0.3373876255949233,0.29873508904034984
51,1.8642958998680115,0.3416181914331042,0.3040241309745188
52,1.8612719655036927,0.3358011634056055,0.2960012508412557
53,1.8615442872047425,0.33051295610787945,0.2911440030423287
54,1.860077166557312,0.33262823902696986,0.2923829773259188
55,1.8527868509292602,0.33685880486515074,0.2952628566352959
56,1.8521904468536377,0.3373876255949233,0.29650280558397174
57,1.8478538155555726,0.328397673188789,0.28460768546237414
58,1.84782212972641,0.331041776837652,0.2853899741636079
59,1.8430982947349548,0.3331570597567425,0.28394755446450776
60,1.8424238085746765,0.3262823902696986,0.27424077163481325
61,1.8426628828048706,0.3268112109994712,0.2749106996965143
62,1.8411359429359435,0.331041776837652,0.28045197895233615
63,1.8349737048149108,0.3363299841353781,0.29070070948260646
64,1.8315167427062988,0.3347435219460603,0.2923727027201664
65,1.833499813079834,0.33262823902696986,0.29118819817177427
66,1.8295921206474304,0.32998413537810684,0.28516119384923105
67,1.824067437648773,0.33209941829719725,0.2858391206935981
68,1.8267607808113098,0.33421470121628766,0.28800399268677424
69,1.8249120712280273,0.3379164463246959,0.2974999425916135
70,1.820725643634796,0.34108937070333156,0.3041841314583204
71,1.820178174972534,0.34690639873083023,0.3068287917403162
72,1.8218870043754578,0.355367530407192,0.31416461348555086
73,1.8129244685173034,0.358011634056055,0.32001907285840253
74,1.8107085704803467,0.3654151242728715,0.32580949924334807
75,1.8151464462280273,0.3744050766790058,0.339319555399645
76,1.8124083399772644,0.3812797461660497,0.3483335445359889
77,1.805373740196228,0.3860391327340032,0.34992637791337955
78,1.8023833870887755,0.3855103120042306,0.3490500372243964
79,1.8051017284393311,0.3897408778424114,0.3485666277593213
80,1.8015602111816407,0.4008461131676362,0.3606212662409574
81,1.8001554489135743,0.3945002644103649,0.35169463631203224
82,1.7970535159111023,0.40190375462718136,0.36170281393011017
83,1.7956538796424866,0.3966155473294553,0.35629469431091815
84,1.7935287952423096,0.40666314119513486,0.36556952562282874
85,1.7944697141647339,0.40613432046536224,0.36291780052321426
86,1.789991569519043,0.39132734003172925,0.3466915860713223
87,1.7844648957252502,0.39238498149127443,0.3441011549416002
88,1.783342146873474,0.3955579058699101,0.34765341679757544
89,1.7847360134124757,0.3855103120042306,0.33318265077728626
90,1.7831531047821045,0.38286620835536755,0.3269068675996941
91,1.7872425198554993,0.3818085668958223,0.32540213172797156
92,1.7813154935836792,0.38445267054468535,0.32778064472326196
93,1.7801524519920349,0.38233738762559494,0.3217483354325263
94,1.7821492195129394,0.3796932839767319,0.31765546509436915
95,1.7800182700157166,0.3738762559492332,0.31274902387369197
96,1.7771994829177857,0.37810682178741406,0.3168003764767686
97,1.7751972675323486,0.3749338974087784,0.31219308171458027
98,1.7799307107925415,0.37757800105764144,0.3170398634468679
99,1.7769579648971559,0.390269698572184,0.33424901996724704
100,1.7726521372795105,0.3955579058699101,0.33929595982749033
101,1.7733636260032655,0.40877842411422527,0.35880564104259405
102,1.767298948764801,0.4071919619249075,0.3559851405716104
103,1.7722352147102356,0.40772078265468004,0.3570300154387451
104,1.7647666692733766,0.4246430460074035,0.37912266391231236
105,1.7625534176826476,0.42993125330512955,0.3871883153520475
106,1.7616623044013977,0.4341618191433104,0.3916473817573555
107,1.7621159076690673,0.4315177154944474,0.38512143520702713
108,1.7601398468017577,0.4098360655737705,0.3605051988200843
109,1.7626611351966859,0.4093072448439979,0.3588288531614823
110,1.7613998055458069,0.405076679005817,0.3514306387522907
111,1.7575278997421264,0.4114225277630883,0.35838678584584466
112,1.7563523769378662,0.4103648863035431,0.3555282226317269
113,1.7570566654205322,0.4230565838180857,0.3694177277640803
114,1.7474938988685609,0.4336329984135378,0.3820637883320891
115,1.7455122113227843,0.4341618191433104,0.38477761557508516
116,1.7421668291091919,0.4383923849814913,0.39032805966515316
117,1.7436596035957337,0.43680592279217345,0.3882852664217439
118,1.7421448230743408,0.43892120571126386,0.39384300124351496
119,1.735835337638855,0.446853516657853,0.4073510619912603
120,1.7372700691223144,0.45002644103648864,0.4116907873452294
121,1.737009298801422,0.45425700687466947,0.41398777643484186
122,1.7373117923736572,0.4510840824960338,0.40944373871085027
123,1.7369954943656922,0.44526705446853515,0.39993448314175506
124,1.736555850505829,0.45161290322580644,0.40945217431667785
125,1.734820830821991,0.45055526176626126,0.4085523617466738
126,1.7343594789505006,0.45161290322580644,0.4101133885762208
127,1.7314926028251647,0.45637228979375993,0.41998196327138543
128,1.73222154378891,0.45425700687466947,0.41704881109462694
129,1.7321642637252808,0.45848757271285034,0.4215907395270503
130,1.7299105525016785,0.461660497091486,0.42463170405446726
131,1.7262336492538453,0.4690639873083025,0.4324309612279844
132,1.7254733443260193,0.4711792702273929,0.43464755716344683
133,1.7210505843162536,0.479111581173982,0.4474551522858948
134,1.7207989931106566,0.4843997884717081,0.456581918663649
135,1.719172465801239,0.4849286092014807,0.4550422801792532
136,1.718748962879181,0.48757271285034376,0.45603113239496046
137,1.7111847162246705,0.4986779481755685,0.4700104121104499
138,1.7132023811340331,0.49762030671602325,0.46802541803609393
139,1.7132169723510742,0.4986779481755685,0.4703287062222213
140,1.713010275363922,0.4986779481755685,0.46880394719381874
141,1.7106917381286622,0.5071390798519302,0.4771897136362818
142,1.713463270664215,0.5076679005817029,0.47560144395440235
143,1.7141342639923096,0.5029085140137494,0.4691150643144851
144,1.707897412776947,0.4997355896351137,0.46569342198143815
145,1.7081301808357239,0.49603384452670546,0.46175530192730035
146,1.705983817577362,0.4928609201480698,0.4582133358471533
147,1.706215238571167,0.493918561607615,0.4595776927037945
148,1.7041850686073303,0.49550502379693284,0.4617123848312922
149,1.7042208552360534,0.49338974087784243,0.460002983905193
150,1.7058034896850587,0.48968799576943417,0.45520502394681633
151,1.7070733428001403,0.4881015335801163,0.4520951567823105
152,1.7058600664138794,0.49709148598625064,0.46257947979672615
153,1.7047773838043212,0.49762030671602325,0.46074353426814607
154,1.7028856515884399,0.4986779481755685,0.4631611557518848
155,1.697343361377716,0.4949762030671602,0.45694994166206243
156,1.6967392683029174,0.49762030671602325,0.46210064812444196
157,1.6977522015571593,0.5034373347435219,0.46944789614617977
158,1.6924553394317627,0.5013220518244316,0.4670122379783552
159,1.696014416217804,0.48915917503966155,0.453396041980786
160,1.6949678659439087,0.4843997884717081,0.4468069226267261
161,1.6955656290054322,0.49338974087784243,0.4594331668594624
162,1.6880576491355896,0.49603384452670546,0.4653289159606935
163,1.6930412769317627,0.49814912744579587,0.46662707743957155
164,1.6896719217300415,0.5050237969328397,0.47607981417036976
165,1.689988124370575,0.5076679005817029,0.47870952742623135
166,1.6868910908699035,0.5150713907985193,0.4866335723428576
167,1.6863213658332825,0.5171866737176097,0.4872713761434505
168,1.6827488780021667,0.5214172395557906,0.492689931012715
169,1.6833749651908874,0.5325224748810153,0.5049929075310577
170,1.677895438671112,0.5346377578001058,0.5102833043105578
171,1.6785006046295166,0.5351665785298784,0.5109982673864084
172,1.6752880692481995,0.5446853516657852,0.5238303192200432
173,1.6731070280075073,0.5489159175039662,0.5251150258771918
174,1.6732777953147888,0.5468006345848757,0.5230558554215824
175,1.6765978574752807,0.5483870967741935,0.5249911449134366
176,1.675819170475006,0.5399259650978319,0.5153084611424396
177,1.6709501504898072,0.5415124272871497,0.5199073273511561
178,1.6705756664276123,0.5399259650978319,0.5188768407337442
179,1.6681806087493896,0.5388683236382866,0.5185175978819764
180,1.6672397136688233,0.5462718138551031,0.5259335596426199
181,1.6688912034034729,0.5404547858276044,0.5181738802449269
182,1.6711269974708558,0.5404547858276044,0.5149809044558454
183,1.6649290561676025,0.5409836065573771,0.5154797187348678
184,1.6656988143920899,0.5415124272871497,0.5162847800850717
185,1.6622979164123535,0.5436277102062401,0.5196056058109821
186,1.6652527809143067,0.5446853516657852,0.521632543232739
187,1.6575732111930848,0.55579058699101,0.5343135977829484
188,1.6604806900024414,0.5520888418826018,0.5301521435244665
189,1.6588130831718444,0.5526176626123744,0.5300018111445703
190,1.6599284887313843,0.55579058699101,0.5330037635817655
191,1.6645421504974365,0.5600211528291908,0.5358309651233429
192,1.662699854373932,0.5542041248016922,0.5269235464211708
193,1.6647882223129273,0.5526176626123744,0.5234495632746777
194,1.6640262007713318,0.5589635113696457,0.5335307096878587
195,1.659500503540039,0.5547329455314648,0.5275466667362542
196,1.6640084981918335,0.558434690639873,0.5290879373143016
197,1.6624746322631836,0.5552617662612375,0.5285959097889291
198,1.6596856236457824,0.5478582760444209,0.5177329002206082
199,1.6642483472824097,0.5483870967741935,0.5146744162027994
200,1.6565762996673583,0.5441565309360127,0.5108882845604485
201,1.6566299796104431,0.5457429931253305,0.5116532707544332
202,1.6582857728004456,0.5452141723955579,0.5150170621994284
203,1.653619635105133,0.5489159175039662,0.5210400914185016
204,1.653156840801239,0.5468006345848757,0.518207626255381
205,1.6528129577636719,0.5499735589635114,0.5188620327862274
206,1.6511061668395997,0.5494447382337387,0.5159763098916818
207,1.6504607915878295,0.5489159175039662,0.514716856815115
208,1.6416437029838562,0.5452141723955579,0.509851490802829
209,1.6450059056282043,0.5388683236382866,0.5034178138809425
210,1.646409261226654,0.5378106821787414,0.5010031056239544
211,1.647442376613617,0.5372818614489688,0.5018573205095357
212,1.6444555282592774,0.5362242199894236,0.500117367653988
213,1.6479825973510742,0.5367530407191962,0.5016318370423445
214,1.6483405828475952,0.5430988894764675,0.5084230704011036
215,1.6455085635185243,0.5436277102062401,0.5109098868922356
216,1.6443553686141967,0.5393971443680592,0.5070459754672366
217,1.646623718738556,0.5319936541512428,0.499675635785538
218,1.6452181696891786,0.5309360126916975,0.49916206346281594
219,1.6442933678627014,0.5309360126916975,0.4993380771847133
220,1.6425219178199768,0.5341089370703331,0.5032357422802648
221,1.6400298476219177,0.5325224748810153,0.5003397627160587
222,1.6387946486473084,0.5346377578001058,0.4994182746142192
223,1.6425859808921814,0.5362242199894236,0.5011495936999238
224,1.6401055574417114,0.5404547858276044,0.5054618013901399
225,1.6372865200042725,0.5388683236382866,0.5012901236131451
226,1.637751030921936,0.5404547858276044,0.5017338057666242
227,1.6376704096794128,0.5409836065573771,0.5022366246436188
228,1.6388634204864503,0.5399259650978319,0.500343269897579
229,1.640377151966095,0.5404547858276044,0.49993052105137853
230,1.637051796913147,0.5420412480169222,0.5011026587239403
231,1.6355094075202943,0.5415124272871497,0.5010094874730437
232,1.6334568738937378,0.5462718138551031,0.506521482918731
233,1.6282156348228454,0.5515600211528292,0.5095928727370012
234,1.6291375756263733,0.5542041248016922,0.5111338648765419
235,1.6274829745292663,0.5552617662612375,0.5135091990898062
236,1.626900863647461,0.5573770491803278,0.5147015190293153
237,1.6238360404968262,0.5568482284505553,0.5137584561469944
238,1.6265128612518311,0.5526176626123744,0.5097169358020522
239,1.628924512863159,0.5478582760444209,0.505138991295478
240,1.6255425333976745,0.5473294553146484,0.5053228370813475
241,1.6201502323150634,0.5510312004230565,0.5082812743985903
242,1.6187764286994935,0.5489159175039662,0.5048968235115964
243,1.6232025861740111,0.5483870967741935,0.502940003015104
244,1.6258158564567566,0.5473294553146484,0.5014004842792152
245,1.6212745785713196,0.5473294553146484,0.5018895479002474
246,1.6205206632614135,0.5430988894764675,0.4961346253639274
247,1.6220415472984313,0.5489159175039662,0.5042212602301179
248,1.616901421546936,0.5515600211528292,0.5098281734062821
249,1.6171570301055909,0.550502379693284,0.5103930613077141
250,1.6168078541755677,0.553146483342147,0.512842437842721
251,1.6174832940101624,0.5526176626123744,0.5122464958062165
252,1.615104341506958,0.5600211528291908,0.520988674753408
253,1.616912579536438,0.5589635113696457,0.5215006644883319
254,1.6153032064437867,0.5526176626123744,0.5139504416252975
255,1.6109265685081482,0.5526176626123744,0.5136612161141773
256,1.6138400316238404,0.5436277102062401,0.5050638569854408
257,1.6183077931404113,0.5420412480169222,0.5051084638906145
258,1.6131611108779906,0.5457429931253305,0.5084379593323415
259,1.6114975214004517,0.5499735589635114,0.5125381587391525
260,1.6113626122474671,0.5483870967741935,0.5117545497504973
261,1.614850926399231,0.5494447382337387,0.5125323136473467
262,1.6159652471542358,0.5515600211528292,0.514576626164412
263,1.6181207656860352,0.5468006345848757,0.5085198111880656
264,1.6156555652618407,0.5436277102062401,0.5068062114442142
265,1.6186641931533814,0.5457429931253305,0.510352521986047
266,1.6194711327552795,0.5436277102062401,0.507796773515628
267,1.6204099893569945,0.5446853516657852,0.5082300480757186
268,1.6173665165901183,0.5457429931253305,0.5091786436602426
269,1.6226702570915221,0.5520888418826018,0.5159674975551757
270,1.6220673322677612,0.5489159175039662,0.5092055589933431
271,1.6229426860809326,0.5478582760444209,0.5089566244202282
272,1.62037136554718,0.5515600211528292,0.5133961705782172
273,1.6252456068992616,0.5499735589635114,0.5113505078206321
274,1.626957392692566,0.5520888418826018,0.5119552287273512
275,1.6225993275642394,0.558434690639873,0.5212575180330472
276,1.6209503650665282,0.5547329455314648,0.5176920739040828
277,1.6186221957206726,0.553146483342147,0.5155386697588413
278,1.6192859530448913,0.553146483342147,0.5186787663206888
279,1.623311948776245,0.5536753040719197,0.5192717596930726
280,1.6159052491188048,0.5573770491803278,0.5225071467313643
281,1.61496239900589,0.5542041248016922,0.5158346169265364
282,1.6177395105361938,0.5515600211528292,0.512921639643044
283,1.6119832277297974,0.55579058699101,0.5158818319547286
284,1.6138524889945984,0.5510312004230565,0.5121154027767371
285,1.6106932997703551,0.558434690639873,0.5193661410907121
286,1.6112228035926819,0.5589635113696457,0.5211152198455337
287,1.6040316104888916,0.5637228979375991,0.5263294743383887
288,1.6046087503433228,0.5616076150185088,0.522599457249852
289,1.6029983520507813,0.56795346377578,0.528916607722793
290,1.6001052737236023,0.5695399259650978,0.5268778980558041
291,1.601198101043701,0.5721840296139609,0.5301555560726581
292,1.6007655739784241,0.56795346377578,0.5269153819174472
293,1.5948291063308715,0.5716552088841883,0.5320047203858316
294,1.5917737007141113,0.5753569539925966,0.5383539752088871
295,1.5947283387184144,0.5700687466948704,0.5319360690500458
296,1.5961431026458741,0.5711263881544156,0.5304228389772896
297,1.592298197746277,0.5690111052353253,0.5271494272701207
298,1.5911231637001038,0.5647805393971443,0.5226867078871248
299,1.5909570813179017,0.5642517186673718,0.5208145021950766
300,1.5911231875419616,0.5616076150185088,0.5182209915382485
301,1.593151867389679,0.5631940772078265,0.5228165967219008
302,1.5904468536376952,0.5716552088841883,0.5348831932892227
303,1.5906684756278993,0.5758857747223691,0.5387575554287038
304,1.590537703037262,0.5811739820200952,0.5460219757422282
305,1.5946320414543151,0.5780010576414596,0.5413195228217491
306,1.5903741121292114,0.5764145954521417,0.5381313405125475
307,1.58907550573349,0.5822316234796404,0.5443475573202361
308,1.5861387729644776,0.5822316234796404,0.5452606340074974
309,1.5895821452140808,0.5838180856689582,0.5474598412994177
310,1.5947282791137696,0.5912215758857747,0.5548463177603152
311,1.583967113494873,0.585404547858276,0.5489033073706912
312,1.584831464290619,0.5869910100475939,0.5488756553060321
313,1.5844190120697021,0.5864621893178212,0.5486248548555589
314,1.5891853809356689,0.5864621893178212,0.5495213369713504
315,1.5857649564743042,0.5912215758857747,0.5540525537081847
316,1.5859021544456482,0.5928080380750925,0.557833689847098
317,1.586910367012024,0.5901639344262295,0.5542765563722404
318,1.582316517829895,0.5885774722369117,0.5536808477932947
319,1.579386591911316,0.5891062929666843,0.552997164611672
320,1.5819196105003357,0.5901639344262295,0.5535438176422667
321,1.5775460600852966,0.5928080380750925,0.5535778786370281
322,1.5781817317008973,0.588048651507139,0.5482976411413077
323,1.5806119084358214,0.5806451612903226,0.5399833709499648
324,1.5738895654678344,0.582760444209413,0.5420763388292036
325,1.573022723197937,0.5869910100475939,0.5457420933180901
326,1.576132357120514,0.5933368588048652,0.5519617258959493
327,1.5748948335647583,0.5901639344262295,0.5482104967250051
328,1.5721737027168274,0.5965097831835008,0.5541894126208785
329,1.5719867467880249,0.6017979904812268,0.5588304918167475
330,1.5758472442626954,0.5986250661025913,0.5544701125482115
331,1.574018371105194,0.5996827075621365,0.558249083586203
332,1.5699206352233888,0.5991538868323638,0.5575990060840261
333,1.5695395469665527,0.59227921734532,0.5518385544504112
334,1.5681628823280334,0.5906927551560022,0.551692842228363
335,1.5664059042930603,0.5891062929666843,0.5497693248216913
336,1.5657824873924255,0.5875198307773665,0.5479199504006435
337,1.5677950024604796,0.5822316234796404,0.5429679369084852
338,1.566578710079193,0.582760444209413,0.5439191356398508
339,1.5649521112442017,0.5832892649391856,0.5462622126860891
340,1.5592432618141174,0.5817028027498677,0.5452907806629786
341,1.562496280670166,0.5864621893178212,0.5504632272311314
342,1.5603731513023376,0.5901639344262295,0.5544817236448332
343,1.5602441787719727,0.5991538868323638,0.5666680109135777
344,1.558622169494629,0.5954521417239556,0.5626120698317579
345,1.5560963869094848,0.5954521417239556,0.5626503881818701
346,1.5584363341331482,0.6023268112109995,0.5705922734253647
347,1.558602261543274,0.5996827075621365,0.5662653182225137
348,1.554099941253662,0.6033844526705446,0.5716453645275745
349,1.5556021571159362,0.6017979904812268,0.5692551820530737
350,1.555365538597107,0.6092014806980434,0.5801833427483544
351,1.5538842797279357,0.6160761501850872,0.5867254592139707
352,1.551560890674591,0.6150185087255421,0.5848550754338697
353,1.5489274740219117,0.6155473294553147,0.585337987721694
354,1.5481564402580261,0.6160761501850872,0.5860650770799181
355,1.5495001316070556,0.612374405076679,0.5823864112725563
356,1.5496431946754456,0.6144896879957694,0.585888379003693
357,1.5498291850090027,0.6155473294553147,0.5890288016645341
358,1.544874119758606,0.6129032258064516,0.5888892254243608
359,1.546566903591156,0.612374405076679,0.588305091508645
360,1.546785593032837,0.6076150185087256,0.5843850924651127
361,1.5419154286384582,0.600211528291909,0.5749911560222539
362,1.5434014081954956,0.6007403490216816,0.5787217516739088
363,1.542032814025879,0.594923320994183,0.5695105650266907
364,1.5437796592712403,0.6065573770491803,0.5832937843634636
365,1.541530704498291,0.6097303014278159,0.589716503921377
366,1.5391497015953064,0.6102591221575886,0.5925244748107261
367,1.5443832516670226,0.612374405076679,0.5951261755492924
368,1.5453634023666383,0.6160761501850872,0.5990549239521544
369,1.5446526050567626,0.6155473294553147,0.5971646670355687
370,1.5463631987571715,0.6166049709148599,0.596167781684935
371,1.5464766860008239,0.6176626123744051,0.5959343728828641
372,1.5399161577224731,0.6160761501850872,0.5945215459856289
373,1.5394976496696473,0.6107879428873612,0.5884862748599067
374,1.547861647605896,0.6065573770491803,0.584195532926673
375,1.5419675707817078,0.6187202538339502,0.5997066460662765
376,1.5439337253570558,0.6229508196721312,0.6068052668573183
377,1.5445447206497191,0.6208355367530407,0.6062909869463878
378,1.546572196483612,0.6218931782125859,0.605933927797001
379,1.5380863904953004,0.6155473294553147,0.6011408774066227
380,1.5407566666603087,0.6139608672659969,0.5981568819254189
381,1.543457555770874,0.6139608672659969,0.6005913124508699
382,1.5376595973968505,0.6134320465362242,0.6016111855051859
383,1.5391609430313111,0.6181914331041777,0.6073448029707665
384,1.5361680030822753,0.6181914331041777,0.6070395815319048
385,1.5387740850448608,0.6213643574828134,0.6123022519071118
386,1.5356700658798217,0.627181385510312,0.6200040152927174
387,1.533174741268158,0.6292966684294025,0.6227290367643293
388,1.5329280972480774,0.6303543098889477,0.6220359781030955
389,1.5349444150924683,0.627181385510312,0.6193977217531714
390,1.5332125067710876,0.6240084611316764,0.6144325260162135
391,1.537270152568817,0.6224219989423585,0.6114906934341937
392,1.535690426826477,0.6250661025912215,0.6158793752870437
393,1.5343262791633605,0.6234796404019037,0.6134167277877076
394,1.532070767879486,0.6187202538339502,0.6074001596225392
395,1.5376720309257508,0.6277102062400846,0.6156004948540952
396,1.5378170728683471,0.6329984135378107,0.6217535989942657
397,1.5338733434677123,0.636700158646219,0.6273259978056128
398,1.5354578495025635,0.6356425171866738,0.627465014766783
399,1.5341306924819946,0.6329984135378107,0.6251606298632147
400,1.5299625039100646,0.6404019037546271,0.6330063492005064
401,1.53037691116333,0.6525647805393971,0.6473237869375225
402,1.5301953434944153,0.6562665256478054,0.6507974557090013
403,1.5284650802612305,0.6599682707562137,0.6549620831714955
404,1.5265260577201842,0.6615547329455315,0.6564364338250209
405,1.5261643052101135,0.664727657324167,0.6603470980914098
406,1.5226454734802246,0.6641988365943945,0.6599304340273069
407,1.5269618153572082,0.668958223162348,0.6650273868787042
408,1.522292160987854,0.6652564780539397,0.6618790059417837
409,1.524168610572815,0.6610259122157589,0.6578749292083076
410,1.5276353359222412,0.6631411951348493,0.6602878310335951
411,1.5269430518150329,0.6636700158646219,0.6606162028383699
412,1.5304247379302978,0.6610259122157589,0.6580016422844119
413,1.5286097764968871,0.6546800634584876,0.6499244596134596
414,1.5251746892929077,0.6488630354309889,0.6428043482256222
415,1.528161084651947,0.6441036488630354,0.6383060598115756
416,1.5304175972938538,0.6382866208355368,0.6315014666186274
417,1.5272417068481445,0.6467477525118984,0.6406507288499866
418,1.5256686091423035,0.6430460074034903,0.6358573457398506
419,1.5314857006072997,0.641988365943945,0.6353451731421929
420,1.525816226005554,0.641988365943945,0.6349089242509324
421,1.5287127137184142,0.6435748281332628,0.6358145976813735
422,1.5264370799064637,0.6430460074034903,0.6347559449943351
423,1.5234864711761475,0.639344262295082,0.6303560418599073
424,1.5196625232696532,0.6372289793759915,0.629216453616796
425,1.5200525403022767,0.6430460074034903,0.6355858835968998
426,1.5222253680229187,0.6472765732416711,0.6392274582703702
427,1.5179301023483276,0.6430460074034903,0.6346998220727181
428,1.521193754673004,0.6446324695928081,0.637050099691745
429,1.5202325224876403,0.6462189317821259,0.6385523590806245
430,1.5227754592895508,0.6462189317821259,0.6384689810562564
431,1.5259324073791505,0.6441036488630354,0.6359014661622558
432,1.519008994102478,0.6446324695928081,0.6362754088455029
433,1.524495542049408,0.6493918561607614,0.6400101499667653
434,1.5219671368598937,0.6451612903225806,0.6348034131383553
435,1.5202621817588806,0.6451612903225806,0.634913479742371
436,1.5199533343315124,0.6398730830248546,0.6274458774710859
437,1.5183878421783448,0.6382866208355368,0.6249242760901581
438,1.5196211338043213,0.6372289793759915,0.6236731145126678
439,1.5259648084640502,0.6345848757271285,0.6193775085032698
440,1.5204163789749146,0.6340560549973558,0.6178394472308254
441,1.5178849577903748,0.6388154415653093,0.6208974902215159
442,1.5228870153427123,0.6372289793759915,0.6188878061480724
443,1.5194090723991394,0.6388154415653093,0.6213179071672258
444,1.5219293117523194,0.6388154415653093,0.6203703914733403
445,1.5248421788215638,0.6398730830248546,0.6231050420600122
446,1.5134959816932678,0.6404019037546271,0.6218004323741465
447,1.5221174001693725,0.6361713379164463,0.6171711420837697
448,1.517704975605011,0.6361713379164463,0.6177270376296432
449,1.5209541201591492,0.6345848757271285,0.6138836745710485
450,1.5216035485267638,0.6382866208355368,0.6150578609723015
451,1.520936369895935,0.6345848757271285,0.6120134751084783
452,1.5223886251449585,0.6282390269698572,0.6068481875699216
453,1.5190624356269837,0.6266525647805394,0.6052266557357001
454,1.5185150742530822,0.6277102062400846,0.6076645468884097
455,1.5169215202331543,0.6218931782125859,0.6019648437527394
456,1.5205549359321595,0.6181914331041777,0.5993182020896504
457,1.5180191159248353,0.6176626123744051,0.5987968450477412
458,1.5171293139457702,0.6086726599682708,0.5869195442636647
459,1.5157357454299927,0.6129032258064516,0.5915643705622047
460,1.517448103427887,0.6160761501850872,0.5938006498952954
461,1.516141939163208,0.6181914331041777,0.5950568251103899
462,1.5201021075248717,0.6255949233209942,0.6056330482999881
463,1.5122544527053834,0.6181914331041777,0.5993919518916991
464,1.5126916289329528,0.6150185087255421,0.5948680143944338
465,1.5157215118408203,0.612374405076679,0.5920143090520983
466,1.5198306083679198,0.6139608672659969,0.5924219948739259
467,1.515762996673584,0.6171337916446324,0.5960796632450795
468,1.5153550386428833,0.6203067160232681,0.5991387992814253
469,1.514519166946411,0.624537281861449,0.6062886326489573
470,1.5175838232040406,0.6277102062400846,0.6084592631833511
471,1.514905321598053,0.6335272342675833,0.6163275571865768
472,1.5141342401504516,0.6314119513484928,0.6138361875209954
473,1.509588623046875,0.6335272342675833,0.6151385289301864
474,1.5141091704368592,0.6329984135378107,0.6139844281089415
475,1.5126976370811462,0.6308831306187203,0.6116467036338477
476,1.5080182671546936,0.6356425171866738,0.6163520288934897
477,1.5071887969970703,0.6329984135378107,0.6127333179182798
478,1.5107103824615478,0.6292966684294025,0.6090316277930026
479,1.5046820878982543,0.6345848757271285,0.6157626215450025
480,1.5021786332130431,0.6351136964569011,0.6189987001668185
481,1.5052850127220154,0.6414595452141724,0.6267147516654761
482,1.4993625044822694,0.6388154415653093,0.6264191381556453
483,1.4984247922897338,0.6430460074034903,0.6301919343566081
484,1.4987275362014771,0.6462189317821259,0.6319303283976866
485,1.497651255130768,0.6488630354309889,0.6345498011605392
486,1.4983356833457946,0.6504494976203067,0.6341239285360919
487,1.503560984134674,0.6435748281332628,0.6275452109883609
488,1.4994782328605651,0.641988365943945,0.6290310268537941
489,1.50121169090271,0.6488630354309889,0.6362468279277863
490,1.4992494106292724,0.6610259122157589,0.6483848025987395
491,1.4964033007621764,0.6673717609730302,0.6559020112145921
492,1.4983056306838989,0.6657852987837123,0.6545309730090343
493,1.4949740290641784,0.668958223162348,0.6587920191888706
494,1.4958026170730592,0.6763617133791645,0.6682623652357995
495,1.5019238591194153,0.674246430460074,0.6671450355445072
496,1.4922021627426147,0.666314119513485,0.6604029229959558
497,1.4906578660011292,0.6673717609730302,0.6634925571372621
498,1.4983554840087892,0.6726599682707562,0.6698462699239097
499,1.4960939288139343,0.6737176097303015,0.6713298759932299
500,1.4939526438713073,0.6842940243257536,0.6821742638494878
1,2.0059897899627686,0.22897937599153886,0.15848696351860708
2,1.9290634393692017,0.31253305129561076,0.24843847813860284
3,1.8572269678115845,0.38656795346377576,0.3367556939010292
4,1.7986241579055786,0.4262295081967213,0.38032693135025836
5,1.755667805671692,0.4484399788471708,0.4086396235907327
6,1.7205543518066406,0.4748810153358012,0.4400246701178893
7,1.6752123832702637,0.4949762030671602,0.46814335388763195
8,1.645453691482544,0.5193019566367002,0.4967067635837234
9,1.6105586290359497,0.5489159175039662,0.5341729645343014
10,1.5909703969955444,0.5663670015864621,0.5548412592384973
1,2.0225274562835693,0.1872025383395029,0.08775988595156768
2,2.014298677444458,0.1787414066631412,0.08524338180412618
3,2.0150644779205322,0.1713379164463247,0.08217393941850173
4,2.0218753814697266,0.16604970914859862,0.0808200374574038
5,2.0210351943969727,0.16129032258064516,0.07975781486509857
6,2.022289991378784,0.16076150185087257,0.08112677829312252
7,2.0133731365203857,0.1570597567424643,0.08013659162185464
8,2.0221035480499268,0.1565309360126917,0.08150766229374085
9,2.0111212730407715,0.15230037017451084,0.0794403306233392
10,2.0205464363098145,0.15124272871496564,0.080409910204899
1,2.030600070953369,0.222104706504495,0.14164839347923616
2,2.038485527038574,0.2168164992067689,0.14277733620716698
3,2.0299694538116455,0.2094130089899524,0.14057577108341102
4,2.03513765335083,0.2078265468006346,0.14312434312642472
5,2.043508291244507,0.20095187731359068,0.13996215509976567
6,2.028339147567749,0.19672131147540983,0.13859655640781338
7,2.0303683280944824,0.19196192490745637,0.1371063887153769
8,2.032686233520508,0.18984664198836596,0.13741014081204578
9,2.0413806438446045,0.19037546271813854,0.13881548720051246
10,2.0324459075927734,0.18773135906927552,0.13769814128422864
1,1.6154986262321471,0.6969857218402962,0.6523932490787797
2,1.0852279126644135,0.854574299312533,0.850618908349377
3,0.7093143165111542,0.9476467477525119,0.9481966475216392
4,0.4202393859624863,0.9783183500793231,0.978797034556605
5,0.24145699590444564,0.9735589635113696,0.9742902079540443
6,0.1540063813328743,0.9777895293495505,0.9782511348487634
7,0.10730750113725662,0.9862506610259122,0.9864095114310286
8,0.08187587931752205,0.9894235854045479,0.9894816598287621
9,0.06414799876511097,0.9867794817556849,0.9867996634314377
10,0.052932499721646306,0.9883659439450027,0.9884231152411951
11,0.04409379549324512,0.9904812268640931,0.9905628520500805
12,0.03610609192401171,0.9904812268640931,0.9904979480396685
13,0.031684142723679545,0.9915388683236382,0.9916287253795815
14,0.026372965797781943,0.9910100475938657,0.991108032988924
15,0.023527509532868862,0.9915388683236382,0.9916350366576585
16,0.021004123613238335,0.9910100475938657,0.9911143550665786
17,0.018038680031895637,0.9910100475938657,0.9911091403972517
18,0.0164673725143075,0.9915388683236382,0.9916495585815965
19,0.014603905472904443,0.9904812268640931,0.9906016615597696
20,0.013550435565412045,0.9910100475938657,0.9911091403972517
21,0.011778684053570031,0.9910100475938657,0.9911223308732078
22,0.011307957489043475,0.9904812268640931,0.9905964302341385
23,0.010017591807991267,0.9904812268640931,0.9905850936223386
24,0.009576252661645412,0.9894235854045479,0.989560303238452
25,0.00890014716424048,0.9910100475938657,0.9911030184547788
26,0.008092815196141601,0.9899524061343205,0.9900592369664898
27,0.007606582390144468,0.9899524061343205,0.9900592369664898
28,0.00663033602759242,0.9910100475938657,0.9910978298028155
29,0.006600275542587042,0.9915388683236382,0.9916511248581352
30,0.006212297081947327,0.9915388683236382,0.9916463732694584
31,0.005488782003521919,0.9910100475938657,0.9911171118252183
32,0.005467664822936058,0.9894235854045479,0.9895431918137685
33,0.005284189665690065,0.9899524061343205,0.9900479003546899
34,0.004981858097016812,0.9904812268640931,0.9905799049703754
35,0.0045993828913196925,0.9904812268640931,0.9905799049703754
36,0.004070511925965548,0.9904812268640931,0.9905990979818744
37,0.004211810324341059,0.9904812268640931,0.9905799049703754
38,0.004224637569859624,0.9904812268640931,0.9905799049703754
39,0.0039172186749055985,0.9904812268640931,0.9906161018888875
40,0.0036982831312343477,0.9899524061343205,0.9901123872391556
41,0.0036578980274498464,0.9915388683236382,0.9916308495095948
42,0.0034408729523420336,0.9910100475938657,0.9911139062907026
43,0.003650973248295486,0.9899524061343205,0.9900777872071952
44,0.0031743699219077826,0.9910100475938657,0.9910978298028155
45,0.0032094684429466724,0.9915388683236382,0.9916308495095948
46,0.002874850854277611,0.9910100475938657,0.991130268049203
47,0.0028687545796856283,0.9904812268640931,0.9906132412829336
48,0.0027308005839586256,0.9904812268640931,0.9906132412829336
49,0.0024405798176303506,0.9904812268640931,0.9906450665089476
50,0.002585000079125166,0.9904812268640931,0.9905808865839234
51,0.0024668303201906385,0.9894235854045479,0.9895600445489557
52,0.002348372619599104,0.9904812268640931,0.9905968795244332
53,0.002281597687397152,0.9904812268640931,0.9906080085485056
54,0.0025096719386056066,0.9899524061343205,0.9901280543850612
55,0.0022091637481935324,0.9904812268640931,0.9906450665089476
56,0.002336588653270155,0.9910100475938657,0.991180075984553
57,0.00213991382624954,0.9888947646747752,0.9890763602270886
58,0.001908148976508528,0.9894235854045479,0.989562635326697
59,0.0018621234688907863,0.9894235854045479,0.9896427207316678
60,0.00203348376089707,0.9888947646747752,0.9891093561387745
61,0.002151735592633486,0.9888947646747752,0.9890899418111715
62,0.0017461389885284006,0.9883659439450027,0.9885349408166121
63,0.0016360048903152347,0.9899524061343205,0.9901120468021684
64,0.0017926405766047538,0.9894235854045479,0.989549639107539
65,0.0018085337127558888,0.9894235854045479,0.9895666283039801
66,0.0015147044672630728,0.9904812268640931,0.990628432391877
67,0.0015125705627724527,0.9904812268640931,0.9906626434863959
68,0.0015797863015905023,0.9904812268640931,0.9906091977497812
69,0.001491628075018525,0.9899524061343205,0.9901020427829003
70,0.0013061414239928127,0.9899524061343205,0.9900618880852597
71,0.0013723683543503285,0.9910100475938657,0.9911619966424123
72,0.001372871082276106,0.9899524061343205,0.9901461337272021
73,0.0012217134586535393,0.9899524061343205,0.9901280543850612
74,0.0011589993897359817,0.9894235854045479,0.989575860726589
75,0.001344922441057861,0.9904812268640931,0.9906080085485056
76,0.0012409424700308592,0.9899524061343205,0.9901280543850612
77,0.001371887553250417,0.9904812268640931,0.9906631458510883
78,0.0011122977710328996,0.9904812268640931,0.9906631458510883
79,0.001033099356573075,0.9894235854045479,0.9896309980291716
80,0.0011717893823515624,0.9894235854045479,0.9896131140204228
81,0.0011088423372711987,0.9894235854045479,0.9896258689932118
82,0.0009486810537055135,0.9883659439450027,0.9885931417858511
83,0.0011228815943468361,0.9888947646747752,0.9890583329109922
84,0.0011064146703574807,0.9904812268640931,0.9906631458510883
85,0.000970331986900419,0.9894235854045479,0.9896423758455537
86,0.000909949274500832,0.9888947646747752,0.9891261614926303
87,0.0010506321850698441,0.9888947646747752,0.9891192215325485
88,0.0009209988755173981,0.9899524061343205,0.9901403986280817
89,0.0008948226168286055,0.9894235854045479,0.989641892932889
90,0.001015611714683473,0.9899524061343205,0.9901655878869005
91,0.0008905805763788522,0.9888947646747752,0.9891049456569909
92,0.0009289183537475765,0.9894235854045479,0.9896210629685693
93,0.0009554891381412745,0.9894235854045479,0.9895728563098379
94,0.001024077768670395,0.9888947646747752,0.9890868343345692
95,0.0008428938512224704,0.9899524061343205,0.9901770604013004
96,0.0008301518857479096,0.9899524061343205,0.9901655878869005
97,0.0008584277122281492,0.9894235854045479,0.9896210629685693
98,0.0008291874954011291,0.9899524061343205,0.9901584931571321
99,0.0007456776860635727,0.9899524061343205,0.9900777045406789
100,0.000954692083178088,0.9888947646747752,0.9890924630797989
101,0.0007828389876522124,0.9888947646747752,0.9891049456569909
102,0.0007807256479281932,0.9899524061343205,0.9901584931571321
103,0.0007582477293908596,0.9899524061343205,0.9901584931571321
104,0.0006461740122176707,0.9904812268640931,0.9906745236674704
105,0.0007084553450113163,0.9894235854045479,0.9896242813165032
106,0.0006962344166822731,0.9899524061343205,0.9901223564791043
107,0.000783602858427912,0.9899524061343205,0.9901474916058975
108,0.0005977765715215356,0.9899524061343205,0.9901234094316406
109,0.0007162480847910047,0.9894235854045479,0.9896423758455537
110,0.00060670209932141,0.9894235854045479,0.9896542689812602
111,0.0006506062985863536,0.9888947646747752,0.9891386210841048
112,0.000630623268079944,0.9894235854045479,0.9896242813165032
113,0.0008468852378427982,0.9883659439450027,0.9885747059581965
114,0.0006957529985811561,0.9883659439450027,0.9885632406615432
115,0.0006126642430899665,0.9894235854045479,0.9896254734503529
116,0.0006250874634133652,0.9899524061343205,0.9901584931571321
117,0.0007503770728362724,0.9888947646747752,0.9891386210841048
118,0.0009491077566053718,0.9899524061343205,0.9901702831348143
119,0.0006782734766602516,0.9873083024854574,0.9874318852961991
120,0.0008875161118339747,0.9883659439450027,0.9885304575018911
121,0.0007220141560537741,0.9883659439450027,0.9886051498591486
122,0.0006741885561496019,0.98783712321523,0.988119982785156
123,0.0006743196630850434,0.98783712321523,0.9881086351878624
124,0.0006112308212323115,0.9888947646747752,0.9891496603046194
125,0.0006882693007355556,0.9899524061343205,0.9901702831348143
126,0.0006657799502136185,0.9883659439450027,0.9886166405978402
127,0.0005559939978411421,0.9888947646747752,0.9891496603046194
128,0.0005721911060390994,0.9888947646747752,0.989116857016989
129,0.0006362455169437453,0.9888947646747752,0.9890723997955109
130,0.0004840888606850058,0.9888947646747752,0.9891084075534985
131,0.0005329803971108049,0.9894235854045479,0.9896244724790619
132,0.0006726509425789117,0.9894235854045479,0.9896222402992523
133,0.0004941889288602397,0.9904812268640931,0.9906675083672155
134,0.0005962690658634529,0.9904812268640931,0.9906374107991736
135,0.0004927514382870868,0.9894235854045479,0.9896542689812602
136,0.00043676160858012735,0.9904812268640931,0.9906745236674704
137,0.000496530142845586,0.9888947646747752,0.9891381695659278
138,0.0004696095042163506,0.9894235854045479,0.9896542689812602
139,0.0004080218030139804,0.9883659439450027,0.9886070782431745
140,0.0005140554159879685,0.9894235854045479,0.9896108869183726
141,0.0005106996512040495,0.9894235854045479,0.989637263428035
142,0.00037923333584330974,0.9888947646747752,0.9891013196275535
143,0.0005085406621219591,0.98783712321523,0.9880909182954255
144,0.0004981003294233233,0.9883659439450027,0.9885961631149867
145,0.0004797075147507712,0.9894235854045479,0.9896183153946556
146,0.0005016091716242954,0.98783712321523,0.9880721636299149
147,0.0003795910364715382,0.9888947646747752,0.989151882686235
148,0.0003743381967069581,0.9883659439450027,0.9886239120883912
149,0.00030676771712023765,0.9888947646747752,0.9891261614926303
150,0.00041548886511009184,0.9888947646747752,0.9891261614926303
151,0.0005497990379808471,0.9899524061343205,0.9901584931571321
152,0.00041308474610559644,0.9894235854045479,0.9896073789213025
153,0.0004551424732198939,0.9894235854045479,0.9896242813165032
154,0.00034513767750468107,0.9899524061343205,0.990168984057984
155,0.0004352563380962238,0.9899524061343205,0.9901584931571321
156,0.0005163800291484222,0.9883659439450027,0.9885852623871144
157,0.0003708922042278573,0.9910100475938657,0.991211779565876
158,0.0003707290074089542,0.9899524061343205,0.9901883503673138
159,0.0003919664362911135,0.9883659439450027,0.9885952484036012
160,0.0004218490910716355,0.9883659439450027,0.9885872451932246
161,0.0004370980605017394,0.9888947646747752,0.9891182736186411
162,0.0006102007144363597,0.9888947646747752,0.9890472979692614
163,0.0005110963684273884,0.9894235854045479,0.9896593457225834
164,0.00045013873896095904,0.98783712321523,0.9880993610261625
165,0.0004463545774342492,0.9883659439450027,0.9885890277141255
166,0.00047188630560413003,0.98783712321523,0.9880719412217186
167,0.0004294416488846764,0.9883659439450027,0.9885759070673075
168,0.00047582950501237067,0.98783712321523,0.9881213535547259
169,0.00048447678273078054,0.9888947646747752,0.9891413713888694
170,0.0003657035296782851,0.9883659439450027,0.9885972246022608
171,0.00031847642967477443,0.9888947646747752,0.9891496603046194
172,0.00036334137839730827,0.9888947646747752,0.9891413713888694
173,0.0004875036654993892,0.9899524061343205,0.9901525733415223
174,0.0003753393539227545,0.9888947646747752,0.98910225204493
175,0.00040616594342282044,0.9888947646747752,0.9891257602695721
176,0.00037121703353477643,0.98783712321523,0.9880644369354534
177,0.0006055256118997932,0.9873083024854574,0.9875579223603996
178,0.000445138945360668,0.9894235854045479,0.9895646415405758
179,0.0003591797169065103,0.9910100475938657,0.9912161844076294
180,0.0005984906776575372,0.9894235854045479,0.9895820281387822
181,0.0004260067391442135,0.9888947646747752,0.9890605966420428
182,0.0006506643781904131,0.9899524061343205,0.9901348141835322
183,0.000483319305931218,0.9910100475938657,0.99116563924672
184,0.0006482664932264016,0.9894235854045479,0.9896071387942115
185,0.0004409517801832408,0.9888947646747752,0.9889661779243512
186,0.0005269372835755348,0.9894235854045479,0.989574443004824
187,0.00042386339046061037,0.9899524061343205,0.99009046813176
188,0.00040482574549969284,0.9899524061343205,0.9901205634680698
189,0.00039867202722234654,0.9888947646747752,0.9890812719216543
190,0.0003547360305674374,0.9899524061343205,0.9901422437997117
191,0.0004079677106346935,0.9894235854045479,0.9895815514796296
192,0.0004958552279276773,0.9920676890534109,0.9921973072529433
193,0.000369025839609094,0.9915388683236382,0.991654189117994
194,0.00046156627213349565,0.9915388683236382,0.9916015064593495
195,0.00042383695108583197,0.9894235854045479,0.98954491279494
196,0.0002969026594655588,0.9910100475938657,0.9911269885715016
197,0.0002822787151671946,0.9904812268640931,0.9906250315497932
198,0.0004421127334353514,0.9904812268640931,0.9906331856029947
199,0.00034523692302173,0.9904812268640931,0.9905309999266055
200,0.000580386292131152,0.9910100475938657,0.9911215154716307
201,0.0003754281860892661,0.9910100475938657,0.9912098848265198
202,0.00045045959996059537,0.9910100475938657,0.9910899037045641
203,0.00042816360655706376,0.9883659439450027,0.9884320540105388
204,0.0003597378614358604,0.9883659439450027,0.9884728294753983
205,0.00033919682173291223,0.9883659439450027,0.9885240260227046
206,0.0002878274521208368,0.9904812268640931,0.9906372626006286
207,0.000240835637669079,0.9899524061343205,0.9901514553537846
208,0.00039478190301451833,0.9894235854045479,0.9896362587486596
209,0.00025045501097338275,0.98783712321523,0.9880619299439981
210,0.0002590185991721228,0.9899524061343205,0.9900925520791439
211,0.0002377629280090332,0.9894235854045479,0.9896095775721763
212,0.00027459640841698274,0.9888947646747752,0.9890655567545673
213,0.00030595191492466256,0.9883659439450027,0.9885243886597974
214,0.00029840993374818936,0.9899524061343205,0.9900811860870624
215,0.00037046657234895974,0.9910100475938657,0.991085108914732
216,0.0002189432518207468,0.9894235854045479,0.9895303158490801
217,0.00029783468780806286,0.9888947646747752,0.9890305688620694
218,0.0003561326433555223,0.9894235854045479,0.9894782726651966
219,0.0002699795542866923,0.9888947646747752,0.9889915746633493
220,0.0003184338958817534,0.9899524061343205,0.9901123267471056
221,0.00038480559160234404,0.9899524061343205,0.9900633020783136
222,0.00028473671554820614,0.9904812268640931,0.99056155710201
223,0.00018260451615788044,0.9899524061343205,0.9900581097850741
224,0.00023261481983354314,0.9910100475938657,0.9910941053043371
225,0.00027168902597622945,0.9894235854045479,0.9895809031051072
226,0.00027687680994858965,0.9910100475938657,0.9911708464866325
227,0.00023185916361398995,0.9910100475938657,0.9911323794425712
228,0.00021641675557475536,0.9904812268640931,0.9906375313965112
229,0.0002726931343204342,0.9915388683236382,0.9916758694468689
230,0.00018309960141777993,0.9894235854045479,0.9895480182906079
231,0.00024585817445768046,0.9894235854045479,0.9896095775721763
232,0.00021338756632758305,0.9904812268640931,0.9906486565727042
233,0.00021164912104723043,0.9894235854045479,0.9896370889164476
234,0.00017376583928125912,0.9904812268640931,0.99069249409233
235,0.00020982602436561137,0.9888947646747752,0.9891555351075754
236,0.0002017859907937236,0.9904812268640931,0.990714373275325
237,0.00024227707035606727,0.9904812268640931,0.9907045134831195
238,0.00017482116018072703,0.9904812268640931,0.9906803570543029
239,0.00017495072170277127,0.9894235854045479,0.9896323029533816
240,0.00020407966221682727,0.9883659439450027,0.9886489101244219
241,0.00023369319969788194,0.9899524061343205,0.9902091086154281
242,0.00018504410691093652,0.9899524061343205,0.9901994724644567
243,0.00022697387321386487,0.9888947646747752,0.9891172063068895
244,0.0002775051863864064,0.9883659439450027,0.988555061608289
245,0.00019724703015526756,0.9883659439450027,0.9885808501513583
246,0.00017080442266887986,0.98783712321523,0.9880774517802093
247,0.00015905844775261359,0.9873083024854574,0.987534948772862
248,0.0001490944930992555,0.9883659439450027,0.9885873507854644
249,0.00022656196524621918,0.9888947646747752,0.9891122450581792
250,0.00019190030579920858,0.9888947646747752,0.9891122504415815
251,0.00017199585563503205,0.9888947646747752,0.9890923190427017
252,0.00016566682534175926,0.9888947646747752,0.9891192215325485
253,0.0002295248821610585,0.9888947646747752,0.9890634643266771
254,0.00023058431543176994,0.9894235854045479,0.9895168707806842
255,0.0001865760459622834,0.9867794817556849,0.9869371238656289
256,0.0002971555921249092,0.9873083024854574,0.9874568941906042
257,0.00023095091455616057,0.9894235854045479,0.9896351074572504
258,0.0003133365826215595,0.9904812268640931,0.9906541763505493
259,0.0005466344067826867,0.9899524061343205,0.9901137917201833
260,0.0004890604977845214,0.9904812268640931,0.9905935008101686
261,0.00019503839139360933,0.9899524061343205,0.990049337289565
262,0.00038812615093775094,0.9910100475938657,0.9911015992645807
263,0.00023540170950582252,0.9899524061343205,0.9901220688732881
264,0.0004567973213852383,0.9904812268640931,0.9906699845793006
265,0.000320259366708342,0.9894235854045479,0.9895785912969014
266,0.00025100849161390214,0.9888947646747752,0.9890586243958335
267,0.00036588715156540277,0.9894235854045479,0.9896471057896287
268,0.0002605343266623095,0.9888947646747752,0.9891046357117153
269,0.0002306504175066948,0.9899524061343205,0.9901784245560119
270,0.00019821842579403892,0.9894235854045479,0.9896750494314025
271,0.0004020220469101332,0.9904812268640931,0.9906917640518086
272,0.00033026644232450055,0.9910100475938657,0.9911810037364147
273,0.00026305543869966643,0.9899524061343205,0.9901905428488635
274,0.00021535483538173139,0.9904812268640931,0.9907056606506478
275,0.00022431552642956376,0.9899524061343205,0.9901588576854677
276,0.0002391797417658381,0.9915388683236382,0.9917015859799722
277,0.00021005126764066516,0.9899524061343205,0.9901468960859147
278,0.0002751834261289332,0.9910100475938657,0.991148379390815
279,0.00018179705948568882,0.9894235854045479,0.9895793309577625
280,0.0002558708787546493,0.9894235854045479,0.9896177565892964
281,0.0003444153961027041,0.9899524061343205,0.9901187648632817
282,0.00025949995033442975,0.9899524061343205,0.9901263740731865
283,0.00018847987666958943,0.9894235854045479,0.9895943188440867
284,0.0002531585341785103,0.9888947646747752,0.9890264513202324
285,0.0002882483968278393,0.98783712321523,0.9878952896468441
286,0.0007031653585727327,0.9894235854045479,0.9895659537672745
287,0.000356153110624291,0.9910100475938657,0.9912056810184765
288,0.00026713900588219984,0.9899524061343205,0.9901238422091191
289,0.00028001520404359327,0.9899524061343205,0.9901233798432465
290,0.00018303490141988732,0.9915388683236382,0.9916797650066398
291,0.00022711702040396632,0.9915388683236382,0.991676845637138
292,0.0001471563955419697,0.9910100475938657,0.9911747434410414
293,0.000284814302722225,0.9904812268640931,0.9906403915420133
294,0.00016316535184159874,0.9899524061343205,0.9901595940177498
295,0.0001523208396974951,0.9899524061343205,0.9901495207896048
296,0.0002751449792413041,0.9888947646747752,0.9891055145419296
297,0.00013161518800188787,0.9883659439450027,0.9885692024776017
298,0.0003772259900870267,0.9910100475938657,0.9911211650652787
299,0.00018770466122077777,0.9904812268640931,0.990592806307012
300,0.0002495967608410865,0.9904812268640931,0.9906297606859392
301,0.00014318732137326152,0.9899524061343205,0.9901250675658699
302,0.0004759688898047898,0.9883659439450027,0.9885572657047849
303,0.0003066895398660563,0.9910100475938657,0.9911152698496212
304,0.0002886188594857231,0.9910100475938657,0.9911404963889313
305,0.0002695812356250826,0.9904812268640931,0.9905680496717428
306,0.00026570340123726054,0.9915388683236382,0.991625161354132
307,0.00021956416167085991,0.9920676890534109,0.9921633515744757
308,0.0002729010782786645,0.9915388683236382,0.9916715361874086
309,0.0001730303018121049,0.9910100475938657,0.9911668291821681
310,0.00014997347971075216,0.9920676890534109,0.9921633515744757
311,0.00031263135897461323,0.9910100475938657,0.9911081216418883
312,0.0002632163625094108,0.9899524061343205,0.9900561929230888
313,0.00030508248528349213,0.9910100475938657,0.9911283480020615
314,0.0001651687729463447,0.9904812268640931,0.9905915091282915
315,0.00022847864893265067,0.9899524061343205,0.990075388235394
316,0.0002402058984444011,0.9904812268640931,0.990607055573061
317,0.0002491368977644015,0.9915388683236382,0.9916687221403632
318,0.00015692944143665954,0.9904812268640931,0.9906456486039182
319,0.00018238694974570535,0.9910100475938657,0.9911565936265225
320,0.00022436999061028473,0.9920676890534109,0.99218758134013
321,0.00015686982515035198,0.9904812268640931,0.9906211417518106
322,0.00014696456928504632,0.9894235854045479,0.9895779993739503
323,0.0002559958098572679,0.9899524061343205,0.9901303119936176
324,0.0004239601570589002,0.9910100475938657,0.9911532023643126
325,0.0003134082122414839,0.9894235854045479,0.9895735119351382
326,0.00016661103145452217,0.9894235854045479,0.9895639350076623
327,0.00015903481980785727,0.9904812268640931,0.99062546575229
328,0.00011159776695421897,0.9920676890534109,0.9921813010854177
329,0.00013261157073429786,0.9915388683236382,0.9916687221403632
330,0.00011960389601881616,0.9904812268640931,0.9906726065472589
331,0.00019337994235684163,0.9894235854045479,0.989640397945257
332,0.00015004534216132016,0.9910100475938657,0.991111906575618
333,0.00031219991433317773,0.9883659439450027,0.9885584228424081
334,0.0001728095427097287,0.9910100475938657,0.9911341327403741
335,0.00030337381176650526,0.9910100475938657,0.9911239753731692
336,0.00023381063365377486,0.9904812268640931,0.9906593141176214
337,0.00021139431482879444,0.9936541512427287,0.9937310937836944
338,0.0001741857842716854,0.9915388683236382,0.9916824830143438
339,0.0003089345118496567,0.9910100475938657,0.9911883822429034
340,0.0002328381218831055,0.9915388683236382,0.9916421229622158
341,0.0001732424585497938,0.9910100475938657,0.9911014040080367
342,0.0002748755388893187,0.9915388683236382,0.9916414829449668
343,0.00018075443877023644,0.9915388683236382,0.9916396059409697
344,0.00014832738597760908,0.9910100475938657,0.9910939144839048
345,0.00018618562098708934,0.9920676890534109,0.9921871740390784
346,0.00012962748587597162,0.9920676890534109,0.9921871740390784
347,0.0002694215203518979,0.9915388683236382,0.9916577894263862
348,0.00021092872411827558,0.9904812268640931,0.9906389587202012
349,0.0001594488297996577,0.9910100475938657,0.9911377153550871
350,0.0003956016735173762,0.9910100475938657,0.9911283136172211
351,0.0001760424711392261,0.9899524061343205,0.9900649328040773
352,0.0002652420233062003,0.9904812268640931,0.990605534551958
353,0.0003378382847586181,0.9915388683236382,0.9916981577582822
354,0.00023335129153565504,0.9904812268640931,0.9905777092592727
355,0.0003711814570124261,0.9888947646747752,0.9889752042384323
356,0.00027743095852201806,0.9899524061343205,0.9900976619220508
357,0.0001765927911037579,0.9904812268640931,0.9906405570278725
358,0.00018792295013554395,0.9910100475938657,0.9911167149547132
359,0.0002903208922361955,0.9910100475938657,0.9911187006727012
360,0.0003763160275411792,0.9894235854045479,0.9895599970751354
361,0.0004482853226363659,0.9904812268640931,0.9905041977621861
362,0.0002350091810512822,0.9915388683236382,0.9916262002388352
363,0.00021592810080619528,0.9910100475938657,0.9911237516086807
364,0.0002397929500148166,0.9894235854045479,0.9895074095339954
365,0.00016295133173116483,0.9894235854045479,0.9895162443973575
366,0.0002733352259383537,0.9904812268640931,0.9905790205258531
367,0.000257664288074011,0.9904812268640931,0.9905898587994885
368,0.00014164146996336057,0.9910100475938657,0.9910969841501202
369,0.00018799342142301613,0.9910100475938657,0.9911052454559243
370,0.0002867712202714756,0.9910100475938657,0.9911214035981406
371,0.00023803409276297317,0.9925965097831835,0.992679416401411
372,0.00019339510181453078,0.9910100475938657,0.9911160008831948
373,0.00014267315491451883,0.9915388683236382,0.9916330950548088
374,0.0001614822365809232,0.9920676890534109,0.9921354513308013
375,0.0003187603688274976,0.9920676890534109,0.9921220231962552
376,0.00016216074291151017,0.9936541512427287,0.9936981120294451
377,0.0002079623707686551,0.9920676890534109,0.9921878592938821
378,0.0002394627168541774,0.9915388683236382,0.9916246978292544
379,0.0006821243063313886,0.9925965097831835,0.992691212601458
380,0.00019668322129291483,0.9910100475938657,0.9910981640390489
381,0.00012347390511422419,0.9894235854045479,0.9895093820950674
382,0.0001620351235033013,0.9894235854045479,0.9895474253355502
383,0.00018083542345266325,0.9899524061343205,0.9900815075161261
384,0.00011430822196416557,0.9899524061343205,0.9900707950365408
385,0.00018115442617272492,0.9910100475938657,0.9911206315827907
386,0.0001607483471161686,0.98783712321523,0.9880095174192937
387,0.00013254740188131108,0.9899524061343205,0.9900777045406789
388,0.00010943678498733788,0.9899524061343205,0.9900811860870624
389,0.0001245881609065691,0.9894235854045479,0.9895838883803592
390,0.00015938244796416258,0.9899524061343205,0.9900531602434757
391,0.00011674716006382369,0.9904812268640931,0.9905992762697206
392,0.0001570683583850041,0.9899524061343205,0.9900652749493932
393,0.000152714689829736,0.9904812268640931,0.9905992762697206
394,9.567784145474434e-05,0.9899524061343205,0.9900840312880098
395,0.00011705581127898767,0.9894235854045479,0.9895464509595406
396,0.00014575492605217732,0.9910100475938657,0.9911456646119615
397,0.00020231922608218155,0.9915388683236382,0.9916505003634264
398,0.0001289043273573043,0.9904812268640931,0.9905573226119108
399,9.319836608483456e-05,0.9904812268640931,0.9905573226119108
400,0.00012002558760286775,0.9899524061343205,0.9900262846263849
401,0.00013395939240581355,0.9888947646747752,0.9890319121320552
402,0.00017218049069924745,0.9904812268640931,0.9905897581554352
403,0.00010419497521070298,0.9904812268640931,0.9905737704628936
404,0.00016249898471869527,0.9899524061343205,0.9900555909919502
405,0.00020543888931570108,0.9899524061343205,0.9900930870600415
406,0.00024130375823006034,0.9883659439450027,0.9884798021552953
407,0.00019594757177401334,0.9867794817556849,0.98696041487347
408,0.0001354503743641544,0.9904812268640931,0.9905828915066595
409,0.0001741266984026879,0.9904812268640931,0.9905507112765349
410,0.00018773681804304943,0.9894235854045479,0.9894880821133343
411,0.00015484984178328886,0.9904812268640931,0.990588506633097
412,0.00019769059799727983,0.9915388683236382,0.9916578670075433
413,0.00024893062000046483,0.9894235854045479,0.9895688232575865
414,0.00017987064529734198,0.9925965097831835,0.9926812781057122
415,0.00024393950443482026,0.9936541512427287,0.9937260965307794
416,0.00038569788594031704,0.9920676890534109,0.9921640818966404
417,0.00021660159036400727,0.9915388683236382,0.9916402439898032
418,0.00014040925234439782,0.9915388683236382,0.991660676456309
419,0.0001195240158267552,0.9920676890534109,0.9921537322746871
420,9.82021665549837e-05,0.9899524061343205,0.9900580690192643
421,0.00010439221259730402,0.9899524061343205,0.9901158485398767
422,9.209699928760528e-05,0.9910100475938657,0.9911665393885541
423,8.553526058676652e-05,0.9904812268640931,0.990654068571619
424,9.441980728297494e-05,0.9910100475938657,0.9911664491814199
425,0.00011745662923203781,0.9920676890534109,0.9921537322746871
426,0.00019961801008321344,0.9904812268640931,0.9906628766828479
427,0.00011758923828892875,0.9894235854045479,0.9896539495028127
428,0.000332660527783446,0.9904812268640931,0.9906449946674613
429,9.81796889391262e-05,0.9894235854045479,0.9895761093823092
430,0.0001584674660989549,0.9899524061343205,0.9901421430014384
431,8.167384039552417e-05,0.9899524061343205,0.9901129163757003
432,9.18600220757071e-05,0.9894235854045479,0.9895718458700378
433,9.6928006678354e-05,0.9910100475938657,0.9911486431837639
434,7.318644857150503e-05,0.9920676890534109,0.9921705931875203
435,7.684326192247681e-05,0.9920676890534109,0.992197057830502
436,4.8676886945031586e-05,0.9925965097831835,0.9927026448474773
437,0.0001469085160351824,0.9904812268640931,0.9906279711032172
438,6.944314554857556e-05,0.9904812268640931,0.9906382038987702
439,0.00011143385199829936,0.9894235854045479,0.9895194526589474
440,0.00010200174656347372,0.9915388683236382,0.9916579378107057
441,7.899138690845576e-05,0.9888947646747752,0.9890472536834326
442,8.778359224379529e-05,0.9915388683236382,0.9916627991223825
443,6.043575194780715e-05,0.9894235854045479,0.9895918970046341
444,4.015999602415832e-05,0.9904812268640931,0.990618129178546
445,6.276044332480524e-05,0.9888947646747752,0.98905750771946
446,7.987060453160666e-05,0.9910100475938657,0.9911029061669242
447,0.0001635557786357822,0.9910100475938657,0.9910847772555522
448,0.00011061511831940151,0.9910100475938657,0.9911181996362224
449,0.00011409593353164382,0.9910100475938657,0.9911290896821058
450,0.0001363462615699973,0.9910100475938657,0.9911168884879678
451,0.00020061533614352812,0.9915388683236382,0.9916519608017559
452,6.53719820547849e-05,0.9899524061343205,0.9900672551095211
453,8.73259239597246e-05,0.9894235854045479,0.989584274104455
454,8.599298598710448e-05,0.9904812268640931,0.9906160591444938
455,6.89180989866145e-05,0.9915388683236382,0.9916632232819905
456,4.577910676744068e-05,0.9915388683236382,0.9916666476909127
457,6.190049680299126e-05,0.9904812268640931,0.9906478374310306
458,3.776988814934157e-05,0.9910100475938657,0.9911594312924288
459,5.0840423682529945e-05,0.9904812268640931,0.9906224533403184
460,5.2342855997267176e-05,0.9915388683236382,0.9916696353740615
461,0.0001978846243218868,0.9894235854045479,0.989581880237122
462,8.162049180100439e-05,0.9899524061343205,0.9900842367476358
463,6.59184133837698e-05,0.9894235854045479,0.9895708750271454
464,0.00010783353136503137,0.9910100475938657,0.9911443243462358
465,9.066135098692029e-05,0.9915388683236382,0.9917025923443757
466,0.000248568583810993,0.9910100475938657,0.9911545210911061
467,7.42174444894772e-05,0.9910100475938657,0.9911471482822173
468,9.790231633814983e-05,0.9915388683236382,0.9916875737829167
469,0.000140327133340179,0.9925965097831835,0.9927148720707496
470,0.00019045694007218116,0.9925965097831835,0.9927038994384307
471,7.586380088469014e-05,0.9920676890534109,0.9921927493283886
472,8.315897975990083e-05,0.9920676890534109,0.9921927493283886
473,0.00015575719353364548,0.9915388683236382,0.9916675356752123
474,9.027844353113324e-05,0.9915388683236382,0.9916679413737636
475,0.0001667293552600313,0.9910100475938657,0.991131523629444
476,0.0001902056457765866,0.9888947646747752,0.9889696886322127
477,0.0001509709842139273,0.9899524061343205,0.9900565544381214
478,0.00011768176555051468,0.9888947646747752,0.9890236631561242
479,0.00018276399969181513,0.9883659439450027,0.9885129335936738
480,0.00014945099828764797,0.9883659439450027,0.9884961973509109
481,0.00011001338825735729,0.9888947646747752,0.9890797703802139
482,0.00012181861420685891,0.9920676890534109,0.9921918666683335
483,9.73685338976793e-05,0.9904812268640931,0.9906296646267095
484,5.406531290645944e-05,0.9904812268640931,0.9906296646267095
485,6.034845355316065e-05,0.9899524061343205,0.9900835387800615
486,6.40952259345795e-05,0.9904812268640931,0.9906296646267095
487,0.00011065031467296648,0.9904812268640931,0.9906588212717246
488,4.243765506544151e-05,0.9888947646747752,0.989076315121256
489,0.0001246157586137997,0.9904812268640931,0.9906755936510768
490,0.00010638911062414991,0.9904812268640931,0.9906735815795765
491,4.56641990240314e-05,0.9904812268640931,0.9906565462243918
492,6.165205995785072e-05,0.9904812268640931,0.9906565462243918
493,5.300464836182073e-05,0.9910100475938657,0.9911895722603584
494,0.00024023851001402362,0.9894235854045479,0.9896081578804939
495,9.284474508604035e-05,0.9904812268640931,0.9906357949824313
496,9.463443275308237e-05,0.9899524061343205,0.990136525609128
497,5.780930077889934e-05,0.9899524061343205,0.9901879625357296
498,0.00011926857223443221,0.9883659439450027,0.9886336152365711
499,7.035326743789482e-05,0.9899524061343205,0.9901879679191319
500,6.330101223284146e-05,0.9904812268640931,0.9907039585999138
1,2.058546853065491,0.08725542041248018,0.058603672614941045
2,2.0557281494140627,0.09095716552088842,0.06587968285391564
3,2.0494266033172606,0.09095716552088842,0.06386286614166271
4,2.0459678411483764,0.09836065573770492,0.06832577444365326
5,2.0394532680511475,0.09730301427815971,0.0711263034178378
6,2.0318520069122314,0.09307244843997885,0.07015229289676239
7,2.030030632019043,0.09624537281861449,0.07985547642219103
8,2.0256325006484985,0.10100475938656796,0.0832838772875838
9,2.024647426605225,0.10047593865679534,0.08164792901433723
10,2.0162124395370484,0.10787942887361185,0.09208738505111459
11,2.0109862208366396,0.11528291909042834,0.10320950965847522
12,2.0022225618362426,0.12215758857747223,0.1100329489044509
13,1.9982550024986268,0.13590692755156003,0.12283079512631098
14,1.9942574739456176,0.14595452141723955,0.12855318524133713
15,1.9886905908584596,0.14701216287678476,0.12538124339192197
16,1.984899878501892,0.15282919090428346,0.12796445132540477
17,1.9828752517700194,0.15071390798519302,0.12280827610641475
18,1.976624882221222,0.1570597567424643,0.13107709326135938
19,1.9676835417747498,0.16816499206768906,0.1354579150651188
20,1.963053250312805,0.1708090957165521,0.13989071125661898
21,1.964569127559662,0.1797990481226864,0.1462988794769275
22,1.958675467967987,0.1787414066631412,0.14518506041415602
23,1.960695004463196,0.18138551031200423,0.1449425805133143
24,1.9520583987236022,0.1866737176097303,0.14663879025713997
25,1.9493436336517334,0.19725013220518245,0.14960529660489766
26,1.9431601285934448,0.1930195663670016,0.1403551097470536
27,1.9380040884017944,0.19989423585404548,0.1458533637129809
28,1.9367693066596985,0.19777895293495504,0.14188890042522168
29,1.9351171493530273,0.19619249074563722,0.13867690045246014
30,1.9365118503570558,0.20412480169222633,0.14728977913164193
31,1.9356671810150146,0.21152829190904285,0.15530779706869677
32,1.9309438943862915,0.21152829190904285,0.15410772134933912
33,1.927469837665558,0.21840296139608673,0.16461848929490192
34,1.9279659986495972,0.21998942358540455,0.16943410953310512
35,1.9310241103172303,0.22527763088313063,0.17639942977236114
36,1.9296346306800842,0.23056583818085669,0.18033379429151766
37,1.9222029089927672,0.2384981491274458,0.18449092677939966
38,1.9209781169891358,0.2474881015335801,0.19854381503459453
39,1.9188740372657775,0.26229508196721313,0.2131656480040334
40,1.9147159337997437,0.26493918561607616,0.21451222551967933
41,1.9100353837013244,0.27287149656266524,0.22358277915456898
42,1.9062562823295592,0.27974616604970914,0.2320595190841191
43,1.9040189146995545,0.2876784769962983,0.24186746043484889
44,1.9011499762535096,0.27392913802221047,0.22015570021968658
45,1.8977710604667664,0.2659968270756214,0.21131773423437877
46,1.8962365746498109,0.2554204124801692,0.1977978736056234
47,1.8924032926559449,0.254362771020624,0.19313981823101958
48,1.889612066745758,0.25753569539925963,0.1968274184271698
49,1.8859214544296266,0.26916975145425703,0.21022384958246404
50,1.8834296345710755,0.2771020624008461,0.22235020303354291
51,1.87542827129364,0.29085140137493387,0.23653285031165014
52,1.8719567656517029,0.28714965626652567,0.23063680184316457
53,1.8659926533699036,0.2749867794817557,0.21561494866579345
54,1.860295259952545,0.26705446853516657,0.20856727403652403
55,1.8630654215812683,0.26282390269698575,0.20652086756076868
56,1.8635351538658143,0.25594923320994184,0.20107518974091895
57,1.8597698092460633,0.27287149656266524,0.2165440681235314
58,1.8613013982772828,0.27128503437334744,0.21697770304467542
59,1.8580620288848877,0.27551560021152827,0.22205165813329367
60,1.852705192565918,0.28186144896879956,0.228327937638527
61,1.847896146774292,0.30142781597038604,0.24830543188484192
62,1.8475129008293152,0.3114754098360656,0.2596985873023777
63,1.8443398952484131,0.3289264939185616,0.2749089842314291
64,1.839301860332489,0.3379164463246959,0.28505028425886075
65,1.8377879738807679,0.3352723426758329,0.28246703071872775
66,1.8348809242248536,0.3463775780010576,0.29370944368705443
67,1.8314520835876464,0.35589635113696455,0.3010904643117141
68,1.8274422407150268,0.35378106821787414,0.3005332271276639
69,1.8252015590667725,0.34743521946060285,0.29429997266164404
70,1.8228840827941895,0.36012691697514543,0.3079052433260383
71,1.8177265048027038,0.3680592279217345,0.3114789420557971
72,1.8183520674705504,0.36964569011105236,0.30865157721935205
73,1.816576647758484,0.3749338974087784,0.31686094469413645
74,1.8195441365242004,0.3791644632469593,0.32275720568303495
75,1.819886815547943,0.37757800105764144,0.31901638464938004
76,1.8132781386375427,0.3855103120042306,0.329316500125286
77,1.8114437699317931,0.3733474352194606,0.31659829475296614
78,1.8114384531974792,0.3664727657324167,0.3123113108997311
79,1.8083966374397278,0.3738762559492332,0.32383785935423576
80,1.8109150886535645,0.3595980962453728,0.310537181791397
81,1.8087382555007934,0.3548387096774194,0.3069471532198635
82,1.8061851143836976,0.3506081438392385,0.30481238282985146
83,1.802062463760376,0.33950290851401377,0.2929936669353322
84,1.8017914056777955,0.3532522474881015,0.3094478754437647
85,1.8012826323509217,0.3426758328926494,0.2985927393795419
86,1.8011149048805237,0.3379164463246959,0.2935397693871263
87,1.7920793652534486,0.34003172924378633,0.2937591306224405
88,1.7896429300308228,0.34796404019037547,0.301430391356868
89,1.7898590564727783,0.358011634056055,0.30659956904399394
90,1.7855586409568787,0.36911686938127974,0.3160589085525548
91,1.783460533618927,0.3738762559492332,0.32104676007206434
92,1.7817655682563782,0.3870967741935484,0.3343581161579684
93,1.7792715072631835,0.3955579058699101,0.34560552426156266
94,1.7792502522468567,0.4161819143310418,0.3699049003088709
95,1.775194811820984,0.4119513484928609,0.3628768499592619
96,1.769270646572113,0.4204124801692226,0.37169337799171964
97,1.7654648065567016,0.4257006874669487,0.3757885526320259
98,1.7653066515922546,0.4331041776837652,0.384224066872132
99,1.7641759037971496,0.43733474352194607,0.3905406120816847
100,1.761863934993744,0.44368059227921736,0.39777578845325756
101,1.7584973454475403,0.44368059227921736,0.3960421190508824
102,1.7575953245162963,0.44473823373876253,0.396080127780335
103,1.7544123172760009,0.44949762030671603,0.40372666371650573
104,1.7572685837745667,0.4463246959280804,0.3996785249529056
105,1.7550928950309754,0.4558434690639873,0.41112230483565343
106,1.751557958126068,0.45637228979375993,0.4163416191502062
107,1.743700909614563,0.4378635642517187,0.3970337290188163
108,1.7417224407196046,0.42887361184558437,0.385540246537882
109,1.7418700218200684,0.44949762030671603,0.407856214706768
110,1.740898060798645,0.4680063458487573,0.42715732937658324
111,1.735085129737854,0.4680063458487573,0.42533273312331826
112,1.7371899127960204,0.4727657324167107,0.4323225811346994
113,1.7352066874504088,0.45901639344262296,0.42001869381856366
114,1.7331708073616028,0.4574299312533051,0.4217046950906708
115,1.733928918838501,0.46007403490216814,0.4191269090867361
116,1.7314794898033141,0.4727657324167107,0.4331854936274246
117,1.7302316069602965,0.48069804336329985,0.4409996980994138
118,1.7276849746704102,0.4727657324167107,0.4320996539876057
119,1.7306676864624024,0.46747752511898466,0.42525690906877056
120,1.7265451788902282,0.4621893178212586,0.41470451539073183
121,1.7292900204658508,0.4701216287678477,0.42793861618701196
122,1.72279394865036,0.48281332628239026,0.4454739843079728
123,1.7197443842887878,0.4833421470121629,0.44864832808781946
124,1.7212236166000365,0.4944473823373876,0.4636265740135705
125,1.7164082050323486,0.4944473823373876,0.4648709027752264
126,1.7170148253440858,0.4949762030671602,0.46274811837646607
127,1.7179375052452088,0.493918561607615,0.46030771276563726
128,1.7124664306640625,0.48281332628239026,0.4410956777539567
129,1.7104246616363525,0.4833421470121629,0.43670250609656314
130,1.7100102186203003,0.47540983606557374,0.4320624931461045
131,1.707989263534546,0.48281332628239026,0.44084721442959324
132,1.7085676431655883,0.4949762030671602,0.4565906112839771
133,1.7067506313323975,0.48757271285034376,0.4444104532164994
134,1.7039172887802123,0.4775251189846642,0.4302502379528638
135,1.7113690614700316,0.4748810153358012,0.42116067409502794
136,1.7082579255104064,0.4769962982548916,0.4212953642359195
137,1.7110127925872802,0.46483342147012163,0.40388309332593314
138,1.709209418296814,0.46694870438921204,0.40124888592633423
139,1.7074089169502258,0.4711792702273929,0.4019547948959537
140,1.7022600412368774,0.4727657324167107,0.4035014378013512
141,1.7057950258255006,0.47223691168693815,0.40504489680118994
142,1.7047385811805724,0.479111581173982,0.4132527425287674
143,1.7020089983940125,0.4849286092014807,0.42327264022087496
144,1.7011653542518617,0.5034373347435219,0.45282049547957587
145,1.696341609954834,0.5161290322580645,0.46737545512727025
146,1.6951732993125916,0.5293495505023796,0.48362577837295107
147,1.690103816986084,0.5325224748810153,0.48834381983087555
148,1.6855393290519713,0.5319936541512428,0.48855564831270215
149,1.6860896348953247,0.5346377578001058,0.49139504806929535
150,1.6887373805046082,0.5282919090428345,0.4839858125541584
151,1.6873703479766846,0.5251189846641988,0.48051987711482463
152,1.6868651866912843,0.5224748810153358,0.47386913262663366
153,1.6796419501304627,0.5230037017451085,0.4775049371870677
154,1.682434904575348,0.5335801163405606,0.4911155590151392
155,1.6793581366539,0.5526176626123744,0.51064399230365
156,1.683177900314331,0.550502379693284,0.5074196422198368
157,1.6769524693489075,0.5499735589635114,0.5058321662784779
158,1.6727842330932616,0.5462718138551031,0.5022095415928297
159,1.6684113621711731,0.5510312004230565,0.5111759763237897
160,1.6703988075256349,0.5468006345848757,0.5053967064684641
161,1.670828902721405,0.5515600211528292,0.5150951268127657
162,1.6675642490386964,0.5547329455314648,0.524292641018164
163,1.6658581376075745,0.5468006345848757,0.5176458003832468
164,1.6661683797836304,0.5462718138551031,0.5186900533707112
165,1.6628777384757996,0.5489159175039662,0.5212733157739714
166,1.6626954674720764,0.5515600211528292,0.5244037051163647
167,1.6604307770729065,0.5483870967741935,0.5231587218314435
168,1.6575246930122376,0.5478582760444209,0.5239785979064989
169,1.657104241847992,0.5510312004230565,0.5260019279073397
170,1.6556685090065002,0.5510312004230565,0.528447443419151
171,1.654435896873474,0.5346377578001058,0.5055560453765657
172,1.6578249216079712,0.5367530407191962,0.5090730909805005
173,1.651410210132599,0.5483870967741935,0.5216509330044634
174,1.6517110228538514,0.5446853516657852,0.5165442221467753
175,1.6479413986206055,0.5637228979375991,0.5386001051065163
176,1.648423957824707,0.5721840296139609,0.5489700620208477
177,1.647164237499237,0.5912215758857747,0.5696601362344239
178,1.6437296509742736,0.6049709148598625,0.5857465281705411
179,1.64306538105011,0.6044420941300899,0.5863736922225006
180,1.6420801877975464,0.6076150185087256,0.5865404205453464
181,1.6441967725753783,0.5991538868323638,0.5790988596520227
182,1.6402793526649475,0.5959809624537282,0.5737399881036548
183,1.63856360912323,0.5996827075621365,0.5777597307632717
184,1.6341388702392579,0.5891062929666843,0.5663070504663806
185,1.6324155926704407,0.5785298783712322,0.5507169678336896
186,1.63284033536911,0.5991538868323638,0.5791002902033593
187,1.6323848605155944,0.6224219989423585,0.6050377686121922
188,1.6275155663490295,0.6308831306187203,0.6167483505097271
189,1.6247166991233826,0.6287678476996298,0.6127466057706987
190,1.622552263736725,0.629825489159175,0.6140049755646686
191,1.620882225036621,0.6160761501850872,0.5997733376914736
192,1.6184627413749695,0.6308831306187203,0.6186073314247876
193,1.6231520414352416,0.624537281861449,0.6132939806051707
194,1.6210717678070068,0.612374405076679,0.5981902137147792
195,1.6217598080635072,0.6023268112109995,0.5845674497717713
196,1.6227284789085388,0.6023268112109995,0.5830855641123633
197,1.622198510169983,0.6044420941300899,0.5864964801512246
198,1.6227745294570923,0.6181914331041777,0.5996627015304072
199,1.628166925907135,0.6139608672659969,0.5936432538402725
200,1.6211644291877747,0.6044420941300899,0.5820572521893556
201,1.6212692499160766,0.5912215758857747,0.5670308014575077
202,1.6185370922088622,0.5843469063987309,0.5558937397843468
203,1.622450625896454,0.5727128503437334,0.5382552485161304
204,1.6197553038597108,0.5848757271285034,0.554321929190113
205,1.6109387397766113,0.5885774722369117,0.5587245333586365
206,1.6140794157981873,0.5832892649391856,0.5533108203626831
207,1.6109826922416688,0.5896351136964569,0.5596845453364769
208,1.607713806629181,0.5928080380750925,0.566601696049941
209,1.6089409112930297,0.6081438392384981,0.5848743508113387
210,1.6134055376052856,0.6181914331041777,0.596782859899645
211,1.611609697341919,0.624537281861449,0.6040326621091349
212,1.609465777873993,0.6435748281332628,0.6266658986628967
213,1.6044486522674561,0.6446324695928081,0.6261868878017779
214,1.606073272228241,0.6557377049180327,0.6388605708850099
215,1.6016990542411804,0.6589106292966684,0.6416349124963351
216,1.604080903530121,0.662083553675304,0.6439411214420939
217,1.6019399404525756,0.6673717609730302,0.6502193902031915
218,1.6004770636558532,0.6615547329455315,0.6453652867841096
219,1.595900821685791,0.6694870438921205,0.6536299962554196
220,1.597659134864807,0.6657852987837123,0.6511914382177111
221,1.5965398311614991,0.6668429402432575,0.6539482666202974
222,1.5963689804077148,0.671602326811211,0.6596620821477863
223,1.5934094548225404,0.6668429402432575,0.6552881383110926
224,1.5959664821624755,0.6721311475409836,0.6612855271702677
225,1.587100875377655,0.674246430460074,0.6658211515856384
226,1.5883742332458497,0.6790058170280275,0.6720890752688605
227,1.589926254749298,0.6768905341089371,0.6698250113554068
228,1.5878896832466125,0.6731887890005288,0.6667136609325769
229,1.5834514617919921,0.671602326811211,0.6646599421778969
230,1.5845362901687623,0.6811210999471179,0.6729041909239658
231,1.5853637099266051,0.6731887890005288,0.6630586283992417
232,1.586352527141571,0.6747752511898466,0.6646306941902248
233,1.582211184501648,0.6731887890005288,0.662398473732824
234,1.5764627814292909,0.6721311475409836,0.6624578898386678
235,1.5791678428649902,0.6832363828662084,0.6766434331555884
236,1.57786363363266,0.6821787414066631,0.6749106423422654
237,1.5778724431991578,0.6890534108937071,0.6816277406285458
238,1.5731007218360902,0.6848228450555262,0.6785910884148164
239,1.577200973033905,0.674246430460074,0.6674032142728653
240,1.5717349886894225,0.6610259122157589,0.6541352532551723
241,1.5720301747322083,0.6583818085668959,0.6504491931459804
242,1.5721658945083619,0.6525647805393971,0.6462517860725507
243,1.5687480926513673,0.6472765732416711,0.6436455753248723
244,1.5736045837402344,0.6430460074034903,0.638178218055821
245,1.5719862461090088,0.6414595452141724,0.6388234339824586
246,1.5739737629890442,0.6414595452141724,0.637928640801756
247,1.5696455478668212,0.6562665256478054,0.6527279482475153
248,1.5684999108314515,0.6546800634584876,0.650665228475362
249,1.5703675150871277,0.6604970914859862,0.6570358772776294
250,1.5675835251808166,0.6589106292966684,0.6573512622918809
251,1.5627309560775757,0.6604970914859862,0.6594024017248591
252,1.5570030450820922,0.6684294024325753,0.6674199526001419
253,1.5606778740882874,0.6795346377578001,0.6791981206218871
254,1.5540026545524597,0.6848228450555262,0.6837910855496471
255,1.5578567147254945,0.6858804865150714,0.682655596622449
256,1.5544110655784606,0.6911686938127974,0.6867421392476365
257,1.5527009129524232,0.6969857218402962,0.6932241740734956
258,1.5534164309501648,0.6975145425700687,0.6958230679072326
259,1.5547475457191466,0.6879957694341619,0.6876873097405396
260,1.556575345993042,0.6874669487043892,0.6870083545092996
261,1.556264615058899,0.6906398730830249,0.6906373295947417
262,1.5523550510406494,0.6938127974616605,0.6917806081678917
263,1.5494838118553163,0.7001586462189318,0.697307442466918
264,1.5539581775665283,0.7075621364357483,0.70464929158976
265,1.5512078642845153,0.7049180327868853,0.7005943629657229
266,1.5463565826416015,0.7102062400846113,0.7045702261400058
267,1.5510244250297547,0.7149656266525648,0.7074804446822685
268,1.5443268060684203,0.710735060814384,0.7035365189328588
269,1.545356571674347,0.7054468535166578,0.696953609386264
270,1.543388545513153,0.7043892120571127,0.6955925019348103
271,1.5405734539031983,0.7086197778952935,0.6994050659833961
272,1.5438648462295532,0.7123215230037018,0.7033564166378249
273,1.5317965984344482,0.7181385510312004,0.7086049689591577
274,1.5362054109573364,0.7181385510312004,0.7079204016832906
275,1.5321616053581237,0.7191961924907456,0.709347751510183
276,1.5339980483055116,0.7202538339502909,0.7101673682726094
277,1.5274941802024842,0.7260708619777896,0.7167896708979539
278,1.5279043436050415,0.7265996827075621,0.717243365443327
279,1.525950050354004,0.738762559492332,0.730247837471242
280,1.5243367075920105,0.7392913802221047,0.7319601689339369
281,1.5201009273529054,0.7318878900052882,0.7228637327101535
282,1.5154301285743714,0.730830248545743,0.7238672124678177
283,1.5125240445137025,0.7202538339502909,0.7109216224990671
284,1.5117265224456786,0.7223691168693813,0.71230939027274
285,1.5112669229507447,0.7265996827075621,0.7176302146884239
286,1.5118234634399415,0.7197250132205183,0.7101381479204524
287,1.5079195380210877,0.7234267583289264,0.7137321954717467
288,1.5048680901527405,0.7181385510312004,0.7077904035043553
289,1.508760964870453,0.7170809095716552,0.7069497882017564
290,1.5004577159881591,0.7186673717609731,0.7096427934269158
291,1.500400757789612,0.7096774193548387,0.6986378142398164
292,1.5023760437965392,0.7181385510312004,0.7077958378289109
293,1.4985154509544372,0.7117927022739291,0.7000273963370579
294,1.4938464999198913,0.7186673717609731,0.7087630720655625
295,1.4951698541641236,0.7001586462189318,0.6850342511911506
296,1.4941872596740722,0.6959280803807509,0.6786553657697929
297,1.4953115224838256,0.6969857218402962,0.6803572213023558
298,1.48711599111557,0.6943416181914331,0.6762328936145509
299,1.4859657287597656,0.6996298254891592,0.6832703250093092
300,1.4904970407485962,0.6959280803807509,0.6767838915289526
301,1.4800147652626037,0.6943416181914331,0.6749167129060902
302,1.4869664549827575,0.6938127974616605,0.6750420578629104
303,1.4866179823875427,0.6943416181914331,0.6754135301042733
304,1.4741733193397522,0.6916975145425701,0.6695435408327348
305,1.476881492137909,0.6959280803807509,0.6764461974108543
306,1.4750270247459412,0.6991010047593865,0.6789303396376932
307,1.4775707602500916,0.6991010047593865,0.6803455246682256
308,1.4754154920578002,0.7054468535166578,0.6886031418857488
309,1.4697305560112,0.7228979375991539,0.7082081996745212
310,1.4673590302467345,0.7202538339502909,0.7050668526935435
311,1.4698665261268615,0.7139079851930196,0.697009439654509
312,1.4694775462150573,0.7244843997884717,0.709343978929182
313,1.4688313245773315,0.7234267583289264,0.7084308392801415
314,1.4689215183258058,0.7218402961396087,0.7066999679407474
315,1.4619376063346863,0.7149656266525648,0.6982571195610919
316,1.472101640701294,0.7176097303014278,0.7023669315755697
317,1.4649979948997498,0.7276573241671074,0.7132798605458347
318,1.4610900402069091,0.7265996827075621,0.7125952101104235
319,1.4581656336784363,0.7244843997884717,0.7098838854195826
320,1.4595245361328124,0.71602326811211,0.6999997584157883
321,1.4586255311965943,0.71602326811211,0.6995704059198833
322,1.4564053297042847,0.7117927022739291,0.6935367402480159
323,1.460485327243805,0.7059756742464305,0.6859598429242845
324,1.4625556230545045,0.7091485986250661,0.6889020155403939
325,1.4578996419906616,0.7022739291380222,0.6802008115529627
326,1.4570604681968689,0.7017451084082496,0.6792217950302487
327,1.4470268607139587,0.6996298254891592,0.6770000391350567
328,1.4565417051315308,0.7139079851930196,0.6941358816456223
329,1.4499143362045288,0.7154944473823374,0.6946539820571844
330,1.4482027649879456,0.7080909571655208,0.6857225157060844
331,1.4468870520591737,0.7154944473823374,0.6966421149056198
332,1.4430299162864686,0.7228979375991539,0.703910037529482
333,1.4371245741844176,0.7176097303014278,0.6979040729648979
334,1.4372605800628662,0.7292437863564252,0.7128848752380612
335,1.4328506231307983,0.7392913802221047,0.7233238406632763
336,1.4331191897392273,0.7303014278159704,0.7137042440690843
337,1.435623037815094,0.7244843997884717,0.7055928491916112
338,1.4320551872253418,0.7149656266525648,0.6938453392820408
339,1.4302813291549683,0.7234267583289264,0.7038000247800463
340,1.4282699942588806,0.7239555790586991,0.7028417928452205
341,1.4277356028556825,0.7377049180327869,0.7188914088134393
342,1.4339328169822694,0.7398202009518773,0.7205541372793499
343,1.430661404132843,0.7477525118984664,0.7308471526291119
344,1.4272722005844116,0.7525118984664199,0.736781836928755
345,1.4252134680747985,0.7451084082496033,0.7277565131310159
346,1.4263049840927124,0.7551560021152829,0.7401216258035417
347,1.4252312183380127,0.7609730301427816,0.7455065681987821
348,1.4235342264175415,0.7599153886832364,0.7461366177731984
349,1.4200319290161132,0.7562136435748281,0.7425178758546457
350,1.4242826223373413,0.7514542570068746,0.737399435815436
351,1.410273003578186,0.7519830777366473,0.7378316024940953
352,1.4152519941329955,0.7535695399259651,0.7389539733555398
353,1.4063414335250854,0.7472236911686938,0.732746980829921
354,1.405323565006256,0.7398202009518773,0.723161867652563
355,1.4049524903297423,0.7519830777366473,0.7376195664038745
356,1.407714033126831,0.7488101533580116,0.7314180604225227
357,1.407625675201416,0.7514542570068746,0.7362246811611778
358,1.4086602330207825,0.745637228979376,0.729980814265323
359,1.407543957233429,0.7530407191961925,0.7392067429021376
360,1.4076414823532104,0.7525118984664199,0.738701219507109
361,1.4110910177230835,0.7578001057641459,0.7450582747865478
362,1.4066245436668396,0.7620306716023268,0.7502034138999135
363,1.3964150905609132,0.7609730301427816,0.7506564544668457
364,1.3978708386421204,0.7657324167107351,0.7564241596162747
365,1.3911014437675475,0.7620306716023268,0.7529626244356492
366,1.3866410851478577,0.7667900581702802,0.7576846303669809
367,1.3807366847991944,0.7641459545214172,0.7544961907930767
368,1.3852112770080567,0.7556848228450556,0.7448112251240346
369,1.386101758480072,0.7588577472236911,0.7469949018376252
370,1.3828948140144348,0.7530407191961925,0.7403453850068356
371,1.378503966331482,0.7503966155473295,0.7375045465531096
372,1.3751061320304871,0.7498677948175568,0.7374442964159743
373,1.3743124723434448,0.7572712850343734,0.748210673829781
374,1.3774002075195313,0.7710206240084612,0.7636842823794148
375,1.3739128708839417,0.7678476996298255,0.7606153936969543
376,1.3669529914855958,0.7583289264939186,0.750364846581495
377,1.3656130313873291,0.7704918032786885,0.7645488723260526
378,1.372225856781006,0.7773664727657325,0.7719404549261394
379,1.369843077659607,0.7673188789000529,0.7613032194710964
380,1.3711012959480287,0.7683765203595981,0.7613813800842905
381,1.3773900985717773,0.7720782654680064,0.7633567822868084
382,1.3662916779518128,0.7715494447382337,0.7630624976749898
383,1.3645385026931762,0.7667900581702802,0.7573718856504718
384,1.3681272625923158,0.7593865679534638,0.7489313836192304
385,1.3633621215820313,0.7604442094130089,0.7502650643445482
386,1.3682109832763671,0.7593865679534638,0.7493835127551672
387,1.3663447856903077,0.7609730301427816,0.7508428630794947
388,1.3704240441322326,0.7535695399259651,0.7424676290586939
389,1.367228138446808,0.7493389740877843,0.7370356127198617
390,1.368265199661255,0.7445795875198308,0.7323632500232081
391,1.3595140337944032,0.7477525118984664,0.7370969082021225
392,1.3586500406265258,0.7540983606557377,0.7446300730813203
393,1.356011426448822,0.7604442094130089,0.7516516304771973
394,1.3532037019729615,0.7652035959809624,0.7571827979391639
395,1.3476273536682128,0.7599153886832364,0.7506367021065605
396,1.3453615665435792,0.7620306716023268,0.7526608489676085
397,1.348449993133545,0.7620306716023268,0.7525041808059137
398,1.342193031311035,0.7625594923320994,0.7518483204493291
399,1.3376858234405518,0.7636171337916446,0.7539835875112216
400,1.3361580610275268,0.7667900581702802,0.7583176019937679
401,1.3416480422019958,0.7720782654680064,0.76285991272234
402,1.3384468793869018,0.775251189846642,0.7669831646367674
403,1.3363436579704284,0.7810682178741407,0.7743063087185365
404,1.3309805393218994,0.7911158117398202,0.7848884605356629
405,1.336452305316925,0.7863564251718668,0.7784447438252322
406,1.337174391746521,0.7784241142252777,0.7707631154792286
407,1.3315422415733338,0.7789529349550502,0.771570225698005
408,1.3272066593170166,0.7720782654680064,0.7645017328773578
409,1.3298543572425843,0.7741935483870968,0.7666602365149261
410,1.3228163719177246,0.7789529349550502,0.7716791297361334
411,1.317328727245331,0.7794817556848228,0.7721414584491384
412,1.325605320930481,0.7784241142252777,0.7708031298988697
413,1.316387164592743,0.7826546800634585,0.7756853230366387
414,1.3138620138168335,0.7831835007932311,0.7764588549958429
415,1.3134498834609984,0.7852987837123215,0.7800725769887121
416,1.3077664136886598,0.7884717080909571,0.783520785099011
417,1.3062501668930053,0.7953463775780011,0.7909741775178897
418,1.3090755462646484,0.7958751983077736,0.7916276083403545
419,1.3007883906364441,0.7964040190375463,0.7930005117945106
420,1.3052245140075684,0.7969328397673189,0.7938684848465964
421,1.2986119270324707,0.7937599153886833,0.7899609029682387
422,1.3021497488021851,0.7868852459016393,0.7833973111180432
423,1.2978380084037782,0.7847699629825489,0.7813247130551895
424,1.3040455460548401,0.7921734531993654,0.7892829184441682
425,1.3046398997306823,0.7868852459016393,0.7820672731827473
426,1.3026777982711792,0.7858276044420941,0.7811198130775162
427,1.3045129776000977,0.7884717080909571,0.7836657859016999
428,1.301229226589203,0.7868852459016393,0.7819329285643459
429,1.2988959312438966,0.787414066631412,0.7838465441482502
430,1.2926226139068604,0.7921734531993654,0.7888097898673221
431,1.2910433053970336,0.7905869910100476,0.7878420533852087
432,1.2892934560775757,0.7985193019566367,0.7965520446794658
433,1.2910019636154175,0.8006345848757271,0.7992521873819193
434,1.2833611607551574,0.8053939714436806,0.8044190792413738
435,1.2796017527580261,0.8032786885245902,0.8025263043374418
436,1.2792282223701477,0.8038075092543627,0.80323841652705
437,1.2786156415939331,0.8043363299841354,0.8038298212361161
438,1.2827781081199645,0.8011634056054997,0.8008732220619285
439,1.2854652047157287,0.804865150713908,0.8043338682624147
440,1.280462956428528,0.8032786885245902,0.8023978080300075
441,1.284826111793518,0.7990481226864093,0.797697313047489
442,1.2775008082389832,0.7958751983077736,0.7935869710426616
443,1.2783207535743712,0.8006345848757271,0.7987549669092381
444,1.282221508026123,0.7964040190375463,0.7939951382346023
445,1.2804280281066895,0.7921734531993654,0.7898469811982899
446,1.2858210802078247,0.7985193019566367,0.7967982532147634
447,1.2798185110092164,0.7932310946589106,0.7911033935242199
448,1.2844560027122498,0.7958751983077736,0.7943988571105053
449,1.2828938364982605,0.7942887361184559,0.7922554140914865
450,1.278097116947174,0.8032786885245902,0.8014828504842061
451,1.2835291147232055,0.8032786885245902,0.8022817391087955
452,1.2770007133483887,0.8016922263352724,0.800504004784756
453,1.275154948234558,0.7932310946589106,0.7915576531481368
454,1.2792493224143981,0.7937599153886833,0.7921501363882274
455,1.2705750346183777,0.7921734531993654,0.7905491955627163
456,1.2742624759674073,0.7942887361184559,0.7926065040761712
457,1.269653868675232,0.7937599153886833,0.7917049882566716
458,1.268750834465027,0.7916446324695928,0.7895670286728711
459,1.2735573291778564,0.7932310946589106,0.7907998111188245
460,1.2661876559257508,0.8011634056054997,0.7998753207127568
461,1.2647194266319275,0.7985193019566367,0.7975399381354301
462,1.2621833324432372,0.7948175568482284,0.7931761559576465
463,1.2617055416107177,0.7937599153886833,0.7919081935478821
464,1.260666799545288,0.7964040190375463,0.7943013846103195
465,1.2647883415222168,0.7905869910100476,0.786552917657956
466,1.2561163544654845,0.7916446324695928,0.7886699814782603
467,1.2597474336624146,0.790058170280275,0.7871217709964835
468,1.2605064630508422,0.790058170280275,0.7876568225542548
469,1.2586235880851746,0.7895293495505024,0.787279555864074
470,1.258371651172638,0.7858276044420941,0.7816454672855601
471,1.2520076394081117,0.7847699629825489,0.7810921167185747
472,1.25269775390625,0.7810682178741407,0.776724126509807
473,1.2556352853775024,0.7831835007932311,0.7781656216257443
474,1.2454638957977295,0.7815970386039133,0.7771582864373453
475,1.2465328454971314,0.7831835007932311,0.7786426890488973
476,1.2470855474472047,0.7831835007932311,0.7789395560887308
477,1.2421231508255004,0.7837123215230037,0.7800140467379192
478,1.2389775395393372,0.7831835007932311,0.7786955618764656
479,1.238888680934906,0.7831835007932311,0.7783606285376333
480,1.2415517687797546,0.7831835007932311,0.7777514192085138
481,1.2397256016731262,0.7852987837123215,0.7798908513888654
482,1.239635956287384,0.7858276044420941,0.7811803941190943
483,1.2385424733161927,0.7842411422527763,0.7795567250154376
484,1.2369890809059143,0.7863564251718668,0.7825845532230579
485,1.2330697655677796,0.7810682178741407,0.7772311489217901
486,1.2321373462677,0.7815970386039133,0.7788266158815362
487,1.2320770978927613,0.780539397144368,0.7778676520277144
488,1.231275749206543,0.7842411422527763,0.7808587655245505
489,1.231147575378418,0.787414066631412,0.7846782937543922
490,1.238764488697052,0.7895293495505024,0.7848259746875635
491,1.2251736521720886,0.7927022739291381,0.7884085591055694
492,1.2279219031333923,0.7964040190375463,0.7932327210627268
493,1.2314228534698486,0.790058170280275,0.7872814044065236
494,1.2316733956336976,0.7905869910100476,0.7875768347430251
495,1.2286932826042176,0.7927022739291381,0.7899424589947327
496,1.22670921087265,0.7937599153886833,0.790295222294341
497,1.2194345831871032,0.7916446324695928,0.7882084729431087
498,1.226312243938446,0.7911158117398202,0.7876086843472117
499,1.2245795845985412,0.7884717080909571,0.7845842725484404
500,1.2245529770851136,0.7921734531993654,0.7889185959224682
1,2.0726232290267945,0.12374405076679006,0.09500562149403823
2,2.0600081205368044,0.13907985193019567,0.10546196766652215
3,2.043579411506653,0.14436805922792173,0.10555253705392678
4,2.0304914712905884,0.16181914331041777,0.12226033860495297
5,2.0168606758117678,0.16975145425700688,0.1242279139806066
6,2.0142001867294312,0.17292437863564253,0.1231675215620549
7,2.003420853614807,0.1850872554204125,0.13012542567653557
8,1.996306264400482,0.1866737176097303,0.1308893050855936
9,1.985933291912079,0.19196192490745637,0.14000040320247983
10,1.9816584825515746,0.19936541512427286,0.15073372993730141
11,1.9796559929847717,0.21047065044949761,0.16192223791784585
12,1.9664094567298889,0.21998942358540455,0.17343074664901062
13,1.9668442845344543,0.2310946589106293,0.18153545066413107
14,1.9585289478302002,0.23479640401903754,0.18784754829828376
15,1.9493974804878236,0.24431517715494447,0.2001622281208531
16,1.948370134830475,0.2522474881015336,0.20915210086874803
17,1.9420685052871705,0.2533051295610788,0.20904111551857354
18,1.9330892443656922,0.26705446853516657,0.2234239002827884
19,1.9316953063011169,0.2834479111581174,0.24382812954076855
20,1.9280450463294982,0.30248545742993127,0.2610820396078388
21,1.9192173480987549,0.3130618720253834,0.26683288121401266
22,1.9123800635337829,0.32416710735060816,0.2796611738517645
23,1.9126886248588562,0.32522474881015334,0.2811768498190147
24,1.9054830551147461,0.328397673188789,0.2848932572552982
25,1.9006868481636048,0.3294553146483342,0.2870073317994982
26,1.8943492412567138,0.34743521946060285,0.30520899144981495
27,1.8903278350830077,0.355367530407192,0.31141000804419516
28,1.8893310666084289,0.3654151242728715,0.32522912183448993
29,1.885970139503479,0.3685880486515071,0.3266307652108815
30,1.8838783264160157,0.37123215230037016,0.3293734625710896
31,1.883990502357483,0.3722897937599154,0.3325883823672148
32,1.8788991093635559,0.36488630354309887,0.32631575052487805
33,1.8788574099540711,0.3664727657324167,0.3277275365700652
34,1.8737454295158387,0.3812797461660497,0.34151005777541427
35,1.872383952140808,0.3939714436805923,0.3524033003116032
36,1.8738045930862426,0.3955579058699101,0.3524628115076402
37,1.867451298236847,0.3950290851401375,0.35151666582969937
38,1.8648357748985291,0.4034902168164992,0.3618850167325972
39,1.8618541479110717,0.4119513484928609,0.3689962931350848
40,1.8553555369377137,0.41988365943945005,0.37777355745246627
41,1.8513936519622802,0.4204124801692226,0.3785953212097081
42,1.8495236039161682,0.42094130089899523,0.38049852729890443
43,1.8460676431655885,0.41935483870967744,0.3754230021295855
44,1.8425802707672119,0.42781597038603913,0.3861906846294186
45,1.8398907661437989,0.4394500264410365,0.39907288857659345
46,1.8360539555549622,0.45002644103648864,0.41239174050877053
47,1.836851453781128,0.4510840824960338,0.4115594506310262
48,1.8332031965255737,0.461660497091486,0.4229742509522544
49,1.8301181077957154,0.4632469592808038,0.42464845947412105
50,1.8253575921058656,0.4701216287678477,0.4326536485059963
51,1.8248425841331481,0.479111581173982,0.44208179370163386
52,1.8228389382362367,0.47329455314648333,0.433937396184521
53,1.8225120425224304,0.4838709677419355,0.44436634082682996
54,1.8211052060127257,0.47593865679534636,0.4357588607262202
55,1.8128514289855957,0.479111581173982,0.442601348991316
56,1.8130125164985658,0.4843997884717081,0.45065481480109865
57,1.8095643520355225,0.48122686409307247,0.4484327029947187
58,1.8089750289916993,0.49338974087784243,0.46030339923452235
59,1.8035727143287659,0.4928609201480698,0.4604585605093274
60,1.7984387397766113,0.5013220518244316,0.46878553677411683
61,1.7966528534889221,0.506081438392385,0.47139027363428976
62,1.793300449848175,0.5166578529878372,0.4827756464871502
63,1.7865000367164612,0.5145425700687467,0.4814851784239332
64,1.7836354613304137,0.5108408249603384,0.47487058706305124
65,1.7847407698631286,0.5203595980962453,0.4836619504188692
66,1.7806195855140685,0.5251189846641988,0.4876215849113173
67,1.7731278538703918,0.5256478053939715,0.4937034988150844
68,1.768997025489807,0.5309360126916975,0.499464372263618
69,1.76333087682724,0.5330512956107879,0.4984730429800378
70,1.7616639971733092,0.5341089370703331,0.49859712019487956
71,1.7624321579933167,0.5462718138551031,0.5114609729363507
72,1.7583104968070984,0.5436277102062401,0.5083290788331726
73,1.7568618893623351,0.5457429931253305,0.5064717106668715
74,1.754003918170929,0.5436277102062401,0.5018546048001091
75,1.7528457283973693,0.5425700687466949,0.49876679493698367
76,1.7484236359596252,0.5462718138551031,0.502770197082568
77,1.7483283519744872,0.5483870967741935,0.5054240769239762
78,1.7389965295791625,0.5415124272871497,0.49855174997512136
79,1.7410189270973206,0.5462718138551031,0.5057387014141009
80,1.7376477122306824,0.550502379693284,0.5145540443846913
81,1.7344605445861816,0.5605499735589635,0.5239096171828731
82,1.7279935836791993,0.5616076150185088,0.5281885188584917
83,1.7249580144882202,0.5600211528291908,0.528064285853092
84,1.7270066022872925,0.5647805393971443,0.5294875035680848
85,1.7223349809646606,0.5769434161819144,0.5455357103873995
86,1.7181775331497193,0.5790586991010047,0.5528337393540582
87,1.7167186975479125,0.5711263881544156,0.5436488195112981
88,1.71193767786026,0.5690111052353253,0.5402494092856492
89,1.709268581867218,0.5732416710735061,0.5488892970964004
90,1.7111104726791382,0.5817028027498677,0.5560087508057826
91,1.7061005115509034,0.5737704918032787,0.5513014858152099
92,1.700541126728058,0.56795346377578,0.545488396785277
93,1.6966970920562745,0.5684822845055526,0.5472137693057644
94,1.694663155078888,0.5658381808566896,0.5430742127115628
95,1.6930332064628602,0.5711263881544156,0.5505475702603875
96,1.688905692100525,0.5674246430460074,0.545028161989273
97,1.6871734499931335,0.5711263881544156,0.5476823206086309
98,1.6822559118270874,0.5674246430460074,0.5434968760300019
99,1.6809547543525696,0.5684822845055526,0.544572974760744
100,1.6780908703804016,0.5753569539925966,0.554921668855445
101,1.6743406653404236,0.5690111052353253,0.5458006993322244
102,1.6740858674049377,0.5616076150185088,0.5374985876071304
103,1.6649071812629699,0.5621364357482813,0.5403897017508589
104,1.6650086045265198,0.5732416710735061,0.5515611958427619
105,1.6605270862579347,0.5912215758857747,0.5725137407102923
106,1.6594156861305236,0.5965097831835008,0.5805856257855011
107,1.658713448047638,0.597567424643046,0.5821544545721518
108,1.6562926411628722,0.6028556319407721,0.5879595898773864
109,1.651891005039215,0.6129032258064516,0.5994493871602053
110,1.6486975312232972,0.6081438392384981,0.5931977407176113
111,1.6457663416862487,0.6054997355896351,0.5913655895833203
112,1.6467620968818664,0.6139608672659969,0.6016981085093417
113,1.644614839553833,0.6192490745637229,0.6072616657901496
114,1.6420146822929382,0.6234796404019037,0.6099850050673131
115,1.64099063873291,0.6187202538339502,0.6054778632310457
116,1.6386728763580323,0.6028556319407721,0.5874563032864083
117,1.6382770895957948,0.5970386039132733,0.5806567727836869
118,1.6356389999389649,0.588048651507139,0.5702242270698824
119,1.6331087350845337,0.5806451612903226,0.5630155307961503
120,1.6278861522674561,0.5764145954521417,0.5572057588453594
121,1.6273182392120362,0.5790586991010047,0.5612190445255543
122,1.6180322408676147,0.5906927551560022,0.5750168340603753
123,1.6175249457359313,0.6033844526705446,0.5882231000149245
124,1.6100409030914307,0.6150185087255421,0.6038144238571792
125,1.6011668920516968,0.6166049709148599,0.6071178667520487
126,1.602881944179535,0.6203067160232681,0.6097590150758164
127,1.597683346271515,0.6213643574828134,0.6109044409056379
128,1.5977493047714233,0.6234796404019037,0.6128801277045931
129,1.592142152786255,0.6181914331041777,0.6069401861081328
130,1.5891355276107788,0.6224219989423585,0.6102837982734332
131,1.5856974124908447,0.6351136964569011,0.624445430914428
132,1.5832520008087159,0.6483342147012163,0.6388870371993233
133,1.580297827720642,0.6636700158646219,0.6556411140279818
134,1.5771729469299316,0.6684294024325753,0.6604980737134312
135,1.5781456112861634,0.6705446853516658,0.6626406225335302
136,1.571596372127533,0.6583818085668959,0.6503969160138998
137,1.5744449257850648,0.666314119513485,0.6594137172116056
138,1.566665232181549,0.6811210999471179,0.6757875781287277
139,1.5628865003585815,0.6911686938127974,0.684851285476684
140,1.5587387084960938,0.6938127974616605,0.6862715830496671
141,1.563559103012085,0.7096774193548387,0.7035987212656709
142,1.556458306312561,0.7043892120571127,0.6990743233317044
143,1.5527766466140747,0.7006874669487044,0.6945504977286864
144,1.5499773621559143,0.6922263352723427,0.685443793651665
145,1.5485154390335083,0.6911686938127974,0.6829316374257738
146,1.542145276069641,0.7043892120571127,0.6973391261951943
147,1.5399955987930298,0.7006874669487044,0.6929638176884918
148,1.538897967338562,0.701216287678477,0.6923791030048155
149,1.5346972227096558,0.6906398730830249,0.6818849846335026
150,1.533764386177063,0.6943416181914331,0.6842073858143161
151,1.5323101162910462,0.7054468535166578,0.695992999798242
152,1.5283504128456116,0.70386039132734,0.694573950707617
153,1.5298342108726501,0.7033315705975675,0.6945254004104454
154,1.5264555931091308,0.6964569011105235,0.6874359657482934
155,1.522676956653595,0.6916975145425701,0.680237305389239
156,1.5237584710121155,0.7017451084082496,0.6898441498853108
157,1.5181651949882506,0.6953992596509783,0.6818663615149362
158,1.5135775804519653,0.6964569011105235,0.681217409690753
159,1.5119067311286927,0.6948704389212057,0.6778425292811123
160,1.5116777658462524,0.6959280803807509,0.6795380646622861
161,1.5080657243728637,0.7176097303014278,0.7035898281654106
162,1.5020609617233276,0.7144368059227921,0.6992471524365979
163,1.5052746415138245,0.7128503437334743,0.6959785878997432
164,1.4966970682144165,0.7144368059227921,0.6971881196257763
165,1.4988509893417359,0.7154944473823374,0.7005170964015084
166,1.4942878127098083,0.7303014278159704,0.7155163389857521
167,1.4939419388771058,0.7313590692755156,0.7151956037035786
168,1.4967968463897705,0.7144368059227921,0.6938679966860561
169,1.4934234619140625,0.7075621364357483,0.6841077412536787
170,1.4912759065628052,0.71602326811211,0.6913911987328207
171,1.4899019598960876,0.7102062400846113,0.686465515292688
172,1.486149287223816,0.6969857218402962,0.6699572200465181
173,1.4823419332504273,0.6964569011105235,0.6724799565643907
174,1.480962872505188,0.7033315705975675,0.6795420933752913
175,1.4796582818031312,0.6922263352723427,0.6654582659544637
176,1.4797880172729492,0.6885245901639344,0.6603975782589481
177,1.4724310994148255,0.6964569011105235,0.6686494120517527
178,1.4711703181266784,0.7049180327868853,0.67735133515428
179,1.467582595348358,0.7006874669487044,0.6720216930056723
180,1.4616105675697326,0.70386039132734,0.6768658000794329
181,1.464023220539093,0.7054468535166578,0.6795278390360728
182,1.462785577774048,0.7112638815441565,0.6863695498420226
183,1.461183750629425,0.7202538339502909,0.6973995445144372
184,1.4588034391403197,0.7202538339502909,0.6978984774688437
185,1.4533942699432374,0.7186673717609731,0.6986851065741886
186,1.455073606967926,0.7303014278159704,0.7134624679600002
187,1.448655092716217,0.7371760973030143,0.7192120968809885
188,1.4465176105499267,0.7355896351136965,0.7194984343800707
189,1.4473520636558532,0.7377049180327869,0.7212508636179104
190,1.4445059418678283,0.7340031729243787,0.7164180818967228
191,1.4427832961082458,0.7350608143839239,0.7173079728767691
192,1.4393346667289735,0.733474352194606,0.716508384549286
193,1.4405571222305298,0.730830248545743,0.7146837257811521
194,1.4323699712753295,0.7382337387625595,0.72125065193171
195,1.4389650344848632,0.7435219460602855,0.72697603780378
196,1.4314521908760072,0.7503966155473295,0.7333684935723255
197,1.4289071798324584,0.7466948704389212,0.7262749092672452
198,1.4219308376312256,0.7546271813855103,0.7369716306652406
199,1.4239542007446289,0.7530407191961925,0.7361525777518677
200,1.4195048093795777,0.7546271813855103,0.7388744763971957
201,1.417139434814453,0.7540983606557377,0.7376829834918416
202,1.4177257657051086,0.7562136435748281,0.7396052256514676
203,1.4117279529571534,0.7451084082496033,0.7298521995594711
204,1.4125141978263855,0.7599153886832364,0.7501782414077838
205,1.4080248475074768,0.7562136435748281,0.745235152429634
206,1.4058659195899963,0.7704918032786885,0.759528689404466
207,1.4064910054206847,0.7741935483870968,0.7607488117812365
208,1.4044432282447814,0.777895293495505,0.7655763893822428
209,1.4015626192092896,0.7826546800634585,0.7688381714005466
210,1.400480604171753,0.7921734531993654,0.7829953370717669
211,1.401146948337555,0.7995769434161819,0.7902874385839483
212,1.39616916179657,0.7953463775780011,0.7877432101342797
213,1.3946279048919679,0.8001057641459545,0.791069992425912
214,1.394958508014679,0.7969328397673189,0.7866183077780694
215,1.3949893593788147,0.7979904812268641,0.7871292408149037
216,1.3925992250442505,0.7974616604970914,0.7884124396697493
217,1.392068338394165,0.7979904812268641,0.7882016549696699
218,1.3833775997161866,0.7948175568482284,0.7846400857814598
219,1.3829866528511048,0.8032786885245902,0.7960672648429267
220,1.3807842016220093,0.8059227921734532,0.7989270785327215
221,1.377492654323578,0.810153358011634,0.8045480781778787
222,1.3820602416992187,0.8154415653093601,0.8096536418532588
223,1.3781164646148683,0.8106821787414067,0.8052511808366047
224,1.3766729712486268,0.807509254362771,0.8023972906233835
225,1.3745933890342712,0.8080380750925437,0.8027412730327431
226,1.3692085862159729,0.8175568482284505,0.8126616201133416
227,1.37082759141922,0.8254891591750396,0.8225542142835233
228,1.364063036441803,0.8180856689582232,0.8149689166256405
229,1.3666240096092224,0.8154415653093601,0.8134885202598606
230,1.360166883468628,0.8090957165520889,0.807723264586647
231,1.3629881262779235,0.807509254362771,0.8056381667422483
232,1.3604952812194824,0.8069804336329984,0.8052802228511081
233,1.3561914086341857,0.8122686409307245,0.80985320382498
234,1.3492529273033143,0.8133262823902697,0.811288504576435
235,1.3495251178741454,0.8106821787414067,0.8076193610631247
236,1.3557632446289063,0.8149127445795875,0.8114331316326631
237,1.347044587135315,0.8138551031200423,0.8097728455359597
238,1.344589364528656,0.8090957165520889,0.804150887939168
239,1.3451781034469605,0.8133262823902697,0.8085592470944355
240,1.3424199104309082,0.8122686409307245,0.8087189017800548
241,1.3428919196128846,0.8106821787414067,0.8072406894868538
242,1.3437590599060059,0.8154415653093601,0.812100848122862
243,1.3362771034240724,0.817028027498678,0.8123249717656286
244,1.3367318630218505,0.8212585933368588,0.8168951054337139
245,1.3323742389678954,0.8254891591750396,0.8212059574041067
246,1.333773946762085,0.8265468006345849,0.8216537046292373
247,1.3276310920715333,0.8307773664727657,0.8257980899431165
248,1.3278598546981812,0.8286620835536753,0.824679972780297
249,1.324980366230011,0.8286620835536753,0.826364249990226
250,1.318991219997406,0.8323638286620836,0.8302204021286038
251,1.3214706659317017,0.8339502908514014,0.8306343543122167
252,1.3182929158210754,0.8355367530407192,0.8326074381852134
253,1.3111618518829347,0.8387096774193549,0.8364994243933017
254,1.3120529890060424,0.8445267054468535,0.8434361127944656
255,1.3028338074684143,0.8402961396086727,0.8388714187504992
256,1.3011098861694337,0.8439978847170809,0.8426691493258829
257,1.2989457249641418,0.8455843469063987,0.8447682187424803
258,1.297627830505371,0.8450555261766262,0.8442300523874874
259,1.2969897508621215,0.8476996298254892,0.8480158392176703
260,1.2931488513946534,0.849286092014807,0.8492599846864068
261,1.2902005076408387,0.8529878371232152,0.8536869578020825
262,1.2886144399642945,0.8529878371232152,0.8542048842250668
263,1.2894643902778626,0.8593336858804865,0.8609640406978926
264,1.2900292515754699,0.8566895822316235,0.857629559605221
265,1.2847377181053161,0.8556319407720783,0.856298611826064
266,1.281932282447815,0.849286092014807,0.8497543770362895
267,1.2805461883544922,0.8540454785827605,0.8539605350608175
268,1.2789570689201355,0.8529878371232152,0.8521318944020878
269,1.2728770971298218,0.8535166578529878,0.8529586301449018
270,1.2720203399658203,0.8450555261766262,0.8441571921102463
271,1.2676760792732238,0.8524590163934426,0.8509874015392345
272,1.271442949771881,0.8450555261766262,0.843721533968307
273,1.2721745133399964,0.8498149127445795,0.8495889242845854
274,1.2656901240348817,0.8566895822316235,0.85697538820916
275,1.2685882091522216,0.8540454785827605,0.85435621585284
276,1.2683515787124633,0.854574299312533,0.855023256588545
277,1.2672680974006654,0.8572184029613961,0.8578010419079092
278,1.265980052947998,0.8471708090957165,0.8475664573857798
279,1.2599894165992738,0.8487572712850344,0.84913357178207
280,1.2656928420066833,0.8482284505552617,0.8485130730220628
281,1.2566547870635987,0.8566895822316235,0.8571932156399992
282,1.2621991634368896,0.8561607615018508,0.8567487479759036
283,1.2529401659965516,0.8487572712850344,0.8498078087973431
284,1.2583173871040345,0.8582760444209413,0.8596969495214319
285,1.2527654409408568,0.8630354309888948,0.8643885788964312
286,1.2504385828971862,0.8577472236911687,0.8592856331615918
287,1.2522927284240724,0.8556319407720783,0.8572645245767608
288,1.2552653908729554,0.8540454785827605,0.8559368369390279
289,1.2450215458869933,0.8556319407720783,0.8573692876697127
290,1.2461630582809449,0.8524590163934426,0.8537447572761379
291,1.2451581478118896,0.8535166578529878,0.8544599748362272
292,1.2414745807647705,0.8450555261766262,0.8453794377085472
293,1.2413776755332946,0.8482284505552617,0.848262961669829
294,1.2385149359703065,0.846641988365944,0.8467388636086988
295,1.2347016096115113,0.8482284505552617,0.8491336012302966
296,1.2332130551338196,0.8514013749338974,0.8527432927716564
297,1.2335573196411134,0.8524590163934426,0.8541547810668861
298,1.2295775890350342,0.8535166578529878,0.855176405713957
299,1.2257870435714722,0.8551031200423057,0.8568419199367524
300,1.229892373085022,0.8566895822316235,0.8587908019313549
301,1.2239916682243348,0.8572184029613961,0.8592925696002023
302,1.2214361906051636,0.8551031200423057,0.857464668736266
303,1.221184289455414,0.8572184029613961,0.859391751122982
304,1.2140412211418152,0.8598625066102591,0.8620730550477665
305,1.213606631755829,0.8625066102591221,0.8647327093278829
306,1.2072739601135254,0.8651507139079851,0.8672580898337936
307,1.2013388633728028,0.866737176097303,0.8690602819858035
308,1.201089656352997,0.8656795346377578,0.8683025764727955
309,1.1947733521461488,0.8656795346377578,0.8679516122917886
310,1.1945880770683288,0.8635642517186674,0.8656083353814417
311,1.1962134122848511,0.8683236382866208,0.8706179779176341
312,1.192674422264099,0.8704389212057113,0.8728021274705066
313,1.1869637608528136,0.8720253833950291,0.8742416118933958
314,1.1837334632873535,0.8741406663141195,0.8767234197912597
315,1.1789024472236633,0.8730830248545743,0.875372264912597
316,1.1809892416000367,0.8741406663141195,0.8766278259421593
317,1.1723002433776855,0.8767847699629826,0.8793362334721243
318,1.1760993242263793,0.8783712321523004,0.880783493724809
319,1.1702342867851256,0.8810153358011634,0.8827645612275311
320,1.1671546816825866,0.8741406663141195,0.8759877430692916
321,1.167815351486206,0.8799576943416182,0.881782969070546
322,1.1707932829856873,0.8751983077736647,0.8768484469870975
323,1.1724866151809692,0.8778424114225277,0.8792824520819212
324,1.1662905097007752,0.8767847699629826,0.8782762776790366
325,1.16608624458313,0.8794288736118456,0.8809519978010341
326,1.1599275827407838,0.8757271285034374,0.8768603469188623
327,1.1561545848846435,0.8767847699629826,0.877832878324962
328,1.1539970993995667,0.881544156530936,0.8827295659248949
329,1.154101049900055,0.8778424114225277,0.8789709423809624
330,1.1557567715644836,0.878900052882073,0.8804763769252301
331,1.15071781873703,0.8762559492332099,0.8779156536289253
332,1.1481794953346252,0.8767847699629826,0.8785899650595905
333,1.1489964485168458,0.8799576943416182,0.8819136981350189
334,1.144805371761322,0.8826017979904812,0.8845442322686273
335,1.1424193978309631,0.8852459016393442,0.8870816475157008
336,1.1414073586463929,0.8894764674775251,0.8912955276315043
337,1.1362353920936585,0.8863035430988895,0.8882104145563261
338,1.140875470638275,0.8804865150713908,0.8821552853970688
339,1.1374417543411255,0.8804865150713908,0.8822248844102963
340,1.1334705710411073,0.8799576943416182,0.8816897354790437
341,1.1338738083839417,0.8783712321523004,0.8801202845967312
342,1.133176851272583,0.8804865150713908,0.8821806869793202
343,1.1236310482025147,0.8751983077736647,0.8769095955898686
344,1.1283913016319276,0.8799576943416182,0.8816727496202009
345,1.1232614636421203,0.8741406663141195,0.8758028068009871
346,1.120492684841156,0.8757271285034374,0.877375477451617
347,1.1182644963264465,0.8773135906927552,0.8787754064271435
348,1.1219604372978211,0.8751983077736647,0.8767821569966268
349,1.118909776210785,0.8736118455843469,0.8751765643347351
350,1.1188621044158935,0.8714965626652564,0.8728068956549097
351,1.1209385752677918,0.8730830248545743,0.8743398238523691
352,1.118960928916931,0.8767847699629826,0.8781503570602925
353,1.123442530632019,0.8767847699629826,0.8781156658433763
354,1.1164363265037536,0.8736118455843469,0.8748362041995875
355,1.1155139803886414,0.8725542041248017,0.8738493398639932
356,1.1104363799095154,0.8736118455843469,0.8748001623962086
357,1.1119361996650696,0.8741406663141195,0.8755165882553078
358,1.111617374420166,0.8767847699629826,0.8781952688598172
359,1.111002552509308,0.8725542041248017,0.8739027942419849
360,1.1081044673919678,0.8730830248545743,0.8744544145180858
361,1.099873161315918,0.8736118455843469,0.8751192951845734
362,1.1005776286125184,0.8725542041248017,0.8738547455424425
363,1.0959449052810668,0.8677948175568482,0.8690161889987735
364,1.096984052658081,0.8651507139079851,0.8658315556246858
365,1.0981852293014527,0.8699101004759386,0.8708179822942325
366,1.09227215051651,0.8704389212057113,0.8710382738454779
367,1.0962586045265197,0.8704389212057113,0.8714203700478331
368,1.089626967906952,0.8693812797461661,0.8697202535893608
369,1.10058935880661,0.8625066102591221,0.8621021244112824
370,1.0876934766769408,0.8609201480698043,0.8601411033984
371,1.0895413160324097,0.8598625066102591,0.8588283654779912
372,1.0858725666999818,0.8619777895293496,0.861011279978866
373,1.0880380630493165,0.866737176097303,0.8659557973784533
374,1.0855386853218079,0.8630354309888948,0.862045354553693
375,1.079663348197937,0.8656795346377578,0.8650704903182156
376,1.0805094957351684,0.8672659968270756,0.867056739553001
377,1.0750715732574463,0.8709677419354839,0.8711969268897873
378,1.0761490702629088,0.8709677419354839,0.8714134219989356
379,1.0714697003364564,0.8630354309888948,0.8628439035413099
380,1.0720588564872742,0.8561607615018508,0.8551361468025044
381,1.0701407313346862,0.8577472236911687,0.8566329157944657
382,1.0704899787902833,0.8598625066102591,0.8592270059194161
383,1.067477297782898,0.8598625066102591,0.8592894014725297
384,1.0664113521575929,0.8598625066102591,0.8595396098371794
385,1.0613730669021606,0.8572184029613961,0.8565571983923004
386,1.0601613402366639,0.8593336858804865,0.858897026942443
387,1.0607754349708558,0.8625066102591221,0.8621698794156505
388,1.057280385494232,0.8598625066102591,0.8588536944610728
389,1.054442036151886,0.861448968799577,0.8607926538044849
390,1.0487664341926575,0.8635642517186674,0.863560124734163
391,1.0455117702484131,0.8677948175568482,0.8682216856267677
392,1.0496810674667358,0.8646218931782126,0.8647667754439815
393,1.0501373529434204,0.8588048651507139,0.8581560465190574
394,1.0567484498023987,0.85193019566367,0.8507416615257225
395,1.043189823627472,0.8540454785827605,0.8530408307260272
396,1.048215138912201,0.8582760444209413,0.8577278989641893
397,1.0505109786987306,0.8603913273400318,0.8601447971052302
398,1.0448843359947204,0.8635642517186674,0.8637492276189143
399,1.048307514190674,0.8635642517186674,0.8638110199556736
400,1.04525328874588,0.8688524590163934,0.8692774451001659
401,1.039515221118927,0.8656795346377578,0.8665724274844394
402,1.0312641382217407,0.8693812797461661,0.8708791298041029
403,1.0352117776870728,0.8656795346377578,0.8669697166815101
404,1.0272613883018493,0.8656795346377578,0.866742329390832
405,1.028398871421814,0.8635642517186674,0.8647722349738877
406,1.0231102228164672,0.861448968799577,0.8624585130554641
407,1.0205317556858062,0.8656795346377578,0.8666550893950428
408,1.021864366531372,0.8693812797461661,0.8706774216797772
409,1.0161253452301025,0.8672659968270756,0.8683010170373381
410,1.0157127499580383,0.8704389212057113,0.8718586437956815
411,1.0157941102981567,0.8741406663141195,0.8756659839353519
412,1.0100438475608826,0.878900052882073,0.8800588565252075
413,1.0163718938827515,0.8783712321523004,0.8794446079929219
414,1.0121688663959503,0.8773135906927552,0.878417782068276
415,1.0115205943584442,0.8762559492332099,0.8773804418419743
416,1.0128047287464141,0.8804865150713908,0.881824596642142
417,1.0088589131832122,0.8778424114225277,0.8790304714357523
418,1.0068986475467683,0.8820729772607087,0.8834221768203737
419,1.0072731733322144,0.8905341089370703,0.8920579720914859
420,1.0048152208328247,0.891062929666843,0.8925751539125927
421,1.0048122644424438,0.88841882601798,0.8899396329020876
422,1.0049026370048524,0.886832363828662,0.8882863428723857
423,1.0008585274219512,0.886832363828662,0.8883934468885408
424,0.9936714410781861,0.8878900052882073,0.889544481912378
425,0.9954741537570954,0.8905341089370703,0.8920801832022749
426,0.9901492774486542,0.8926493918561608,0.8943726420755335
427,0.9955196142196655,0.8952934955050238,0.8968728814072298
428,0.989233011007309,0.8974087784241143,0.8990607692918642
429,0.9891952514648438,0.8947646747752512,0.8964317811432423
430,0.9882115304470063,0.9000528820729773,0.9019094683542306
431,0.9881024658679962,0.9016393442622951,0.9033285786962485
432,0.9787102222442627,0.9021681649920676,0.9037679795011073
433,0.9852600693702698,0.9021681649920676,0.9041400014364355
434,0.9786054015159606,0.9048122686409307,0.9065892790972178
435,0.9786636650562286,0.9074563722897938,0.9090928114083904
436,0.9753528296947479,0.9048122686409307,0.906568736760545
437,0.9750826299190521,0.9016393442622951,0.9032823571847587
438,0.970965313911438,0.9074563722897938,0.9091131512098747
439,0.9634586811065674,0.9005817028027499,0.9022188561132995
440,0.9741348803043366,0.9011105235325225,0.9028088518127886
441,0.9666274309158325,0.9005817028027499,0.9021998316902009
442,0.9718651235103607,0.9042834479111581,0.9058985529079405
443,0.9671416699886322,0.9079851930195664,0.9095907854471552
444,0.9668806612491607,0.9053410893707033,0.9068134984030446
445,0.960985803604126,0.9042834479111581,0.9057857154136535
446,0.962701290845871,0.9079851930195664,0.9095721626809448
447,0.9579202592372894,0.9063987308302486,0.9079969384767399
448,0.9579156935214996,0.9058699101004759,0.9072699915571831
449,0.9605362474918365,0.9021681649920676,0.9037954008301259
450,0.961175125837326,0.9053410893707033,0.9067469656321663
451,0.9596101880073548,0.9053410893707033,0.9068654481888834
452,0.9523665010929108,0.9053410893707033,0.9069488263190751
453,0.9522225856781006,0.9032258064516129,0.904787185493798
454,0.9545097529888154,0.9063987308302486,0.908116251260748
455,0.9515846073627472,0.9000528820729773,0.9020066288283426
456,0.9482364356517792,0.9053410893707033,0.9070957654429382
457,0.9563244342803955,0.9005817028027499,0.902337719078834
458,0.9430480659008026,0.8995240613432046,0.9013337979304332
459,0.9438612401485443,0.8984664198836594,0.9003972082245628
460,0.9482840180397034,0.9005817028027499,0.9023970247852829
461,0.9515028178691864,0.9016393442622951,0.9035540943814215
462,0.9436206102371216,0.9037546271813856,0.9056393337195042
463,0.9457072436809539,0.9016393442622951,0.9033495266098494
464,0.9425440967082978,0.9063987308302486,0.9080583249667425
465,0.9368073523044587,0.9085140137493389,0.9100376447947557
466,0.9355950653553009,0.9079851930195664,0.9094691252122635
467,0.9341136574745178,0.9085140137493389,0.9098453365153968
468,0.9348607182502746,0.9085140137493389,0.9099843395668531
469,0.9350817143917084,0.9090428344791116,0.9107161009797
470,0.9327746212482453,0.9042834479111581,0.9059809939028935
471,0.9337446630001068,0.9063987308302486,0.9080755507883875
472,0.933340322971344,0.9079851930195664,0.9097045385470484
473,0.9347669303417205,0.9101004759386568,0.9117653032174277
474,0.9313278794288635,0.9127445795875199,0.9144467466672088
475,0.929286801815033,0.9079851930195664,0.9097511528749537
476,0.9278349876403809,0.9095716552088842,0.9113203254514877
477,0.9210822939872741,0.9058699101004759,0.9076396230599971
478,0.9284195959568023,0.9063987308302486,0.9080069096245069
479,0.9222529292106628,0.9058699101004759,0.907589147028233
480,0.9195953428745269,0.9074563722897938,0.9090900709509916
481,0.9171763896942139,0.9122157588577472,0.9140484255693542
482,0.9122956216335296,0.9063987308302486,0.9081502755495954
483,0.9111402034759521,0.9042834479111581,0.9060610607235915
484,0.9111355781555176,0.9095716552088842,0.9110886279941609
485,0.9092575490474701,0.9106292966684294,0.9122240216715535
486,0.9132981061935425,0.9079851930195664,0.909636016754737
487,0.914624834060669,0.9085140137493389,0.9101975509633774
488,0.9125949561595916,0.9122157588577472,0.9137044207347215
489,0.9104982256889343,0.9116869381279746,0.9130701270834436
490,0.9080060303211213,0.9116869381279746,0.9133040510329641
491,0.913200294971466,0.9116869381279746,0.913221122095596
492,0.9059874773025512,0.9132734003172924,0.9146620743486705
493,0.9109439849853516,0.9159175039661555,0.9172559638880957
494,0.9011389911174774,0.9153886832363829,0.9166696272654623
495,0.9037048041820526,0.9153886832363829,0.9166299043175613
496,0.9067585229873657,0.9164463246959281,0.9175732241102282
497,0.9044305264949799,0.9180327868852459,0.9190555971866449
498,0.9049025118350983,0.9180327868852459,0.9192553577933482
499,0.9072783827781677,0.9148598625066102,0.916342558893103
500,0.9023743271827698,0.9148598625066102,0.916214888494067


==> modalityall4_ffn_plots/metrics_value.csv <==
Round,Loss,Accuracy,F1
1,0.8899467634658019,0.9434161819143311,0.9434670982584002
2,0.3344329701984922,0.9592808038075092,0.9595224749516389
3,0.17734074483936033,0.965097831835008,0.9652119884856527
4,0.12940822907102606,0.9714436805922793,0.97154396438896
5,0.1135301596391946,0.9661554732945531,0.9663742023927284
6,0.1041922989829133,0.9640401903754627,0.9644259504051869
7,0.09150230245354275,0.970386039132734,0.9707407551796366
8,0.08213151057250798,0.970386039132734,0.9708011920649152
9,0.07427113188896328,0.9698572184029614,0.9701447126477427
10,0.06423076642987628,0.9740877842411423,0.9743735385104154
11,0.06353120150355002,0.965097831835008,0.9653061073642285
12,0.0553377158443133,0.9740877842411423,0.9742974540525936
13,0.052721498885657636,0.9719725013220518,0.972264179994486
14,0.0430347437163194,0.9735589635113696,0.9738007135558367
15,0.04453950554365292,0.9740877842411423,0.9742764742061671
16,0.03847957781593626,0.9714436805922793,0.9717955193802194
17,0.03740099190656716,0.9751454257006875,0.975348309988029
18,0.034776697234095384,0.9762030671602326,0.976433709835405
19,0.034212293994690605,0.9799048122686409,0.9800752873709253
20,0.03218870623619296,0.9666842940243258,0.966945375326426
21,0.02988971250830218,0.9762030671602326,0.9763412153320152
22,0.02904483600674818,0.9762030671602326,0.9763668884928708
23,0.02760411093942821,0.9783183500793231,0.9783891973621884
24,0.028512178680781895,0.9767318878900053,0.9768696471617587
25,0.02544329550776941,0.973030142781597,0.9732511395629551
26,0.025212556099092277,0.9777895293495505,0.9779046269001623
27,0.021597677489432195,0.9788471708090957,0.9789316401547083
28,0.02385808866354637,0.9751454257006875,0.9752818753286564
29,0.020551349186959365,0.9783183500793231,0.9786108969689119
30,0.02216937731699242,0.9793759915388683,0.9794583575238576
31,0.018511341487756,0.9762030671602326,0.9763192199079095
32,0.019838779510076468,0.9799048122686409,0.9800676184761562
33,0.018016566036773537,0.9804336329984136,0.9804758398293368
34,0.01877383578219451,0.9788471708090957,0.9789641186757198
35,0.01670038995507639,0.9788471708090957,0.9789368575305408
36,0.017213976646695908,0.9825489159175039,0.9824832836282649
37,0.016921969898200283,0.985193019566367,0.9852822284761105
38,0.017407598061254248,0.9841353781068218,0.9842400206519712
39,0.015894428848211344,0.9820200951877314,0.982185173268203
40,0.015668607975530904,0.9804336329984136,0.9806949648231864
41,0.01488117493960696,0.9793759915388683,0.9794732849385774
42,0.016071867254989533,0.9793759915388683,0.9794733682070152
43,0.013241183109154614,0.9836065573770492,0.9835677979422053
44,0.013969337891127604,0.9814912744579588,0.9814042920883254
45,0.013481352197995875,0.9814912744579588,0.9814193660126062
46,0.011898533111379948,0.985193019566367,0.9851955596229637
47,0.011934553242463153,0.9841353781068218,0.9841819975451435
48,0.012976250558276661,0.9825489159175039,0.982530907441905
49,0.011967995539695646,0.9836065573770492,0.9834945492748304
50,0.012727051380012806,0.9830777366472766,0.9830996125891304
1,1.9908150200049082,0.18244315177154943,0.13065577584189444
2,1.960599172115326,0.21946060285563193,0.1451412099421894
3,1.9311566428343454,0.254362771020624,0.17924467956286577
4,1.907293031613032,0.2919090428344791,0.21132065630014132
5,1.8763323895136514,0.331041776837652,0.25418545766205375
6,1.843979203303655,0.34056054997355895,0.2727653364014679
7,1.8129671986897786,0.3812797461660497,0.32084137140866925
8,1.7825739860534668,0.39767318878900054,0.33931210079598373
9,1.7554680828253428,0.4161819143310418,0.36233446877738223
10,1.7228445128599803,0.42993125330512955,0.38729811195024577
11,1.699277969201406,0.46483342147012163,0.42320856944761054
12,1.672372031211853,0.4923320994182972,0.45950795774499625
13,1.6515488334496815,0.49603384452670546,0.463374030357739
14,1.630026908715566,0.5372818614489688,0.5024384363676778
15,1.607756488720576,0.5288207297726071,0.4937767763188739
16,1.589729886452357,0.5409836065573771,0.5154776517337523
17,1.5721707745393116,0.5668958223162348,0.5415519358370248
18,1.5516873224576315,0.5695399259650978,0.5428558927818513
19,1.5367518929640451,0.5695399259650978,0.5418864592216318
20,1.521309686899185,0.5928080380750925,0.5654543860470034
21,1.503973075946172,0.59227921734532,0.5673962767335323
22,1.4851946198940278,0.6224219989423585,0.6071774587827574
23,1.4688647476832073,0.5869910100475939,0.5709851464842806
24,1.453278972307841,0.6266525647805394,0.6117776076671522
25,1.4431980892022451,0.6250661025912215,0.6060799350176994
26,1.4268163454532623,0.6335272342675833,0.6168639703360006
27,1.4131209365526836,0.6536224219989424,0.6388289498674625
28,1.3983110336462656,0.6351136964569011,0.6174909846815752
29,1.3843981003761292,0.6530936012691697,0.6385874351257522
30,1.3713988649845124,0.6832363828662084,0.6740261901646358
31,1.3600390136241913,0.6927551560021152,0.6846502907043267
32,1.3462448167800902,0.6953992596509783,0.6887803877515183
33,1.3349717307090758,0.7028027498677948,0.6976840583829997
34,1.3258008805910746,0.6964569011105235,0.6914862504422398
35,1.3163618771235148,0.7271285034373347,0.725089456419303
36,1.3038659199078877,0.7271285034373347,0.7249279525891088
37,1.2976422230402629,0.71602326811211,0.7136095705723424
38,1.2865431427955627,0.7080909571655208,0.7046643070717176
39,1.278291524251302,0.70386039132734,0.6984668109663812
40,1.2686453727881113,0.7191961924907456,0.716736910361011
41,1.2614654465516408,0.7218402961396087,0.7186065703345043
42,1.2497419055302939,0.7260708619777896,0.7229721557158812
43,1.2446183566252391,0.7154944473823374,0.7124014751917142
44,1.2358784333864847,0.7191961924907456,0.7145238370742136
45,1.230103724002838,0.7086197778952935,0.7011207139613539
46,1.2238232028484344,0.698572184029614,0.6895385356638383
47,1.2152170821030934,0.706504494976203,0.6985406770529033
48,1.2062881946563722,0.7340031729243787,0.7276421157030676
49,1.1970901958147684,0.7287149656266526,0.7259696614004699
50,1.1873754783471426,0.7292437863564252,0.7268599236236489
1,0.9346721630791823,0.9434161819143311,0.9435863164885492
2,0.3313890961930156,0.952934955050238,0.9530122103544845
3,0.17351381864398718,0.9645690111052353,0.9646558628386759
4,0.13205298415074745,0.9645690111052353,0.964644003374277
5,0.11333984061765175,0.9687995769434162,0.9689372015719263
6,0.1022287017153576,0.9666842940243258,0.9668524585732943
7,0.09376963745802641,0.9666842940243258,0.9669212139220205
8,0.08313385476979117,0.9719725013220518,0.9721618925522133
9,0.07242390093393623,0.9682707562136436,0.9684976405316279
10,0.06825819043753048,0.9719725013220518,0.9721878304851729
11,0.06226464540231973,0.9746166049709148,0.9747839159601943
12,0.05845436637134602,0.9751454257006875,0.9753637501943143
13,0.05671108948842933,0.9751454257006875,0.9753834511563887
14,0.05028208272764459,0.9746166049709148,0.9747133611466986
15,0.049575132643803956,0.9751454257006875,0.975301164365513
16,0.041198282981446635,0.970386039132734,0.9705089411926736
17,0.04388717204254741,0.9751454257006875,0.9752657834991607
18,0.03478850285367419,0.9751454257006875,0.9752422610737115
19,0.037341260521983104,0.973030142781597,0.9732182939461266
20,0.03149658202038457,0.9725013220518244,0.9726419518309173
21,0.032583822888943056,0.9725013220518244,0.9726891149081134
22,0.02824803732917644,0.9751454257006875,0.9752050805605587
23,0.028740768847443785,0.9709148598625066,0.9710597518015449
24,0.027163182434936366,0.9756742464304601,0.9758716519424716
25,0.0260860111991254,0.9783183500793231,0.9784637972369845
26,0.024629846989215973,0.9777895293495505,0.977787293672118
27,0.022876982878272733,0.9793759915388683,0.9794116475252618
28,0.023939286046273385,0.9762030671602326,0.9762549970907098
29,0.023022842526358243,0.9830777366472766,0.9830718587536245
30,0.02249429797346238,0.9772607086197779,0.977348478266441
31,0.020357384623105948,0.9767318878900053,0.9767681021857448
32,0.01989896462415345,0.9772607086197779,0.9772955316426465
33,0.020642606266386185,0.973030142781597,0.9731678999915452
34,0.020056067563515776,0.9777895293495505,0.9778568146077843
35,0.019936517712582525,0.9783183500793231,0.9783694260900779
36,0.01881322527110266,0.9809624537281861,0.9809808737156441
37,0.018986888546690655,0.9719725013220518,0.9721305454131465
38,0.019594442968955263,0.9804336329984136,0.9803625283156246
39,0.018326183832250535,0.9777895293495505,0.9778393484914566
40,0.01632549638384565,0.9809624537281861,0.980810235116936
41,0.016115896496145674,0.9857218402961396,0.9855701229861608
42,0.015212366550501125,0.9783183500793231,0.9784148202048174
43,0.014422222359959658,0.9756742464304601,0.9758637933494401
44,0.014349789399614869,0.9814912744579588,0.9814604444073252
45,0.014547290113502337,0.9746166049709148,0.9747125361595572
46,0.015964137093008805,0.9783183500793231,0.9784554978151292
47,0.013431564989150501,0.9804336329984136,0.9804689423604789
48,0.012677264260031127,0.9814912744579588,0.9815242226831746
49,0.014085326157558788,0.9820200951877314,0.9819744196697628
50,0.013208760546986014,0.9788471708090957,0.9788091684174639
1,2.0023597796758015,0.17398202009518773,0.11950065780221832
2,1.9469460610548655,0.21417239555790588,0.15818249915030447
3,1.8983139872550965,0.24907456372289793,0.20240501373058756
4,1.8546920092900594,0.31729243786356426,0.2716418114816892
5,1.8120999618371327,0.3643574828133263,0.3241363551373312
6,1.7710298323631286,0.3987308302485457,0.3694775459561986
7,1.735101131995519,0.4394500264410365,0.41811041590138787
8,1.7009955545266469,0.49709148598625064,0.4886389902667977
9,1.6708241275946298,0.49814912744579587,0.4966868313938048
10,1.6436481714248656,0.5044949762030672,0.49863433825536524
11,1.615231868426005,0.5309360126916975,0.5213703560376732
12,1.5917875679334004,0.5568482284505553,0.5496237057337724
13,1.5651842625935872,0.5875198307773665,0.5696974410318603
14,1.5373843542734782,0.5859333685880487,0.5720593784532794
15,1.5134019740422566,0.6171337916446324,0.6015274289646565
16,1.488443851073583,0.6150185087255421,0.608652910543733
17,1.466285758415858,0.6282390269698572,0.6306216095539614
18,1.4462979865074157,0.641988365943945,0.6458570738539227
19,1.4223265198866526,0.636700158646219,0.6399326149592668
20,1.4047987000147502,0.6462189317821259,0.6505175755321434
21,1.3814459224541982,0.6467477525118984,0.6491264466978167
22,1.364810046752294,0.6573241671073506,0.6594553186237709
23,1.3405065516630807,0.6557377049180327,0.6578869816767587
24,1.322461612224579,0.6657852987837123,0.6614995098136536
25,1.3117059854666393,0.6641988365943945,0.6605854228063078
26,1.2947548667589823,0.6578529878371232,0.6557380755199345
27,1.2828812535603842,0.6657852987837123,0.6657616668349651
28,1.266125725110372,0.706504494976203,0.707119391343536
29,1.2550882518291473,0.6753040719196193,0.6738702778843189
30,1.2439999186992645,0.6684294024325753,0.662698358435416
31,1.2321758043766022,0.6641988365943945,0.6649612860841311
32,1.2226116049289704,0.664727657324167,0.6646621162594163
33,1.2127509033679962,0.6737176097303015,0.6720063895916688
34,1.2043680552641551,0.6895822316234796,0.6873598392522476
35,1.1934134479363758,0.6943416181914331,0.6935484721568265
36,1.1834748562177022,0.6901110523532522,0.6907536042973408
37,1.1738350172837575,0.6975145425700687,0.6988001927150803
38,1.1652437400817872,0.6953992596509783,0.6967224943480411
39,1.1569108400742214,0.6911686938127974,0.69156230010243
40,1.1534749005238216,0.6890534108937071,0.6889940218390159
41,1.1436806825796764,0.698572184029614,0.699044201746967
42,1.1356978152195614,0.7059756742464305,0.7081988464521786
43,1.1229855040709178,0.7244843997884717,0.7223744671660735
44,1.11431771616141,0.7250132205182444,0.726633907460019
45,1.1083260256052017,0.7213114754098361,0.7231210962369283
46,1.099170273343722,0.736118455843469,0.7394093101647593
47,1.0860450834035873,0.7377049180327869,0.738340826301556
48,1.081887043317159,0.7377049180327869,0.7386110814350032
49,1.0802993281682332,0.7488101533580116,0.7484565942544539
50,1.0731530423959097,0.7567424643046008,0.757018276509854
1,0.8848766415317854,0.9338974087784241,0.9338302922958542
2,0.3359117804716031,0.9487043892120571,0.9487535021946762
3,0.18025030666962266,0.9619249074563723,0.962158990078613
4,0.12977887289909026,0.9640401903754627,0.9642984109009174
5,0.1138034919059525,0.9619249074563723,0.9622082940192588
6,0.10118623040926954,0.9624537281861449,0.9627970957976031
7,0.0864948597845311,0.9709148598625066,0.9711174804402327
8,0.07457549618091434,0.9661554732945531,0.9665320482884827
9,0.07076029327698052,0.9714436805922793,0.9717707107546296
10,0.05975359643188616,0.9709148598625066,0.9710839097426929
11,0.056108518176867316,0.9714436805922793,0.9716974273691312
12,0.050017354687054955,0.9740877842411423,0.9743692616703207
13,0.046400126287092766,0.973030142781597,0.9732667773361054
14,0.04555783378037934,0.970386039132734,0.9706420911253145
15,0.03699164570697273,0.9783183500793231,0.9784180737130238
16,0.04155449867403756,0.9714436805922793,0.9715593260600046
17,0.03450377440468098,0.9783183500793231,0.9784329877413028
18,0.038595603185240177,0.970386039132734,0.9706627922079863
19,0.0307309489173349,0.9799048122686409,0.980048587438703
20,0.02961800335945251,0.9772607086197779,0.9773680269192445
21,0.028454584693924215,0.9767318878900053,0.976825064800139
22,0.026940240677989398,0.9772607086197779,0.97737234337087
23,0.02714791726709033,0.9740877842411423,0.974229700033049
24,0.02348018174932804,0.9783183500793231,0.9784443228432107
25,0.024672276079848718,0.9746166049709148,0.9747064310902847
26,0.023115189979822995,0.9793759915388683,0.9794991013241086
27,0.022202370292313086,0.9830777366472766,0.9829786850508851
28,0.02127639242525523,0.9756742464304601,0.9758149811026665
29,0.01949420408035318,0.9756742464304601,0.975756445761382
30,0.021038590292058266,0.9751454257006875,0.9752381526294231
31,0.0191511180246016,0.9825489159175039,0.9826021447449353
32,0.01778001553262584,0.9799048122686409,0.9798590785055079
33,0.019312198817303092,0.9830777366472766,0.9831150636631377
34,0.01704210962188275,0.9799048122686409,0.979816108068233
35,0.018211016323184594,0.9830777366472766,0.9829890404741957
36,0.01771030348298761,0.9756742464304601,0.9756798136158068
37,0.016436419659197177,0.9804336329984136,0.9804565240531915
38,0.017752524557581636,0.9809624537281861,0.9810744609478087
39,0.016173027152738845,0.9783183500793231,0.9784203844173412
40,0.014224852222929863,0.9830777366472766,0.9831795874539327
41,0.014305264072900172,0.9841353781068218,0.9842068681082401
42,0.012679753934013813,0.9846641988365944,0.9845999178784943
43,0.014476071281242184,0.9836065573770492,0.9836515413348256
44,0.013389947570879789,0.9825489159175039,0.982492877445185
45,0.014030448120611255,0.9836065573770492,0.9835238956395456
46,0.012945415967066462,0.9825489159175039,0.9825365479256194
47,0.013690336483511298,0.9857218402961396,0.9856732287034582
48,0.01232328794314526,0.9873083024854574,0.9872399395308816
49,0.012270114887311744,0.9867794817556849,0.9867458956698147
50,0.010965538836220125,0.9857218402961396,0.9857167292386639
1,1.9979296720027924,0.177683765203596,0.13421057412872037
2,1.9445469280083973,0.2178741406663141,0.1623080981087591
3,1.900385251045227,0.26652564780539395,0.22278934147688315
4,1.8467069725195566,0.3373876255949233,0.3034021967794235
5,1.7999020302295685,0.39238498149127443,0.3680990819756711
6,1.7568632368246715,0.45637228979375993,0.44089388321046596
7,1.7155687232812247,0.5293495505023796,0.5138396743309762
8,1.6729134392738343,0.5742993125330513,0.5622998873385873
9,1.6368603591124218,0.6070861977789529,0.5882163642413885
10,1.5968497268358866,0.6314119513484928,0.6084490600637515
11,1.5615789063771566,0.6589106292966684,0.6319175494173503
12,1.5307113444805145,0.6705446853516658,0.6491263322377715
13,1.5077696128686269,0.6636700158646219,0.6423276949510371
14,1.4787998950481416,0.6753040719196193,0.6552569770718467
15,1.4499105362097422,0.6874669487043892,0.6614131309427923
16,1.4198069743315378,0.6885245901639344,0.6636778881119673
17,1.4007041505972544,0.7049180327868853,0.6806195399921195
18,1.3772486853599548,0.6975145425700687,0.6724277992392481
19,1.3583694291114807,0.7102062400846113,0.6950512131133703
20,1.335360694328944,0.7191961924907456,0.7002040952202592
21,1.3190760338306426,0.7324167107350608,0.7156010596085233
22,1.3004634741942087,0.7366472765732417,0.7233561875910993
23,1.2859063943227131,0.7345319936541512,0.7232931274063397
24,1.26838476896286,0.7530407191961925,0.7443751412436528
25,1.2533204992612204,0.7625594923320994,0.7553749903162236
26,1.2362728643417358,0.777895293495505,0.773902394752205
27,1.2185380045572918,0.7736647276573242,0.7691403125833769
28,1.2042224117120106,0.7847699629825489,0.7801409155629161
29,1.1903600962956746,0.7868852459016393,0.7859387943188079
30,1.1829118887583414,0.7868852459016393,0.7872347964861816
31,1.172074190378189,0.7837123215230037,0.7847400033505476
32,1.1637513850132624,0.7921734531993654,0.7926651565310495
33,1.15532392680645,0.7990481226864093,0.8007001884487767
34,1.1406755153338115,0.814383923849815,0.8162258905260152
35,1.135301646788915,0.8318350079323109,0.8346461888783056
36,1.1253684093554814,0.8286620835536753,0.8304259993271991
37,1.1140608145793278,0.8249603384452671,0.8269483852399446
38,1.102430208325386,0.8344791115811739,0.8382962351418967
39,1.08767769018809,0.8360655737704918,0.8387865654370428
40,1.0777298247814178,0.8344791115811739,0.8377474480285587
41,1.0705609238147735,0.8297197250132206,0.83197416931901
42,1.0567533445358277,0.8360655737704918,0.8380425967246262
43,1.0425957129398982,0.8434690639873083,0.8464405312461032
44,1.0315575379133224,0.8524590163934426,0.8551297999620081
45,1.0234031560023626,0.8577472236911687,0.8601433243271938
46,1.011769826412201,0.8514013749338974,0.8537583462428112
47,1.0073054293791452,0.8609201480698043,0.8630267669191445
48,1.0022394973039628,0.8804865150713908,0.8829427198562649
49,0.9850853379567465,0.8714965626652564,0.8741435932231907
50,0.9771284792820613,0.8662083553675304,0.8685724259853304
1,0.9140333632131418,0.9312533051295611,0.931236994071192
2,0.34457369092851875,0.9524061343204654,0.9525287736786805
3,0.19057874141881864,0.9656266525647805,0.9658008082744757
4,0.14245887929573656,0.9666842940243258,0.9669077269876555
5,0.12027805507803957,0.9645690111052353,0.9648037001439105
6,0.1049333557812497,0.9687995769434162,0.9689922512842423
7,0.09564493865395586,0.9635113696456901,0.9638175424555887
8,0.08674416641549518,0.9709148598625066,0.9711042916311374
9,0.07806027548853307,0.9656266525647805,0.9659725884315672
10,0.07030159282342842,0.9687995769434162,0.9691383254129494
11,0.06566383981922021,0.9709148598625066,0.9713352438575745
12,0.05844661041550959,0.9693283976731888,0.9696143674919006
13,0.05566942212482293,0.9725013220518244,0.9727869792403149
14,0.05100234803355609,0.973030142781597,0.97329490829838
15,0.04872815041647603,0.9714436805922793,0.9715964222937551
16,0.050425150104953596,0.9767318878900053,0.9768255112866969
17,0.0409794983228979,0.9725013220518244,0.9726971101847204
18,0.04116035305002394,0.973030142781597,0.9731946516858743
19,0.03720821415656246,0.9788471708090957,0.9788878177859551
20,0.03671452587548023,0.9767318878900053,0.976791513456184
21,0.03281143766672661,0.9788471708090957,0.978796067489079
22,0.03150426894115905,0.9714436805922793,0.9716306945150892
23,0.02946312177887497,0.9777895293495505,0.9778145834499556
24,0.02957380625147683,0.9740877842411423,0.974101509600637
25,0.02582127119298093,0.9788471708090957,0.9787775313131102
26,0.025930999046346794,0.9783183500793231,0.978363065534829
27,0.02499966271609689,0.9799048122686409,0.979996519969255
28,0.02258175039450483,0.9814912744579588,0.9814848536208204
29,0.02203035488220242,0.9783183500793231,0.9783373087223676
30,0.02114028502992975,0.9762030671602326,0.9763705749735151
31,0.021505213727553686,0.9825489159175039,0.9825882530788995
32,0.01903743086072306,0.973030142781597,0.973167196470231
33,0.018574719493626615,0.9814912744579588,0.9816518463147288
34,0.018144146877263363,0.9836065573770492,0.9836543716032363
35,0.01903889262098043,0.9777895293495505,0.9778641908324659
36,0.01753314222781531,0.9820200951877314,0.9820700729948025
37,0.016974104175848576,0.9814912744579588,0.9816010834058007
38,0.01865250006997182,0.9820200951877314,0.9819959241893867
39,0.016972615614067762,0.9814912744579588,0.9815630206868631
40,0.016851884945256947,0.9804336329984136,0.980392867843191
41,0.015748772671213374,0.9830777366472766,0.9831761164389247
42,0.016142081345024054,0.9809624537281861,0.9810476070102551
43,0.014394956712979669,0.9825489159175039,0.9824867893635008
44,0.015322482279346634,0.9857218402961396,0.9857712055753954
45,0.013452976686239708,0.9825489159175039,0.9825580714263351
46,0.013513339124619961,0.9836065573770492,0.9835178337204293
47,0.013651610725113035,0.9836065573770492,0.9835908172783424
48,0.013643128829135093,0.9830777366472766,0.9829929103717375
49,0.013500421901311104,0.985193019566367,0.9851782313009799
50,0.012720717597161032,0.9867794817556849,0.9868130868377882
1,2.037372495333354,0.14806980433633,0.10863001754519601
2,2.0029884254932404,0.15441565309360128,0.11138454417227009
3,1.9651530973116558,0.17821258593336858,0.1292612963971465
4,1.933721615076065,0.21205711263881544,0.16402430107278118
5,1.8998984603087108,0.22633527234267584,0.1906372153511661
6,1.8667619303862253,0.24378635642517188,0.2105822460362221
7,1.8383998990058898,0.2903225806451613,0.26191624423456444
8,1.8144632808367411,0.313590692755156,0.29638195851355525
9,1.7907082442442577,0.3511369645690111,0.33188360288547253
10,1.7624187099933624,0.3749338974087784,0.36077139775000017
11,1.7345298580328623,0.4034902168164992,0.39402004570428667
12,1.7078947830200195,0.42781597038603913,0.4221614498205043
13,1.684197800954183,0.4547858276044421,0.4457680855197997
14,1.666017390092214,0.4595452141723956,0.4503136106518621
15,1.6423858074347177,0.47329455314648333,0.46120855188295273
16,1.6229329494635265,0.5092543627710207,0.49524944365973095
17,1.5984493144353231,0.5282919090428345,0.5235688021618734
18,1.585214814742406,0.562665256478054,0.5571453331321657
19,1.5597668588161469,0.5859333685880487,0.5837767313100651
20,1.5395217609405518,0.5774722369116869,0.5684730170302829
21,1.5255028386910756,0.5917503966155473,0.5741866293446903
22,1.5137696282068889,0.588048651507139,0.5789570063322376
23,1.5008483612537384,0.5891062929666843,0.5713025119486246
24,1.4820327186584472,0.5943945002644103,0.576740979288134
25,1.4717106052239737,0.600211528291909,0.5861469658692214
26,1.4584827224413555,0.6150185087255421,0.5993490534542258
27,1.4459054656823476,0.6197778952934955,0.6068006150881956
28,1.4300892166296642,0.6261237440507668,0.609048169237355
29,1.4204858152071635,0.6361713379164463,0.6217089427967286
30,1.4108404946327209,0.6388154415653093,0.6306178840889259
31,1.3949367960294088,0.6657852987837123,0.6585155290427613
32,1.3873004174232484,0.666314119513485,0.6587492680141419
33,1.374678811232249,0.639344262295082,0.6298150795276019
34,1.365109032392502,0.6409307244843998,0.6275728019850015
35,1.3477691821257274,0.671602326811211,0.6608980263271055
36,1.335376935005188,0.6530936012691697,0.6427793426839999
37,1.3230231265227,0.6763617133791645,0.6612000758890025
38,1.3167125837008158,0.6641988365943945,0.6542709459358891
39,1.3114098870754243,0.6906398730830249,0.6837174223497097
40,1.3020701956748963,0.6657852987837123,0.6593887192126969
41,1.2934004803498587,0.6668429402432575,0.6578858522118836
42,1.2823186675707499,0.70386039132734,0.695729533009879
43,1.2743941374619803,0.6927551560021152,0.6868476488346077
44,1.262026745080948,0.6832363828662084,0.6749961190741017
45,1.2547340830167135,0.6948704389212057,0.6880192866185553
46,1.2513476312160492,0.6906398730830249,0.6815589618570568
47,1.237207554578781,0.7043892120571127,0.6992337476907957
48,1.2288915912310283,0.6969857218402962,0.6899698194581448
49,1.220905914704005,0.7297726070861977,0.7254790729188273
50,1.2162425072987875,0.6948704389212057,0.6900086142392629
1,0.9448073698580265,0.9307244843997885,0.9306647687450554
2,0.35819730182488757,0.9481755684822845,0.948247807092178
3,0.18509684298808377,0.9603384452670545,0.9605292906952698
4,0.1387760561114798,0.965097831835008,0.9653042896407834
5,0.11634069528741141,0.9613960867265997,0.9615998246219088
6,0.09816173861424128,0.9645690111052353,0.9647897129883344
7,0.08879016038340827,0.9666842940243258,0.9669848855106755
8,0.07792774260199319,0.9661554732945531,0.9664993121155675
9,0.06818635498949636,0.965097831835008,0.9655776436246276
10,0.06428349894626686,0.9698572184029614,0.9702448525545176
11,0.05922449208330363,0.9714436805922793,0.9717630638507038
12,0.05586312936541314,0.9725013220518244,0.9729757279699481
13,0.05196202543719361,0.9661554732945531,0.9666522517522439
14,0.04803492480190471,0.9725013220518244,0.9728002243979871
15,0.04531847433109457,0.9698572184029614,0.970069659554096
16,0.042860877946950496,0.973030142781597,0.9732755110818135
17,0.03722886629169807,0.973030142781597,0.973305404361028
18,0.03742205903244515,0.9767318878900053,0.9768740584165504
19,0.0354163390576529,0.9767318878900053,0.9769647408642418
20,0.03339478876480522,0.9740877842411423,0.9743037525986242
21,0.033773442624757684,0.9709148598625066,0.9711881131555093
22,0.030363486675002303,0.9772607086197779,0.9773666492161676
23,0.027882103870700423,0.9799048122686409,0.9800624129936683
24,0.026831905335420743,0.9783183500793231,0.9783903408036579
25,0.027992692805516223,0.9714436805922793,0.9715974519317963
26,0.025141592584938432,0.9814912744579588,0.9815979071922738
27,0.02305421588787188,0.9820200951877314,0.9821666300138522
28,0.02444499295360098,0.9788471708090957,0.978952320413135
29,0.020722141373165262,0.9788471708090957,0.9790391959418565
30,0.02191084075156444,0.9809624537281861,0.9811148757641387
31,0.02029106623240902,0.9799048122686409,0.9800787214513008
32,0.018591453172654534,0.9814912744579588,0.981457032547085
33,0.02074146782436098,0.9830777366472766,0.9832555119735514
34,0.016519207201199607,0.9799048122686409,0.9799878980574526
35,0.0168648889294127,0.9799048122686409,0.9799858446151998
36,0.016696075654860275,0.9830777366472766,0.9830969372574644
37,0.017187698691947542,0.9841353781068218,0.984161626548938
38,0.01722873643603331,0.9825489159175039,0.9826354794229948
39,0.01831672155870668,0.9777895293495505,0.9779982407931948
40,0.014850590522983112,0.9820200951877314,0.9821830712297863
41,0.016237852356862276,0.9830777366472766,0.9831071591883233
42,0.015526702602704365,0.9841353781068218,0.9842106524442896
43,0.01783197325023745,0.9804336329984136,0.9805522599834011
44,0.014915018080888937,0.9830777366472766,0.9830630975179406
45,0.014736953960964456,0.9830777366472766,0.9831960838445388
46,0.014092262332560494,0.9830777366472766,0.9832418053478287
47,0.012695418192500559,0.9836065573770492,0.9835994955403856
48,0.013740945156071879,0.9841353781068218,0.9841672347500136
49,0.010659671891577698,0.9820200951877314,0.9821362344924035
50,0.011790244268486277,0.9857218402961396,0.9857741219066695
1,2.0162300459543863,0.13326282390269698,0.11147180522406776
2,1.9793391811847687,0.15864621893178213,0.13588516814326587
3,1.94731409629186,0.19037546271813854,0.16379964374248585
4,1.9218569199244182,0.21946060285563193,0.19231209981267744
5,1.8954185803731283,0.2723426758328926,0.23851566460016888
6,1.864826713403066,0.3379164463246959,0.30240159761242985
7,1.8376497280597688,0.3955579058699101,0.36158102384313523
8,1.8089909259478252,0.4140666314119513,0.3750830470985646
9,1.7829993744691213,0.4420941300898995,0.39519751520122076
10,1.7552969280878703,0.4680063458487573,0.4272552959094264
11,1.7247053503990173,0.4838709677419355,0.44276603877336085
12,1.7002632455031077,0.5161290322580645,0.4786449424546504
13,1.6731758264700571,0.5420412480169222,0.5046384441011184
14,1.6475651594003042,0.5573770491803278,0.526956689829086
15,1.6260335512955983,0.5811739820200952,0.5421708521964533
16,1.6035037239392598,0.5753569539925966,0.5331951360480413
17,1.5840585561593374,0.5573770491803278,0.5144321662139785
18,1.5620613622665405,0.5721840296139609,0.5309041241478102
19,1.5428543722629546,0.5996827075621365,0.5635449795816196
20,1.5234125598271688,0.6261237440507668,0.5952839750960115
21,1.4995533061027526,0.6467477525118984,0.6199622860398284
22,1.4798633929093679,0.671602326811211,0.6479586579862888
23,1.4640286469459534,0.6811210999471179,0.6671036502029012
24,1.4480559062957763,0.6911686938127974,0.6817679380136908
25,1.4281731915473939,0.710735060814384,0.7005850536837677
26,1.413802245060603,0.7117927022739291,0.7038636455279461
27,1.3985910256703695,0.7043892120571127,0.6978481796353638
28,1.380339464743932,0.7197250132205183,0.7155200719325404
29,1.3632180547714234,0.7255420412480169,0.7183069333635623
30,1.3476261607805888,0.7318878900052882,0.7211270174766105
31,1.3281962354977925,0.7435219460602855,0.7349324188644891
32,1.3140445784727732,0.74034902168165,0.7295669520068447
33,1.3010613604386647,0.7519830777366473,0.7432633111750525
34,1.2844194332758585,0.7641459545214172,0.758219538920599
35,1.270159215927124,0.7678476996298255,0.7616245432057641
36,1.2581445022424063,0.7852987837123215,0.7801531745169912
37,1.2379489799340566,0.7985193019566367,0.7950754264133417
38,1.2282784215609233,0.8022210470650449,0.7983042773584605
39,1.2078107106685638,0.8038075092543627,0.7993751194297481
40,1.1907084242502848,0.8022210470650449,0.7992443786275797
41,1.1777706760168076,0.8270756213643575,0.8239975352124038
42,1.1702109523614248,0.8175568482284505,0.8148043301979158
43,1.1607645026842752,0.8291909042834479,0.8273712503769876
44,1.1431349289417267,0.8276044420941301,0.8266886813339523
45,1.1337195728222529,0.8260179799048123,0.8244740497809318
46,1.1268548254172008,0.8302485457429931,0.8277671040524595
47,1.1169899455706278,0.8207297726070862,0.8191366795196732
48,1.1082911191383997,0.8276044420941301,0.8262239324297079
49,1.0987676280736922,0.8318350079323109,0.8307926887047851
50,1.0909427446126938,0.8387096774193549,0.8373257359419021
1,1.9183633347352347,0.2527763088313062,0.19246285658862536
2,1.8698183977603913,0.31940772078265467,0.26908960216834704
3,1.8304133367538453,0.3807509254362771,0.3466128181993356
4,1.790080964565277,0.42358540454785826,0.3902276537130206
5,1.7559524663289388,0.4701216287678477,0.44474227930947574
6,1.7211963005860647,0.47540983606557374,0.44889039215431853
7,1.6937813925743104,0.511369645690111,0.48687899465354867
8,1.6622343484560649,0.5600211528291908,0.5453806671422112
9,1.6377296070257823,0.5774722369116869,0.5696903576985257
10,1.6095890188217163,0.6160761501850872,0.6141505549172687
11,1.5794342136383057,0.636700158646219,0.6339890494863275
12,1.5564376537005107,0.6319407720782655,0.62931094547279
13,1.5346597782770792,0.6203067160232681,0.616756790357658
14,1.509415287176768,0.6504494976203067,0.6469065507744295
15,1.4887499248981475,0.6747752511898466,0.6714662984767753
16,1.4698709909121195,0.6604970914859862,0.6543283956596222
17,1.4412718160947164,0.6747752511898466,0.6695614229724428
18,1.4215436323483785,0.7091485986250661,0.7035295229290394
19,1.4051587625344595,0.7006874669487044,0.695371504135114
20,1.380333263874054,0.7202538339502909,0.7158150119004659
21,1.361821193297704,0.7260708619777896,0.7209196786165293
22,1.341289605696996,0.7377049180327869,0.7323918617777878
23,1.3252068050702412,0.738762559492332,0.7304645441502876
24,1.3070572539170584,0.7287149656266526,0.7209141540530032
25,1.2908049384752909,0.74034902168165,0.733418482895231
26,1.275079801082611,0.7424643046007403,0.7373516654011038
27,1.260579642454783,0.7451084082496033,0.7391891725521559
28,1.2432655378182729,0.7625594923320994,0.7599334395627009
29,1.2234842733542124,0.7641459545214172,0.7604190163762451
30,1.2069705498218537,0.7969328397673189,0.7935956720579026
31,1.1891067298253377,0.7847699629825489,0.7815735046220678
32,1.1763718064626059,0.8053939714436806,0.8023771190887593
33,1.1636481328805288,0.8180856689582232,0.8166870006027358
34,1.149259762565295,0.814383923849815,0.8146054924160963
35,1.1364481743176778,0.8260179799048123,0.8265493701671901
36,1.1237405198812485,0.8260179799048123,0.8254870013109261
37,1.113662608663241,0.8297197250132206,0.8286206363543359
38,1.0934184002876282,0.8239026969857218,0.8225277987907944
39,1.0808624106645583,0.8228450555261766,0.8201866375789522
40,1.074867076476415,0.8186144896879958,0.8153613803019848
41,1.0699728234608967,0.812797461660497,0.8101089751168674
42,1.0631647409995397,0.8350079323109466,0.8340360189250903
43,1.0516888691981634,0.8482284505552617,0.8482976960497798
44,1.038475956718127,0.8619777895293496,0.8620771645427345
45,1.0317257473866144,0.8588048651507139,0.859160731862263
46,1.0233394835392635,0.8524590163934426,0.8527842701483107
47,1.0126815277338028,0.8625066102591221,0.8625758088277257
48,1.0035953362782797,0.8577472236911687,0.8577330836405276
49,0.9905591569344203,0.849286092014807,0.8483439127983078
50,0.9892087622483572,0.8588048651507139,0.8586351709932022


==> modalityall4_gcn_plots/metrics_value.csv <==
Round,Loss,Accuracy,F1
1,0.8077255661288897,0.9545214172395557,0.9534466157232272
2,0.2473353847116232,0.9767318878900053,0.9769092792318801
3,0.0980264929588884,0.9746166049709148,0.9749078442067303
4,0.07471953625169893,0.9746166049709148,0.9746460194095429
5,0.05731349378979454,0.985193019566367,0.9851863234407328
6,0.05164908653513218,0.985193019566367,0.9848741258347343
7,0.04154833204423388,0.9746166049709148,0.9744533976068939
8,0.04034732246616234,0.9793759915388683,0.978773123720214
9,0.03165856111872321,0.9793759915388683,0.9794413143265904
10,0.03618121887790039,0.9772607086197779,0.9769541968420727
11,0.027070382975507526,0.9862506610259122,0.9861893897347619
12,0.029877474533665616,0.9777895293495505,0.9770066483452637
13,0.02410427618965817,0.9841353781068218,0.9840903741017326
14,0.028908319618785754,0.9799048122686409,0.9794379740130978
15,0.02132056365100046,0.9830777366472766,0.9830525006812467
16,0.026412641141020383,0.9725013220518244,0.9713196431779441
17,0.01614241954967535,0.9846641988365944,0.9846046921038807
18,0.01714501345374932,0.9894235854045479,0.9893318392853823
19,0.015081137617041046,0.9888947646747752,0.9887411592445059
20,0.015716367981319004,0.994711792702274,0.9947634857234403
21,0.013128062446776311,0.9894235854045479,0.9892950845038732
22,0.013729099316309052,0.9894235854045479,0.9892950845038732
23,0.012100845201833485,0.9883659439450027,0.9886489408650067
24,0.01029486017456899,0.994711792702274,0.9947634857234403
25,0.010520541040459647,0.9857218402961396,0.9858539143244356
26,0.010611536020005587,0.9904812268640931,0.9907315955272639
27,0.007614909904853751,0.985193019566367,0.9852631943076967
28,0.008899226830496142,0.9867794817556849,0.9868402476172599
29,0.007707208126666956,0.985193019566367,0.985256644324832
30,0.007236388096595571,0.9952406134320465,0.9952974882051605
31,0.007206842438802899,0.9862506610259122,0.9863443707831586
32,0.005044983550857675,0.9862506610259122,0.9863443707831586
33,0.004734529816438832,0.9910100475938657,0.9914335038959826
34,0.006173407592626366,0.9910100475938657,0.9912655980089841
35,0.0049667649735541395,0.9867794817556849,0.9873096192710012
36,0.0045795503177699474,0.9915388683236382,0.9917806721036925
37,0.004194113474416857,0.9910100475938657,0.9914335038959826
38,0.004535765397789267,0.9910100475938657,0.9914335038959826
39,0.003531910301365618,0.9862506610259122,0.9866210150863396
40,0.0038838496519504892,0.9957694341618192,0.9959672400487914
41,0.00366966345878609,0.9867794817556849,0.986859444877867
42,0.0035139034224509185,0.9899524061343205,0.9904036348404077
43,0.003283862065145513,0.9957694341618192,0.9959672400487914
44,0.003981177557628447,0.9957694341618192,0.9959672400487914
45,0.00370938196790424,0.9814912744579588,0.982052132805104
46,0.0032418127198858807,0.9957694341618192,0.9958815825111957
47,0.0031138807619330087,0.9957694341618192,0.9959672400487914
48,0.002816352599984384,0.9957694341618192,0.995694782756472
49,0.003060949144346523,0.9957694341618192,0.9959672400487914
50,0.002083563628718063,0.9957694341618192,0.9959672400487914
1,0.8301076021790504,0.9476467477525119,0.9467105813660732
2,0.25318367092559735,0.9862506610259122,0.9862158598126048
3,0.09489046771700184,0.9788471708090957,0.9782882313703392
4,0.06089612321462482,0.9714436805922793,0.9712503024429455
5,0.04979212079041948,0.9682707562136436,0.9683114826710801
6,0.04086401564069092,0.9777895293495505,0.977852698087592
7,0.03498018888290971,0.9777895293495505,0.9771617531723784
8,0.03277639341773465,0.9687995769434162,0.9683768868265777
9,0.027058133751464385,0.9783183500793231,0.9783671632061764
10,0.025713526673304538,0.9873083024854574,0.9871892068210875
11,0.02141508419183083,0.9857218402961396,0.9858539143244356
12,0.01935544564233472,0.985193019566367,0.9849926966183192
13,0.018822757135882662,0.9756742464304601,0.9754787137871351
14,0.01641350213632298,0.9862506610259122,0.9863875808078842
15,0.015147528705613998,0.9857218402961396,0.9855257069478557
16,0.01263697246555239,0.9862506610259122,0.9863875808078842
17,0.011516745439633573,0.9867794817556849,0.9868940758630753
18,0.010327623561412718,0.9899524061343205,0.989885804520612
19,0.009154977003054227,0.9904812268640931,0.9904362100226481
20,0.009068924946186599,0.9867794817556849,0.9868940758630753
21,0.007750047701604975,0.9957694341618192,0.9958126165022716
22,0.007859089756384491,0.9915388683236382,0.9917806721036925
23,0.007037655277041873,0.9867794817556849,0.9869193939211802
24,0.006899045775838507,0.9957694341618192,0.9958126165022716
25,0.006602031130654116,0.9915388683236382,0.9917806721036925
26,0.005989492478256579,0.9867794817556849,0.9869193939211802
27,0.005653895709450202,0.9915388683236382,0.9917806721036925
28,0.0049673357097102175,0.9957694341618192,0.9958126165022716
29,0.004796123161625776,0.9915388683236382,0.9917806721036925
30,0.004282716948946472,0.9915388683236382,0.9917806721036925
31,0.004286499466252281,0.9915388683236382,0.9917806721036925
32,0.003781238966766978,0.9915388683236382,0.9917806721036925
33,0.004998414402895529,0.9915388683236382,0.9917806721036925
34,0.005063306664136083,0.9910100475938657,0.9912655980089841
35,0.0037898391765581133,0.98783712321523,0.9880008476833712
36,0.004130114316164206,0.9915388683236382,0.9917806721036925
37,0.0037884341551883455,0.9915388683236382,0.9917806721036925
38,0.0034265108462326072,0.9957694341618192,0.9959672400487914
39,0.003215205785575866,0.9910100475938657,0.9911828559937739
40,0.0026826938285375943,0.9957694341618192,0.9959672400487914
41,0.002856084521554294,0.9957694341618192,0.9959672400487914
42,0.0031834585795877503,0.9915388683236382,0.9917806721036925
43,0.00335820534688537,0.9915388683236382,0.9916724278613841
44,0.0024224784453205452,0.9957694341618192,0.9959672400487914
45,0.0025562273782755557,0.9957694341618192,0.9959672400487914
46,0.0023675214891894334,0.9915388683236382,0.9917806721036925
47,0.0024043012786933104,0.9957694341618192,0.9959672400487914
48,0.0024528574519717948,0.9957694341618192,0.9959672400487914
49,0.002395666761415972,0.9957694341618192,0.9959672400487914
50,0.0027048633510275977,0.9867794817556849,0.9869193939211802
1,0.8239356504380703,0.9344262295081968,0.9344908533026443
2,0.26339154232293366,0.955579058699101,0.955861433193918
3,0.09403976064175368,0.9793759915388683,0.9791752903996812
4,0.055506689315661786,0.9783183500793231,0.9777847128519449
5,0.04671249710489064,0.985193019566367,0.9849926966183192
6,0.03652101434456805,0.985193019566367,0.9849926966183192
7,0.03214812629080067,0.985193019566367,0.9849926966183192
8,0.030358243884984405,0.9846641988365944,0.9844391780667728
9,0.025224324458589156,0.985193019566367,0.9849926966183192
10,0.02346271969843656,0.9894235854045479,0.9893318392853823
11,0.021037864711446065,0.9894235854045479,0.9893318392853823
12,0.017187641405810913,0.9899524061343205,0.989885804520612
13,0.01580313529470004,0.985193019566367,0.9849926966183192
14,0.014611704216028254,0.9804336329984136,0.9805107599959453
15,0.012358662652550265,0.9814912744579588,0.9814591025852598
16,0.012206126563445044,0.9915388683236382,0.9917806721036925
17,0.01027306631517907,0.9862506610259122,0.9863603921126475
18,0.010504462346046543,0.9862506610259122,0.9863603921126475
19,0.01003898231118607,0.9915388683236382,0.9917806721036925
20,0.009815764155161256,0.9915388683236382,0.9917806721036925
21,0.008397776766505558,0.9867794817556849,0.9868940758630753
22,0.008008006144470226,0.9915388683236382,0.9917806721036925
23,0.006983309392138229,0.9867794817556849,0.9868940758630753
24,0.007016740526984601,0.9915388683236382,0.9917806721036925
25,0.006553326977979547,0.9915388683236382,0.9917806721036925
26,0.005915498506413618,0.9915388683236382,0.9917806721036925
27,0.005097007210424636,0.9957694341618192,0.9959672400487914
28,0.004648059416795149,0.9915388683236382,0.9917806721036925
29,0.005458569149438214,0.9915388683236382,0.9917806721036925
30,0.006867318497485637,0.9867794817556849,0.9869193939211802
31,0.009469424611888827,0.98783712321523,0.9880008476833712
32,0.007773968579179685,0.9915388683236382,0.9917806721036925
33,0.0057120888297019215,0.9957694341618192,0.9958126165022716
34,0.003490523960402546,0.9867794817556849,0.9868940758630753
35,0.0040802248572678465,0.9915388683236382,0.9917806721036925
36,0.0031805912767595146,0.9915388683236382,0.9917806721036925
37,0.0036963519602431914,0.9867794817556849,0.9873096192710012
38,0.003172470392116035,0.9915388683236382,0.9917806721036925
39,0.0036110696422595842,0.9915388683236382,0.9917806721036925
40,0.003718797011388233,0.9915388683236382,0.9917806721036925
41,0.0027753119222810106,0.9915388683236382,0.9917806721036925
42,0.002631434754366637,0.9867794817556849,0.9873096192710012
43,0.0027346837616642004,0.9915388683236382,0.9917806721036925
44,0.002520933645040107,0.9915388683236382,0.9917806721036925
45,0.0026108018156082834,0.9915388683236382,0.9917806721036925
46,0.002827738865065233,0.9867794817556849,0.9873096192710012
47,0.0028459065971401286,0.9915388683236382,0.9917806721036925
48,0.002220708923753894,0.9867794817556849,0.9873096192710012
49,0.0026933554781620236,0.9915388683236382,0.9917806721036925
50,0.002458128546010509,0.9867794817556849,0.9873096192710012
1,0.854674533456564,0.9042834479111581,0.9005193877641268
2,0.3008484727020065,0.9296668429402433,0.9277079840562943
3,0.1053713892834882,0.973030142781597,0.9733267681638477
4,0.06361055999994278,0.9624537281861449,0.9613578513008747
5,0.04693161872060349,0.9735589635113696,0.973054054522646
6,0.03938865060918033,0.9777895293495505,0.9773868536934739
7,0.03190277754639586,0.9793759915388683,0.9791347759128518
8,0.02830017331754789,0.9799048122686409,0.9795106039833117
9,0.023821702379888544,0.9862506610259122,0.9861578852506617
10,0.023582428972392034,0.9799048122686409,0.9795106039833117
11,0.019861249511983866,0.9920676890534109,0.9922043271889844
12,0.01971740197351513,0.9873083024854574,0.9871592352619564
13,0.01809165278255629,0.9894235854045479,0.9894961118642894
14,0.01548751418439982,0.9952406134320465,0.9952974882051605
15,0.014299055373218532,0.9910100475938657,0.9909260202616544
16,0.011804584841399143,0.9915388683236382,0.9917806721036925
17,0.011502642499787422,0.9957694341618192,0.9958126165022716
18,0.009595307533163577,0.9915388683236382,0.9917806721036925
19,0.009535992157567914,0.9952406134320465,0.9952974882051605
20,0.009009325918159448,0.9915388683236382,0.9917806721036925
21,0.009405606290480742,0.9915388683236382,0.9917806721036925
22,0.00745761143421987,0.9910100475938657,0.9913388074319253
23,0.006976056872711828,0.9910100475938657,0.9912655980089841
24,0.00686436168839767,0.9904812268640931,0.9908155515827867
25,0.005781594595173373,0.9957694341618192,0.9958126165022716
26,0.0056976746155608755,0.9915388683236382,0.9917806721036925
27,0.0052834627359213,0.9915388683236382,0.9917806721036925
28,0.0061263460411767785,0.9910100475938657,0.9913388074319253
29,0.006313350850881155,0.9873083024854574,0.9874602196202392
30,0.005009330514925144,0.9957694341618192,0.9958126165022716
31,0.004602363315498224,0.9957694341618192,0.9958126165022716
32,0.0046047614630272925,0.9957694341618192,0.9959672400487914
33,0.0037519821268021283,0.9957694341618192,0.9959672400487914
34,0.004089409479541548,0.9957694341618192,0.9959672400487914
35,0.003196822197642177,0.9915388683236382,0.9917806721036925
36,0.004300674283682989,0.9952406134320465,0.9954521659540829
37,0.0036811766445074075,0.9957694341618192,0.9959672400487914
38,0.003245083430277494,0.9957694341618192,0.9959672400487914
39,0.003495736060406974,0.9957694341618192,0.9959672400487914
40,0.0032067347577685724,0.9957694341618192,0.9959672400487914
41,0.0023377087319628722,0.9957694341618192,0.9959672400487914
42,0.0034065123063192005,0.9910100475938657,0.9914335038959826
43,0.002354729315605558,0.9957694341618192,0.9959672400487914
44,0.0034849023924713642,0.9910100475938657,0.9914335038959826
45,0.0024686176985899994,0.9957694341618192,0.9959672400487914
46,0.0028875715348597925,0.9957694341618192,0.9959672400487914
47,0.002509386813277767,0.9910100475938657,0.9914335038959826
48,0.0025789194544753023,0.9867794817556849,0.9873096192710012
49,0.0020462568479464,0.9910100475938657,0.9913396546282806
50,0.0021243903272261376,0.9957694341618192,0.9959672400487914
1,0.7442910141746203,0.9687995769434162,0.968481304339306
2,0.2418248013406992,0.9783183500793231,0.9783147240274263
3,0.08855487104194859,0.9883659439450027,0.9883950800402143
4,0.05637068443000317,0.9809624537281861,0.9812662766490577
5,0.04481423867555956,0.985193019566367,0.9855730211217315
6,0.03690174976208558,0.9899524061343205,0.9901171532169958
7,0.02979018242874493,0.9984135378106822,0.9984305627801159
8,0.025008931260866424,0.9899524061343205,0.9901171532169958
9,0.025351373615364235,0.9915388683236382,0.991477048392316
10,0.019113524346612395,0.9952406134320465,0.9952840286228524
11,0.016373826026295623,0.9952406134320465,0.9952840286228524
12,0.016063662585026273,0.9867794817556849,0.9868940758630753
13,0.015193609848114041,0.9952406134320465,0.9952840286228524
14,0.01196134815729844,1.0,1.0
15,0.012665288265949736,0.9957694341618192,0.9959672400487914
16,0.010112748207563223,0.9910100475938657,0.9912589560077251
17,0.009764065754716285,0.9957694341618192,0.9958126165022716
18,0.009445864819475295,0.9915388683236382,0.9917806721036925
19,0.00899929976828086,0.9915388683236382,0.9917806721036925
20,0.007630780307129802,1.0,1.0
21,0.006417839474549206,0.9952406134320465,0.9953087420929682
22,0.0065593815105967224,0.9957694341618192,0.9959672400487914
23,0.005921356070030015,0.9915388683236382,0.9917806721036925
24,0.005303283739243246,0.9957694341618192,0.9959672400487914
25,0.005702030326162155,0.9957694341618192,0.9959672400487914
26,0.00503779953874376,0.9957694341618192,0.9959672400487914
27,0.005013695127660564,0.9952406134320465,0.9954444030219891
28,0.005563105736800935,1.0,1.0
29,0.003948779016015275,0.9957694341618192,0.9959672400487914
30,0.005260212688614653,1.0,1.0
31,0.0044573521862427395,1.0,1.0
32,0.0047609541301790155,1.0,1.0
33,0.004215129137010081,1.0,1.0
34,0.003941885414484811,0.9904812268640931,0.9907154237366746
35,0.0034194359902661137,0.9910100475938657,0.9912466678074924
36,0.003560355195222655,0.9910100475938657,0.9912466678074924
37,0.0033465865946103197,0.9952406134320465,0.9954331648000846
38,0.0040262496695747056,0.9915388683236382,0.9917806721036925
39,0.0030459026047659184,0.9957694341618192,0.9959672400487914
40,0.002723582476149507,0.994711792702274,0.994774590946955
41,0.001954677532169929,0.9957694341618192,0.9959672400487914
42,0.0031953029094681064,0.9957694341618192,0.9958815825111957
43,0.0020622663523439163,0.9915388683236382,0.9917806721036925
44,0.0026315447619951254,0.9957694341618192,0.9958721220153965
45,0.002209874055321658,0.9957694341618192,0.9958589958064831
46,0.0016802495417747802,0.9957694341618192,0.9958589958064831
47,0.0020529102857835824,0.9957694341618192,0.9959672400487914
48,0.0030422425573002937,0.9957694341618192,0.9958589958064831
49,0.007652719296165742,0.994711792702274,0.9949371946828409
50,0.0032295191652398597,0.9910100475938657,0.9910470249892958
1,0.8027144918342431,0.9624537281861449,0.962136960793737
2,0.25278909978767233,0.9777895293495505,0.9777681486126634
3,0.09831603399477899,0.9793759915388683,0.9792169300954231
4,0.06440866166725755,0.9841353781068218,0.9841163733704014
5,0.04610115168771396,0.9904812268640931,0.9904327840944788
6,0.03903590664733201,0.9904812268640931,0.9904194710040608
7,0.032030541270505634,0.9915388683236382,0.991477048392316
8,0.02745406617138845,0.9994711792702274,0.9994848717028889
9,0.023713871153692404,0.9873083024854574,0.9871592352619564
10,0.02151215749559924,0.9904812268640931,0.9904194710040608
11,0.018353260970907285,0.9952406134320465,0.9952974882051605
12,0.016192294161689158,0.9904812268640931,0.9904194710040608
13,0.015805556302075273,1.0,1.0
14,0.012959580187841008,0.9957694341618192,0.9958126165022716
15,0.01274671075011914,0.9952406134320465,0.9951902978868776
16,0.011257350903664094,1.0,1.0
17,0.010271544199786148,0.9957694341618192,0.9958126165022716
18,0.010216456870548427,1.0,1.0
19,0.009585328749963082,0.9957694341618192,0.9958126165022716
20,0.008543315462690467,1.0,1.0
21,0.006456802246975713,0.9957694341618192,0.9958126165022716
22,0.007745808015267054,0.9915388683236382,0.9917806721036925
23,0.007027085356724759,0.9957694341618192,0.9958126165022716
24,0.005778169665718451,0.9994711792702274,0.9994446789732276
25,0.006043759695603512,1.0,1.0
26,0.005369694649319475,0.9952406134320465,0.9952974882051605
27,0.005047803613124415,0.9994711792702274,0.9994848717028889
28,0.004397671051556244,1.0,1.0
29,0.004839539370732382,1.0,1.0
30,0.005826316765984908,1.0,1.0
31,0.0034859635398121706,0.9957694341618192,0.9959672400487914
32,0.0037534283620576994,1.0,1.0
33,0.0038542072414808597,1.0,1.0
34,0.003371221352354041,1.0,1.0
35,0.00397813787033859,1.0,1.0
36,0.006304331219677503,1.0,1.0
37,0.005628178761350379,1.0,1.0
38,0.0034302111974102447,1.0,1.0
39,0.003139356393852116,0.9957694341618192,0.9959672400487914
40,0.0027719282251928235,0.9957694341618192,0.9959672400487914
41,0.0023031503191790156,0.9957694341618192,0.9959672400487914
42,0.002962336098474528,1.0,1.0
43,0.002559730912059119,0.9957694341618192,0.9959672400487914
44,0.0027397733329902014,0.9957694341618192,0.9958815825111957
45,0.002418517842961592,0.9957694341618192,0.9958815825111957
46,0.002809840093565678,0.9957694341618192,0.9959672400487914
47,0.0031691031282025505,0.9957694341618192,0.9959672400487914
48,0.002338005789521655,0.9957694341618192,0.9959672400487914
49,0.0022774274749948137,0.9957694341618192,0.9959672400487914
50,0.0033948875225541996,1.0,1.0
1,0.8077255661288897,0.9545214172395557,0.9534466157232272
2,0.2473353847116232,0.9767318878900053,0.9769092792318801
3,0.0980264929588884,0.9746166049709148,0.9749078442067303
4,0.07471953625169893,0.9746166049709148,0.9746460194095429
5,0.05731349378979454,0.985193019566367,0.9851863234407328
6,0.05164908653513218,0.985193019566367,0.9848741258347343
7,0.04154833204423388,0.9746166049709148,0.9744533976068939
8,0.04034732246616234,0.9793759915388683,0.978773123720214
9,0.03165856111872321,0.9793759915388683,0.9794413143265904
10,0.03618121887790039,0.9772607086197779,0.9769541968420727
11,0.027070382975507526,0.9862506610259122,0.9861893897347619
12,0.029877474533665616,0.9777895293495505,0.9770066483452637
13,0.02410427618965817,0.9841353781068218,0.9840903741017326
14,0.028908319618785754,0.9799048122686409,0.9794379740130978
15,0.02132056365100046,0.9830777366472766,0.9830525006812467
16,0.026412641141020383,0.9725013220518244,0.9713196431779441
17,0.01614241954967535,0.9846641988365944,0.9846046921038807
18,0.01714501345374932,0.9894235854045479,0.9893318392853823
19,0.015081137617041046,0.9888947646747752,0.9887411592445059
20,0.015716367981319004,0.994711792702274,0.9947634857234403
21,0.013128062446776311,0.9894235854045479,0.9892950845038732
22,0.013729099316309052,0.9894235854045479,0.9892950845038732
23,0.012100845201833485,0.9883659439450027,0.9886489408650067
24,0.01029486017456899,0.994711792702274,0.9947634857234403
25,0.010520541040459647,0.9857218402961396,0.9858539143244356
26,0.010611536020005587,0.9904812268640931,0.9907315955272639
27,0.007614909904853751,0.985193019566367,0.9852631943076967
28,0.008899226830496142,0.9867794817556849,0.9868402476172599
29,0.007707208126666956,0.985193019566367,0.985256644324832
30,0.007236388096595571,0.9952406134320465,0.9952974882051605
31,0.007206842438802899,0.9862506610259122,0.9863443707831586
32,0.005044983550857675,0.9862506610259122,0.9863443707831586
33,0.004734529816438832,0.9910100475938657,0.9914335038959826
34,0.006173407592626366,0.9910100475938657,0.9912655980089841
35,0.0049667649735541395,0.9867794817556849,0.9873096192710012
36,0.0045795503177699474,0.9915388683236382,0.9917806721036925
37,0.004194113474416857,0.9910100475938657,0.9914335038959826
38,0.004535765397789267,0.9910100475938657,0.9914335038959826
39,0.003531910301365618,0.9862506610259122,0.9866210150863396
40,0.0038838496519504892,0.9957694341618192,0.9959672400487914
41,0.00366966345878609,0.9867794817556849,0.986859444877867
42,0.0035139034224509185,0.9899524061343205,0.9904036348404077
43,0.003283862065145513,0.9957694341618192,0.9959672400487914
44,0.003981177557628447,0.9957694341618192,0.9959672400487914
45,0.00370938196790424,0.9814912744579588,0.982052132805104
46,0.0032418127198858807,0.9957694341618192,0.9958815825111957
47,0.0031138807619330087,0.9957694341618192,0.9959672400487914
48,0.002816352599984384,0.9957694341618192,0.995694782756472
49,0.003060949144346523,0.9957694341618192,0.9959672400487914
50,0.002083563628718063,0.9957694341618192,0.9959672400487914
1,0.8227833655973276,0.9397144368059228,0.9401241522841823
2,0.26429691396653654,0.9767318878900053,0.976898774949831
3,0.09786108197644353,0.9862506610259122,0.986245296954347
4,0.06055120342721542,0.9735589635113696,0.9730941232935252
5,0.04580199962326636,0.9793759915388683,0.9795690188686053
6,0.03900379836326465,0.9894235854045479,0.9893375999731235
7,0.03335795477110272,0.985193019566367,0.9851863234407328
1,0.7551653976986805,0.9524061343204654,0.9503957471522467
2,0.26780871060987316,0.973030142781597,0.9730230773934537
3,0.10034590041885773,0.9857218402961396,0.9859967999673883
4,0.060771775568525,0.9709148598625066,0.9708934512723173
5,0.04335876898529629,0.9857218402961396,0.9858561351758646
6,0.03736110400098065,0.9783183500793231,0.9782222786188475
7,0.03224799644900486,0.9783183500793231,0.9785958177868517
8,0.02832013162318617,0.9809624537281861,0.9809608064221428
9,0.02440009458300968,0.9873083024854574,0.9871698585531704
10,0.021949396684455374,0.9867794817556849,0.9868940758630753
11,0.02211248201938967,0.9825489159175039,0.9827964588261621
12,0.019330727303167806,0.9857218402961396,0.9858539143244356
13,0.017141661465284414,0.9825489159175039,0.9827964588261621
14,0.016626697804701204,0.9899524061343205,0.9901171532169958
15,0.014131450182952298,0.9857218402961396,0.9858539143244356
16,0.014064677884452976,0.9809624537281861,0.9809608064221428
17,0.013118244033151616,0.9857218402961396,0.9858539143244356
18,0.013720859413345655,0.9809624537281861,0.9809021846818711
19,0.010792986808810382,0.9857218402961396,0.9858705586033748
20,0.010623179118847475,0.9809624537281861,0.9809021846818711
21,0.011005657784019907,0.9809624537281861,0.9809021846818711
22,0.008594398035202176,0.9899524061343205,0.9901171532169958
23,0.009046812938468065,0.9857218402961396,0.9858539143244356
24,0.00879462913357808,0.9904812268640931,0.9907315955272639
25,0.006677099191292655,0.9857218402961396,0.9858705586033748
26,0.006326637971700014,0.9814912744579588,0.981408662470083
27,0.008372095031275725,0.9857218402961396,0.9858705586033748
28,0.007079412041833469,0.9809624537281861,0.9813914952185835
29,0.0055367618701226695,0.9857218402961396,0.9858705586033748
30,0.00519272090770149,0.9857218402961396,0.9858705586033748
31,0.005196908756624907,0.9841353781068218,0.9843680283637107
32,0.005406911135748184,0.9820200951877314,0.9820509009374431
33,0.004366957852762425,0.9910100475938657,0.9912466678074924
34,0.0049101643197839925,0.9862506610259122,0.9863856308836034
35,0.0040972679720531835,0.9862506610259122,0.9867756149748012
36,0.0035127596555200096,0.9862506610259122,0.9867756149748012
37,0.004090923323383322,0.9862506610259122,0.9863856308836034
38,0.004135940124930736,0.9910100475938657,0.9912466678074924
39,0.004190932891894287,0.9814912744579588,0.9819145780509121
40,0.0030977585812312705,0.9862506610259122,0.9867756149748012
41,0.002710074157609294,0.9862506610259122,0.9863856308836034
42,0.003206152881369538,0.9814912744579588,0.9819145780509121
43,0.0031218672892525017,0.9915388683236382,0.9917806721036925
44,0.002808022645234208,0.9910100475938657,0.9912466678074924
45,0.002627843740726045,0.9862506610259122,0.9863856308836034
46,0.00249283649463905,0.9862506610259122,0.9863856308836034
47,0.0026471877099538688,0.9814912744579588,0.9819145780509121
48,0.002062337029177191,0.9814912744579588,0.9819145780509121
49,0.0016396824648836628,0.9910100475938657,0.9912466678074924
50,0.0024161281977042866,0.9862506610259122,0.9863856308836034
1,0.743180192510287,0.9492332099418297,0.9486057109385092
2,0.24957278604308764,0.9687995769434162,0.9691916227887241
3,0.09046621111532052,0.9862506610259122,0.9864257324843839
4,0.05963465394762655,0.9857218402961396,0.9856661213991406
5,0.04377676997799426,0.985193019566367,0.9851134117668832
6,0.034833670432368916,0.985193019566367,0.9851134117668832
7,0.030895116853062062,0.9883659439450027,0.9882051630395813
8,0.025876697660423817,0.98783712321523,0.9880527859096679
9,0.021473694908587884,0.98783712321523,0.9877032004469283
10,0.02142478361648197,0.9883659439450027,0.9882051630395813
11,0.017468072996707634,0.9925965097831835,0.9925889197260611
12,0.01683654185811368,0.9883659439450027,0.9882051630395813
13,0.013666218544046083,0.9888947646747752,0.9890672850855811
14,0.012891094010944168,0.9931253305129562,0.9930992294841602
15,0.012374726668349467,0.9957694341618192,0.9958126165022716
16,0.010259858294060299,0.9910100475938657,0.9912655980089841
17,0.009261457176956658,0.9915388683236382,0.9917806721036925
18,0.00837486016699889,0.9910100475938657,0.9912655980089841
19,0.008991852673740747,0.9888947646747752,0.9890672850855811
20,0.006930306206825965,0.9915388683236382,0.9917806721036925
21,0.005890978839355133,0.9915388683236382,0.9917806721036925
22,0.006335334718945281,0.9910100475938657,0.9912655980089841
23,0.00567349874851061,0.9910100475938657,0.9912655980089841
24,0.005559713661690087,0.9910100475938657,0.9912655980089841
25,0.0051390605450918276,0.9915388683236382,0.9917806721036925
26,0.00493426135663564,0.9867794817556849,0.9873096192710012
27,0.007326104183060428,0.9915388683236382,0.9917806721036925
28,0.0050741797451822395,0.9915388683236382,0.9917806721036925
29,0.003977562059250582,0.9915388683236382,0.9917806721036925
30,0.004720394371349054,0.9915388683236382,0.9917806721036925
31,0.0037154929672154444,0.9957694341618192,0.9959672400487914
32,0.003798342088945598,0.9915388683236382,0.9917806721036925
33,0.0034524119120518055,0.9915388683236382,0.9917806721036925
34,0.0038547984272736357,0.9910100475938657,0.9912764151669097
35,0.0033217700545598444,0.9904812268640931,0.9907103479347185
36,0.0028755113701239075,0.9862506610259122,0.9867865346241926
37,0.0024704089907754676,0.9957694341618192,0.9959672400487914
38,0.0024572440413370106,0.9915388683236382,0.9917806721036925
39,0.0023707361228055865,0.9915388683236382,0.9917806721036925
40,0.0025477179500740022,0.9915388683236382,0.9917806721036925
41,0.0025738799823254036,0.9910100475938657,0.9914335038959826
42,0.0020612580186328464,0.9957694341618192,0.9959672400487914
43,0.0026821759463685644,0.9957694341618192,0.9959672400487914
44,0.0019541194378446865,0.9915388683236382,0.9917806721036925
45,0.002370864819192017,0.9957694341618192,0.9959672400487914
46,0.0025026525529149996,0.9915388683236382,0.9917806721036925
47,0.0020640833463403396,0.9952406134320465,0.9954521659540829
48,0.001990085379414571,0.9957694341618192,0.9959672400487914
49,0.0022155965697796395,0.9957694341618192,0.9959672400487914
50,0.0023079592371262453,0.9957694341618192,0.9959672400487914
1,0.8099748365581035,0.9391856160761501,0.9384673344021068
2,0.25752795095245046,0.9772607086197779,0.9777152537459776
3,0.09596944850559036,0.9841353781068218,0.984099679225367
4,0.06624990483590712,0.98783712321523,0.9877032004469283
5,0.04854579241015017,0.9830777366472766,0.9827970109690488
6,0.043095793553317586,0.9783183500793231,0.9780262058182315
7,0.039051490746593726,0.9830777366472766,0.9827970109690488
8,0.03382661995089924,0.9830777366472766,0.9827970109690488
9,0.0314998044554765,0.9857218402961396,0.9855257069478557
10,0.027993985158003245,0.985193019566367,0.9849926966183192
11,0.027034864832336705,0.9899524061343205,0.989885804520612
12,0.02371232659284336,0.985193019566367,0.9849340748780475
13,0.020905293494773408,0.985193019566367,0.9849926966183192
14,0.01892703926966836,0.994711792702274,0.9947634857234403
15,0.01753554611932486,0.9899524061343205,0.989885804520612
16,0.01824338091983615,0.9899524061343205,0.989885804520612
17,0.01433521365164779,0.9952406134320465,0.9952974882051605
18,0.013864619936600016,0.994711792702274,0.9947634857234403
19,0.012457893167156725,0.9904812268640931,0.9908155515827867
20,0.010326785878957405,0.9952406134320465,0.9952974882051605
21,0.011361144115799107,0.9952406134320465,0.9952974882051605
22,0.009572625290214394,0.9904812268640931,0.9908155515827867
23,0.008682790626092658,0.9904812268640931,0.9908155515827867
24,0.00725226724743455,0.9952406134320465,0.9952974882051605
25,0.007367727583623491,0.9952406134320465,0.9952974882051605
26,0.006116239227703772,0.9862506610259122,0.9864775292494128
27,0.0063495338250262046,0.9957694341618192,0.9958126165022716
28,0.006264525816271392,0.9957694341618192,0.9958126165022716
29,0.006252539341124551,0.9957694341618192,0.9958126165022716
30,0.004954128103709082,0.9910100475938657,0.9913388074319253
31,0.00519918220374772,0.9957694341618192,0.9958126165022716
32,0.0049356679074602046,1.0,1.0
33,0.004641466266863669,0.9936541512427287,0.9939108735338399
34,0.00378407053964717,0.9862506610259122,0.9868568338913674
35,0.004286191622619905,0.9904812268640931,0.9908155515827867
36,0.0036763713319184414,0.9904812268640931,0.9908155515827867
37,0.0035897482335955524,0.9873083024854574,0.9875589830116037
38,0.004099436570346976,0.9910100475938657,0.9913388074319253
39,0.004271942098760822,0.9957694341618192,0.9958126165022716
40,0.003658100426061234,0.9952406134320465,0.9952786122060715
41,0.0025221214600120827,0.9904812268640931,0.990804803135725
42,0.003411217339914098,0.9857218402961396,0.9859437662118361
43,0.0032251636319900476,0.9904812268640931,0.990804803135725
44,0.003331971561904841,0.9857218402961396,0.9863228295951674
45,0.002931605203654423,0.9904812268640931,0.990804803135725
46,0.0025719994875544215,0.9862506610259122,0.9868568338913674
47,0.0026325295223068677,0.9910100475938657,0.9913388074319253
48,0.002286326877147076,0.98783712321523,0.9882178500057536
49,0.0024512424743685793,0.9910100475938657,0.9913388074319253
50,0.0023773799817233036,0.9904812268640931,0.990804803135725
1,0.8127798138062159,0.9719725013220518,0.970879644487165
2,0.2613697613651554,0.9746166049709148,0.9742265416153933
3,0.10047161800786852,0.9788471708090957,0.9788269448886645
4,0.06541853609805305,0.9820200951877314,0.9820799831547872
5,0.05125114615385731,0.9767318878900053,0.9768998636216207
6,0.04059628454580282,0.9735589635113696,0.9731404255535693
7,0.03576839432120323,0.9814912744579588,0.9815180884927212
8,0.03109082846126209,0.985193019566367,0.9849926966183192
9,0.025526622781762855,0.9846641988365944,0.98474373843764
10,0.024103561871064206,0.9777895293495505,0.9776859614410375
11,0.01927340204361826,0.994711792702274,0.9947634857234403
12,0.02038064997914868,0.985193019566367,0.9849926966183192
13,0.016103706610156223,0.9904812268640931,0.9907315955272639
14,0.01323565762237801,0.9952406134320465,0.9952974882051605
15,0.013164701852365396,0.9957694341618192,0.9958126165022716
16,0.010995441617075509,0.9910100475938657,0.9909260202616544
17,0.01082735922265177,0.9952406134320465,0.9952974882051605
18,0.010521860718727112,0.9910100475938657,0.9909260202616544
19,0.008529527510884994,0.9952406134320465,0.9952974882051605
20,0.008289155898091849,0.9957694341618192,0.9958126165022716
21,0.007911797699634918,0.9957694341618192,0.9958126165022716
22,0.007157885731527737,0.9952406134320465,0.9952974882051605
23,0.007166420323871232,0.9957694341618192,0.9958126165022716
24,0.005608879328647163,0.9957694341618192,0.9958126165022716
25,0.005979793834800754,0.9957694341618192,0.9958126165022716
26,0.006430982186332888,0.9867794817556849,0.9868940758630753
27,0.005637864689924754,0.9957694341618192,0.9958126165022716
28,0.005190872068148261,0.9957694341618192,0.9958126165022716
29,0.004924997357399358,0.9910100475938657,0.9909260202616544
30,0.005669518446181124,0.9899524061343205,0.9902603015085211
31,0.0054786123601176465,0.9941829719725013,0.9942349174654075
32,0.004379771626869721,0.9952406134320465,0.9952786122060715
33,0.004154962756947498,0.9915388683236382,0.9917806721036925
34,0.0034112479145793867,0.9867794817556849,0.9873096192710012
35,0.003327296724455664,0.9915388683236382,0.9917806721036925
36,0.003377794518552643,0.9915388683236382,0.9917806721036925
37,0.003513670686079422,0.9915388683236382,0.9916724278613841
38,0.004072384932733257,0.9915388683236382,0.9916724278613841
39,0.003327963974516024,0.9915388683236382,0.9916724278613841
40,0.0029070867710591602,0.9915388683236382,0.9917806721036925
41,0.0028443834796053123,0.9857218402961396,0.9861244151796155
42,0.002607780059527916,0.9899524061343205,0.9900888641831906
43,0.002585566769557772,0.994711792702274,0.9947500424052419
44,0.0025023160973069026,0.9915388683236382,0.9917806721036925
45,0.0025367645084285566,0.9915388683236382,0.9916724278613841
46,0.002391661359555049,0.9915388683236382,0.9916724278613841
47,0.002687804526964707,1.0,1.0
48,0.0020263954807887784,0.9915388683236382,0.9917806721036925
49,0.001937755943981756,0.9915388683236382,0.9916724278613841
50,0.0017168890945079814,0.9915388683236382,0.9916724278613841
1,0.7806941221157709,0.952934955050238,0.9512732602758486
2,0.2538239875684182,0.9714436805922793,0.9710627827544605
3,0.10601668951412042,0.985193019566367,0.9850351728497759
4,0.062413409780710936,0.9740877842411423,0.97405872185135
5,0.046465012960446375,0.9714436805922793,0.9712276117235581
6,0.03821784301816175,0.9788471708090957,0.9786042443610438
7,0.03240154343967636,0.9793759915388683,0.9791085012978266
8,0.027595944601731995,0.9793759915388683,0.9791085012978266
9,0.025945080164431904,0.9788471708090957,0.9785756773920438
10,0.02346490582548237,0.9788471708090957,0.9785756773920438
11,0.02069206658944798,0.9751454257006875,0.975017196108536
12,0.017456498569032797,0.9751454257006875,0.975017196108536
13,0.017322421458084138,0.9830777366472766,0.9831379683569939
14,0.01593628898515211,0.9830777366472766,0.9831379683569939
15,0.014245665513638718,0.98783712321523,0.9880231745245983
16,0.012385718572768383,0.9830777366472766,0.9830523926726134
17,0.013649685010896064,0.9857218402961396,0.986141491176748
18,0.013263414438309458,0.9809624537281861,0.9813748509396442
19,0.012278711787075736,0.9867794817556849,0.9871189952558143
20,0.011689115049569713,0.9830777366472766,0.983302693211166
21,0.009279695782752242,0.9899524061343205,0.9901773720301541
22,0.00815501640579896,0.9910100475938657,0.9912466678074924
23,0.008269668044522404,0.9910100475938657,0.9912466678074924
24,0.007922041049071899,0.9910100475938657,0.9912466678074924
25,0.007169796471231772,0.9915388683236382,0.9917806721036925
26,0.006071626409247983,0.9862506610259122,0.9863603921126475
27,0.005703299162123585,0.9915388683236382,0.9917806721036925
28,0.006015095647405057,0.9904812268640931,0.9907103479347185
29,0.005499871729698498,0.9867794817556849,0.9873096192710012
30,0.005053523119568126,0.9867794817556849,0.9873096192710012
31,0.005831959429197013,0.9910100475938657,0.9912466678074924
32,0.0054921833680418785,0.9915388683236382,0.9917806721036925
33,0.004423172471676177,0.9910100475938657,0.9912466678074924
34,0.004111320207739482,0.9857218402961396,0.986231284549927
35,0.0042286645044805485,0.9857218402961396,0.9861295680071365
36,0.004406742208569388,0.9867794817556849,0.9871626460791496
37,0.0039634498423159435,0.9899524061343205,0.9902551526631918
38,0.003934816990804393,0.9915388683236382,0.9917806721036925
39,0.003110803387486764,0.9867794817556849,0.9873096192710012
40,0.0036118501870078036,0.9915388683236382,0.9916463578092879
41,0.0037239839078150303,0.9915388683236382,0.9917806721036925
42,0.004173642952616016,0.9899524061343205,0.9902551526631918
43,0.00417233256152637,0.9894235854045479,0.9897181759643031
44,0.0038427258267984144,0.9915388683236382,0.9917806721036925
45,0.002879234127321979,0.9915388683236382,0.9917806721036925
46,0.0026311334247778482,0.9915388683236382,0.9917806721036925
47,0.0023465483201531847,0.9915388683236382,0.9917806721036925
48,0.0027072677142011043,0.9915388683236382,0.9917806721036925
49,0.0029440696683256345,0.9867794817556849,0.9873096192710012
50,0.002624745048196928,0.9910100475938657,0.9912466678074924
1,2.0303763298193616,0.11634056054997356,0.0728712941133033
2,1.9816188832124075,0.16922263352723427,0.09666240257487643
3,1.9449365584055582,0.1718667371760973,0.10155830485313774
4,1.9064658685525258,0.2014806980433633,0.13529852699520276
5,1.8660320854187011,0.2316234796404019,0.18471017309594714
6,1.830370653072993,0.31094658910629297,0.2829640355846683
7,1.7952425682544708,0.36065573770491804,0.35767801805512384
8,1.7590649608771007,0.4690639873083025,0.487247962270089
9,1.725847605864207,0.5351665785298784,0.5444464466093005
10,1.690372604529063,0.5891062929666843,0.5971048146580158
11,1.6476234483718872,0.6546800634584876,0.6683979504939549
12,1.6039567963282266,0.7186673717609731,0.7222125124713761
13,1.5578701829910278,0.7191961924907456,0.7202403364698285
14,1.5165911908944447,0.7382337387625595,0.7358330547628309
15,1.4710661705334982,0.7535695399259651,0.7504810121953538
16,1.423707222143809,0.7678476996298255,0.7652204010847832
17,1.3674113806088766,0.7985193019566367,0.7979920808783149
18,1.319772593577703,0.8001057641459545,0.8000235369613626
19,1.2713124080499014,0.8318350079323109,0.831413901789915
20,1.2237640432516734,0.8376520359598096,0.8383030254786995
21,1.1861027348041535,0.8323638286620836,0.835818372447313
22,1.144068757692973,0.8588048651507139,0.8621051623969651
23,1.108029123743375,0.8704389212057113,0.8729859164434913
24,1.0704246842861176,0.8873611845584347,0.8892911073623464
25,1.03106418410937,0.8794288736118456,0.8806892858455356
26,0.9952567984660466,0.9016393442622951,0.9028585171844874
27,0.9630143342415491,0.8931782125859333,0.895624620712607
28,0.9297298677762349,0.8958223162347964,0.8979378988403084
29,0.8981415659189225,0.8989952406134321,0.899778397720743
30,0.8694069741169611,0.9079851930195664,0.9092379360572433
31,0.8406726245085399,0.9090428344791116,0.9106975614781475
32,0.8128807487090429,0.9095716552088842,0.9115998647118714
33,0.792266443570455,0.9175039661554732,0.9191146706465083
34,0.772579444249471,0.9143310417768377,0.9159264630561356
35,0.7480646685759227,0.9222633527234267,0.9233918148574405
36,0.7272304769357045,0.9243786356425172,0.9257247080885932
37,0.7068492124478022,0.9270227392913802,0.9285095084703555
38,0.6876365077495575,0.9222633527234267,0.9239275204781378
39,0.6723805772264798,0.9090428344791116,0.9105415081596009
40,0.6525673107306162,0.9227921734531994,0.9245832311908784
41,0.6355299560228983,0.9132734003172924,0.9155184191584304
42,0.6242746729652087,0.9180327868852459,0.9205313689308092
43,0.6128363795081775,0.9175039661554732,0.9203409615141421
44,0.5938745700319608,0.928609201480698,0.9301736460172384
45,0.5787963292002678,0.9264939185616076,0.9278775644673175
46,0.5660068715612093,0.9227921734531994,0.9250997294795954
47,0.5516659404834111,0.9275515600211528,0.9295689032225517
48,0.5398222561677297,0.9291380222104707,0.9311690653340655
49,0.531803046365579,0.9344262295081968,0.9362770479706594
50,0.5282467809319497,0.9418297197250132,0.9434792286032011
1,0.8131649595002334,0.9375991538868323,0.9363912541249303
2,0.2714850943535566,0.9793759915388683,0.9795927398298998
3,0.09704327205816905,0.9814912744579588,0.981751576482789
4,0.06262609275057912,0.9820200951877314,0.9822491480694041
5,0.048150198364940784,0.9804336329984136,0.9804779696880699
6,0.04045729777077213,0.9751454257006875,0.9751110540377109
7,0.0364043589339902,0.9793759915388683,0.9792249773864274
8,0.031237196683650836,0.98783712321523,0.9880872078391219
9,0.029344557555547605,0.9809624537281861,0.9811946953024538
10,0.024574792185255014,0.9814912744579588,0.9819687779756299
11,0.027989071906389048,0.9762030671602326,0.9759711882462673
12,0.023164719298947603,0.9804336329984136,0.9802887170870115
13,0.023924151649698615,0.9767318878900053,0.9768323866187644
14,0.019042105692011924,0.9941829719725013,0.9941498589658015
15,0.01859801889086763,0.9857218402961396,0.9858539143244356
16,0.017985330943095807,0.9904812268640931,0.9907315955272639
17,0.014102726079096708,0.9857218402961396,0.9858539143244356
18,0.013511093253813063,0.985193019566367,0.9849926966183192
19,0.01254138459955963,0.9936541512427287,0.9938723073658384
20,0.01352881934173638,0.9762030671602326,0.9764186558520006
21,0.010857189379797395,0.9904812268640931,0.9907315955272639
22,0.01025992018102746,0.985193019566367,0.9857185727897935
23,0.008748077024550488,0.9904812268640931,0.9907315955272639
24,0.008967138650477864,0.9857218402961396,0.9858539143244356
25,0.008462009213641673,0.985193019566367,0.9855754065120869
26,0.007895358995786713,0.9904812268640931,0.9907315955272639
27,0.005952207993735404,0.9904812268640931,0.9907315955272639
28,0.0068998728209408,0.9862506610259122,0.9867043480951806
29,0.0049024986154108776,0.9941829719725013,0.9944063750208472
30,0.004560937581312222,0.9957694341618192,0.9959672400487914
31,0.005303807859503043,0.9915388683236382,0.9917806721036925
32,0.004500013157327582,0.9952406134320465,0.9954521659540829
33,0.004299677726473116,0.9904812268640931,0.9907315955272639
34,0.003943995406977289,0.9910100475938657,0.9914335038959826
35,0.003500115995836192,0.9957694341618192,0.9959672400487914
36,0.003446465891538537,0.9952406134320465,0.9954331648000846
37,0.0030524525379102365,0.9957694341618192,0.9959672400487914
38,0.0029012917987711264,0.9957694341618192,0.9959672400487914
39,0.004359845775785895,0.9957694341618192,0.9959672400487914
40,0.004363820799577904,0.9915388683236382,0.9917806721036925
41,0.002816603854347098,0.9915388683236382,0.9917806721036925
42,0.0034821146629352975,0.9867794817556849,0.9873096192710012
43,0.0026536997394820596,0.9904812268640931,0.9909186490767878
44,0.002730490878020646,0.9957694341618192,0.9959672400487914
45,0.002935802741412772,0.9957694341618192,0.9959672400487914
46,0.0022983832649454902,0.9957694341618192,0.9959672400487914
47,0.002763833735395262,0.9904812268640931,0.9908994286472758
48,0.002502644243844164,0.9910100475938657,0.9914335038959826
49,0.0019573935058603336,0.9957694341618192,0.9959672400487914
50,0.0028282151227176657,0.9957694341618192,0.9959672400487914
1,2.030614558060964,0.18773135906927552,0.16458553290459602
2,1.9713306045532226,0.21998942358540455,0.19463874135342651
3,1.9179357445240022,0.3051295610787943,0.2644521608784126
4,1.8671978000799816,0.37757800105764144,0.33635489702728666
1,0.8130927148958047,0.9687995769434162,0.9686342586224089
2,0.24519449081271888,0.9836065573770492,0.9840255467934338
3,0.10309075990691781,0.9894235854045479,0.9894650416269134
4,0.0682231344965597,0.98783712321523,0.9877733626290653
5,0.056311810249462725,0.9846641988365944,0.984800487825379
6,0.045253693715979655,0.9888947646747752,0.9890652713541612
7,0.0421949615306221,0.9857218402961396,0.9857309989184364
8,0.036327930797512335,0.9941829719725013,0.9941498589658015
9,0.033059084524478144,0.985193019566367,0.9849926966183192
10,0.0304519518938226,0.985193019566367,0.9849926966183192
11,0.024313508140621706,0.994711792702274,0.9947634857234403
12,0.02638037146922822,0.9809624537281861,0.9809608064221428
13,0.02157447992862823,0.994711792702274,0.9947634857234403
14,0.0193211279824997,0.9899524061343205,0.9901171532169958
15,0.018350970872367423,0.9989423585404548,0.9989507982686618
16,0.013616418679594062,0.994711792702274,0.9947634857234403
17,0.013809086867646935,0.9952406134320465,0.9952974882051605
18,0.01292310747288866,0.9910100475938657,0.9912655980089841
19,0.012185160078515764,0.9994711792702274,0.9994848717028889
20,0.010752527937002014,0.9994711792702274,0.9994848717028889
21,0.009813642441198074,0.9915388683236382,0.9917806721036925
22,0.007686692426505033,0.994711792702274,0.9947634857234403
23,0.0076121649320703,0.9957694341618192,0.9958126165022716
24,0.00802977118388905,0.9957694341618192,0.9958126165022716
25,0.008621884329574338,0.9915388683236382,0.9917806721036925
26,0.006167573580411651,0.9915388683236382,0.9917806721036925
27,0.007478647960087983,0.9957694341618192,0.9958126165022716
28,0.006798273638026634,0.9952406134320465,0.9954521659540829
29,0.005527876400398478,0.9957694341618192,0.9959672400487914
30,0.0045629192621466546,0.9957694341618192,0.9959672400487914
31,0.0049060812673027004,0.9957694341618192,0.9959672400487914
32,0.004354106092165845,0.9957694341618192,0.9959672400487914
33,0.003965177525630376,0.9957694341618192,0.9959672400487914
34,0.004532074735470815,0.9910100475938657,0.9913243119328757
35,0.0042036939950776285,0.9957694341618192,0.9959672400487914
36,0.0041954017007083165,0.9952406134320465,0.995464344709802
37,0.003600953027586608,0.9957694341618192,0.9958589958064831
38,0.0037807275658512177,0.9915388683236382,0.9916724278613841
39,0.0032718830109903746,0.9957694341618192,0.9959672400487914
40,0.003117819527736477,1.0,1.0
41,0.003778347510233289,0.9957694341618192,0.9959672400487914
42,0.003269083708025088,0.9957694341618192,0.9959672400487914
43,0.0028244869323195113,0.9957694341618192,0.9959672400487914
44,0.0028109132676763693,0.9957694341618192,0.9958589958064831
45,0.002681500993057853,0.9957694341618192,0.9958589958064831
46,0.002618713060680117,0.9910100475938657,0.9913468986375885
47,0.0024759089049378722,0.9957694341618192,0.9958589958064831
48,0.0024585328708053565,0.9957694341618192,0.9958589958064831
49,0.003230316539945003,0.9957694341618192,0.9959672400487914
50,0.007705146242794096,0.9957694341618192,0.9959672400487914
1,2.0039193872610728,0.15864621893178213,0.15589796366449912
2,1.9471170135339102,0.2162876784769963,0.19699016121124072
3,1.8911959580580393,0.30248545742993127,0.29014120036977714
4,1.8372267878055573,0.3812797461660497,0.36347441673001063
5,1.7873717419306436,0.42781597038603913,0.4165204186165159
6,1.737093521753947,0.5066102591221576,0.4934819783702401
7,1.6862698284784954,0.5468006345848757,0.5445944828237141
8,1.6417188322544098,0.5605499735589635,0.5610502457653007
9,1.5909037168820699,0.6144896879957694,0.6127950304790014
10,1.5447820774714152,0.624537281861449,0.6222615408549613
11,1.495761947631836,0.6456901110523533,0.6442818187082399
12,1.4535834964116414,0.7033315705975675,0.703161626187695
13,1.4109882668654123,0.6816499206768906,0.6825511072724157
14,1.369940527677536,0.7028027498677948,0.7043082367811101
15,1.330101629892985,0.7228979375991539,0.7243958027143665
16,1.2972835059960683,0.7472236911686938,0.7520971125784394
17,1.258774046897888,0.7747223691168694,0.7771141508966306
18,1.2230217401186625,0.7831835007932311,0.7862496997077392
19,1.1868445575237274,0.8043363299841354,0.8047899964059904
20,1.1519893858830135,0.8318350079323109,0.8343689789072114
21,1.1177800333499908,0.8429402432575357,0.8447666509394287
22,1.089492866396904,0.8598625066102591,0.8606496035714809
23,1.0621298998594284,0.8387096774193549,0.8405048709311133
24,1.037162300546964,0.8820729772607087,0.8828344562467831
25,1.0116555241743723,0.8746694870438921,0.8768771723426229
26,0.9838293045759201,0.8693812797461661,0.8718395284429994
27,0.9623346479733785,0.8704389212057113,0.8733426080697194
28,0.937843427658081,0.861448968799577,0.8637576156758604
29,0.915907115538915,0.9021681649920676,0.9048984458054521
30,0.8882404613494873,0.9180327868852459,0.919086964952002
31,0.865218210419019,0.9101004759386568,0.9109739608548006
32,0.845333878993988,0.9101004759386568,0.9118255652691103
33,0.827962822318077,0.9159175039661555,0.9174735715682706
34,0.8023198813199997,0.9169751454257007,0.9177680844792487
35,0.7812232744693756,0.9185616076150185,0.9206688345811644
36,0.7594569041331609,0.9254362771020624,0.92634261405984
37,0.7389386425415675,0.9391856160761501,0.9408113937628778
38,0.7205549067258835,0.9249074563722898,0.9264798318619791
39,0.7038480557998021,0.9386567953463776,0.9400883115771492
40,0.6822449521223704,0.9312533051295611,0.9329419703644716
41,0.6666171462337176,0.9360126916975146,0.9368840015113891
42,0.6513438060879707,0.9460602855631941,0.9476934775047864
43,0.6384620120127996,0.9333685880486515,0.9357232284371234
44,0.6228866615891456,0.9312533051295611,0.9335141549476526
45,0.6111983205874761,0.9391856160761501,0.9410095606505438
46,0.6005851585666339,0.9344262295081968,0.9354567267239087
47,0.5872990089654923,0.9264939185616076,0.927502359249406
48,0.5741556499401729,0.9397144368059228,0.9413682273795612
49,0.5625546127557755,0.9576943416181914,0.9585220261959579
50,0.5497965870300928,0.9428873611845584,0.9441072036941198
1,0.8469540691872438,0.9619249074563723,0.9622214645202332
2,0.2733601167798042,0.9804336329984136,0.9806601604257683
3,0.10444450500731667,0.9873083024854574,0.9872700703897765
4,0.06541695983459551,0.9719725013220518,0.9716965367487985
5,0.05117721892117212,0.9767318878900053,0.9769495162572257
6,0.039284562224832675,0.9846641988365944,0.9846912299688974
7,0.038477182849310336,0.9783183500793231,0.9785226607600601
8,0.03201631114197274,0.985193019566367,0.9855286660117482
9,0.02959022161861261,0.9862506610259122,0.9861190821830413
10,0.023809160578530282,0.9793759915388683,0.9795690188686053
11,0.02646286919208554,0.9820200951877314,0.9820863764342356
12,0.019593184342375024,0.9820200951877314,0.9823044555292556
13,0.018031547636104126,0.985193019566367,0.9850778572106885
14,0.014716364013923643,0.9888947646747752,0.9890490287160665
15,0.0155421630339697,0.9777895293495505,0.9776859614410375
16,0.01370216318386762,0.985193019566367,0.9852976636970071
17,0.011300562198739499,0.9899524061343205,0.9901171532169958
18,0.01064624974426503,0.9952406134320465,0.9954331648000846
19,0.00808345795434434,0.9910100475938657,0.9912466678074924
20,0.008266278374455094,0.9910100475938657,0.9912466678074924
21,0.007024045848617486,0.9910100475938657,0.9912466678074924
22,0.006804040577359653,0.9957694341618192,0.9959672400487914
23,0.006170702625143652,0.9952406134320465,0.9954444030219891
24,0.0061478223896119745,0.9867794817556849,0.9868940758630753
25,0.00536602895357646,0.9957694341618192,0.9959672400487914
26,0.005877474379036964,0.9957694341618192,0.9959672400487914
27,0.005310801548475865,1.0,1.0
28,0.0050044556054247855,0.9952406134320465,0.995464344709802
29,0.005037003938390019,0.9957694341618192,0.9959672400487914
30,0.00442010520559658,0.9957694341618192,0.9959672400487914
31,0.004254569437228686,0.9957694341618192,0.9959672400487914
32,0.003954776325263083,0.9957694341618192,0.9959672400487914
33,0.004294067925826918,0.9957694341618192,0.9959672400487914
34,0.004179428546485724,0.9957694341618192,0.9959672400487914
35,0.0035008117791827924,0.9910100475938657,0.9914335038959826
36,0.003381066404496475,0.9957694341618192,0.9958589958064831
37,0.0035676222693776555,1.0,1.0
38,0.003352607938577421,0.9910100475938657,0.9914335038959826
39,0.0027366467074898537,0.9957694341618192,0.9958661603359938
40,0.002515579679105334,0.9957694341618192,0.9959672400487914
41,0.0023994133406085895,0.9957694341618192,0.9959672400487914
42,0.002238985739944231,0.9957694341618192,0.9959672400487914
43,0.002481088147930374,0.9910100475938657,0.9914335038959826
44,0.0026784600243748478,0.9862506610259122,0.9868964659034346
45,0.0020680009995461056,0.9957694341618192,0.9959672400487914
46,0.0022582934563979504,0.9957694341618192,0.9959672400487914
47,0.0021573972578092554,0.9957694341618192,0.9959672400487914
48,0.0035279059234744636,0.9957694341618192,0.9959672400487914
49,0.002411411567397105,0.9957694341618192,0.9959672400487914
50,0.002363808562173896,0.9910100475938657,0.9913243119328757
1,1.9414260705312094,0.16710735060814383,0.08773575861490314
2,1.900197892189026,0.18032786885245902,0.12377491707228407
3,1.8603922466437022,0.2596509783183501,0.21233583813049114
4,1.8219500509897868,0.30354309888947645,0.2390500049423345
5,1.7839305245876311,0.34584875727128506,0.299910036072699
6,1.7552720634142558,0.461660497091486,0.43198873534799936
7,1.718103518486023,0.5177154944473823,0.48838951610794645
8,1.6813190766175587,0.5774722369116869,0.5488092294885026
9,1.644972269932429,0.5885774722369117,0.5609635959671135
10,1.6080933825174968,0.624537281861449,0.5958750075079947
11,1.5719891019662222,0.641988365943945,0.6288003307040217
12,1.539886735280355,0.6943416181914331,0.6874311096310465
13,1.5092903645833333,0.7139079851930196,0.7093358984187329
14,1.4689758431911468,0.736118455843469,0.7350531421513077
15,1.4293396774927776,0.7641459545214172,0.7597733346785248
16,1.3980130243301392,0.7905869910100476,0.7888206022694598
17,1.3630119955539703,0.7747223691168694,0.7719551123174145
18,1.320781783660253,0.7932310946589106,0.7891066810978975
19,1.2767042617003124,0.8291909042834479,0.8278661913923863
20,1.2431240765253704,0.8175568482284505,0.817896293086024
21,1.2115505224466323,0.8228450555261766,0.8251226817106839
22,1.179815177321434,0.8360655737704918,0.8364930670082417
23,1.1564656021197637,0.8508725542041248,0.8500368335100471
24,1.126325692931811,0.8365943945002644,0.8355063372956327
25,1.1044659358263016,0.8249603384452671,0.8249339417372703
26,1.0853910330931347,0.8339502908514014,0.8373070610424767
27,1.0600109440088272,0.8360655737704918,0.8352363979621386
28,1.026150849064191,0.8757271285034374,0.8754844228200641
29,1.0069357361396154,0.8757271285034374,0.8752960330710241
30,0.9815558131535848,0.8593336858804865,0.8574879390076013
31,0.9589888070027034,0.8704389212057113,0.8709506773954827
32,0.9307288285096487,0.8767847699629826,0.876459074794674
33,0.9109419856468837,0.866737176097303,0.8662865752216299
34,0.8862710471947988,0.8810153358011634,0.8788267437758469
35,0.8645942588647206,0.8677948175568482,0.8678119547652153
36,0.8457639018694559,0.8751983077736647,0.8750116363648114
37,0.8179573595523835,0.8873611845584347,0.8870932695286823
38,0.8088717981179555,0.9032258064516129,0.9041075933911326
39,0.7863388236363729,0.9138022210470651,0.914145514735725
40,0.773714707493782,0.9196192490745637,0.920164359478257
41,0.7579549918572108,0.9095716552088842,0.9100388937716879
42,0.744686798453331,0.9116869381279746,0.910900954810969
43,0.7291697080930074,0.9053410893707033,0.906047842511693
44,0.7122489674886068,0.9169751454257007,0.9177539259076675
45,0.7053552761673927,0.9132734003172924,0.9139166267634894
46,0.6855694165825844,0.9063987308302486,0.9067866676858338
47,0.6714253558715184,0.9085140137493389,0.9094607349434168
48,0.6634461857875188,0.9159175039661555,0.916863628832623
49,0.6559808042645454,0.9127445795875199,0.91406899643789
50,0.6400447512666384,0.9212057112638815,0.9228528881172987
1,0.7693316382169724,0.9693283976731888,0.9684042950188931
2,0.25299693827827774,0.973030142781597,0.973128386612428
3,0.09690316097189983,0.9836065573770492,0.9838555744004734
4,0.06388548945697646,0.9883659439450027,0.9885314653067879
5,0.04864740646754702,0.9841353781068218,0.9837827076852422
6,0.03895799821863572,0.9846641988365944,0.984800487825379
7,0.03489468219146753,0.9799048122686409,0.9801365239801809
8,0.029873247416689994,0.9894235854045479,0.9896127468180571
9,0.02632306538405828,0.98783712321523,0.9879985051999433
10,0.0213752306617486,0.9941829719725013,0.9941498589658015
11,0.02013696497461448,0.9941829719725013,0.9941498589658015
12,0.01644978665591528,0.994711792702274,0.994918092519856
13,0.01607012888804699,0.9936541512427287,0.9939108735338399
14,0.01224257068010047,0.994711792702274,0.994918092519856
15,0.014081100165494718,0.9904812268640931,0.9906510428804781
16,0.011787867852835915,0.994711792702274,0.9948968449273107
17,0.010823212760539415,0.9952406134320465,0.9952786122060715
18,0.010423956804734189,0.9941829719725013,0.9943857678338912
19,0.009092138316094255,0.9862506610259122,0.9867865346241926
20,0.008373814819109005,0.9957694341618192,0.9959672400487914
21,0.007314819288051997,0.9915388683236382,0.9917806721036925
22,0.008691953771485714,0.9915388683236382,0.9917806721036925
23,0.00628185708783955,0.9941829719725013,0.9943661338680015
24,0.006732106938191767,0.9915388683236382,0.9917806721036925
25,0.006128009819173409,0.9867794817556849,0.9873096192710012
26,0.005885349622112699,0.9915388683236382,0.9917806721036925
27,0.004636532767035533,0.9915388683236382,0.9917806721036925
28,0.004942644448844172,0.9867794817556849,0.9872004273078944
29,0.005426850188475024,0.9915388683236382,0.9916724278613841
30,0.004133783134626962,0.9952406134320465,0.9954119190220191
31,0.004113627086868897,0.9957694341618192,0.9958589958064831
32,0.004107425552065252,0.9867794817556849,0.9872004273078944
33,0.0030875785949077304,0.9867794817556849,0.9872004273078944
34,0.0035972979474172464,0.9867794817556849,0.9872004273078944
35,0.0039546901576007565,0.9910100475938657,0.9911649461869193
36,0.0037941269661920765,0.9910100475938657,0.9912655980089841
37,0.0036271257441694614,0.9910100475938657,0.9913243119328757
38,0.002903583737061126,0.9957694341618192,0.9958589958064831
39,0.002935870514193084,0.9957694341618192,0.9958589958064831
40,0.003688591146856197,0.9957694341618192,0.9958589958064831
41,0.002787391608823479,0.994711792702274,0.9948132048732472
42,0.0031800706266949417,0.9957694341618192,0.9958661603359938
43,0.0032150494219725565,0.9915388683236382,0.9917806721036925
44,0.002413373271689731,0.9957694341618192,0.9958589958064831
45,0.002474285196440178,0.9910100475938657,0.9913243119328757
46,0.0021777753207425123,0.9957694341618192,0.9959672400487914
47,0.001802234743615069,0.9957694341618192,0.9959672400487914
48,0.002232332875573775,0.9910100475938657,0.9913243119328757
49,0.0018859579148799337,0.9910100475938657,0.9913243119328757
50,0.0023334110303888642,0.9957694341618192,0.9958589958064831
1,1.9128044251600902,0.2374405076679006,0.17397222787135844
2,1.8798361627260844,0.2993125330512956,0.22988002391313497
3,1.8438299910227458,0.33209941829719725,0.2777511704136541
4,1.8101203556855519,0.3749338974087784,0.319644537287422
5,1.7760814754168193,0.405076679005817,0.3671787113222412
6,1.7450886046886445,0.48281332628239026,0.4507085677325139
7,1.7142306808630625,0.4420941300898995,0.40062628393851
8,1.680410863161087,0.5066102591221576,0.46999825684373153
9,1.6460176491737366,0.5282919090428345,0.4970409689480792
10,1.611907410621643,0.514013749338974,0.47727663035965634
11,1.581248210668564,0.5552617662612375,0.5237093643409585
12,1.553506574233373,0.5721840296139609,0.5356601925223645
13,1.5260089715321858,0.6049709148598625,0.5788635558460367
14,1.4999686880906422,0.5917503966155473,0.5725149644581075
15,1.4750889519850412,0.6478053939714437,0.6309666228535444
16,1.4436415739854176,0.6710735060814383,0.6559596280149625
17,1.4161762642860412,0.6927551560021152,0.6819418141486373
18,1.3866324067115783,0.6837652035959809,0.6590985304916069
19,1.361390195687612,0.6589106292966684,0.6397229974522053
20,1.3397120463848113,0.6842940243257536,0.6720165026509161
21,1.3050521417458851,0.7197250132205183,0.7087292245506408
22,1.2860690395037333,0.7244843997884717,0.722932056164539
23,1.255680016676585,0.7567424643046008,0.7478904730908525
24,1.2269332524140675,0.7535695399259651,0.7454267361269261
25,1.2025364553928375,0.7567424643046008,0.7510011256610056
26,1.1736213479439417,0.7461660497091486,0.7435703145652377
27,1.144583668311437,0.7895293495505024,0.79184072301074
28,1.123446670571963,0.7757800105764145,0.7766606480860602
29,1.100987656712532,0.8133262823902697,0.812963070067921
30,1.0747504762808482,0.8381808566895822,0.837791265834022
31,1.0569016683101653,0.8397673188789001,0.842934411837202
32,1.0285322554906209,0.8286620835536753,0.8324586817411854
33,1.0048897927999496,0.8434690639873083,0.8454402379348763
34,0.9878339044253032,0.8508725542041248,0.8534485404020608
35,0.9691008899609248,0.861448968799577,0.8626862911285716
36,0.9460782559712728,0.8598625066102591,0.860233182828431
37,0.9258027323087057,0.8471708090957165,0.8501745709162183
38,0.9089803238709767,0.8566895822316235,0.8603139143560625
39,0.8870460601647695,0.8609201480698043,0.8644614342745568
40,0.8694504819313685,0.8730830248545743,0.8756002684002233
41,0.8559438214699427,0.8783712321523004,0.8798674878424411
42,0.8363198804855346,0.8751983077736647,0.8776220893153599
43,0.8210764960447947,0.8730830248545743,0.8753887047709833
44,0.8093792897462845,0.8720253833950291,0.8744932199157505
45,0.7910637511809667,0.8942358540454786,0.8958548045706314
46,0.7779114031791687,0.9169751454257007,0.91841179143839
47,0.7624563918511073,0.8989952406134321,0.9007390598879039
48,0.7474267522493998,0.9005817028027499,0.9015583652883473
49,0.7278812058766683,0.9122157588577472,0.9130568086576994
50,0.718092782398065,0.8942358540454786,0.8969996532753698
1,0.7874319229523341,0.9402432575356954,0.9386444193824042
2,0.2521283623824517,0.9629825489159175,0.9627254941376198
3,0.08969525459222495,0.9820200951877314,0.9819109918566636
4,0.060177868499110145,0.9645690111052353,0.9641899597467993
5,0.04751652762759477,0.9687995769434162,0.9688062232568321
6,0.0409632659315442,0.9682707562136436,0.9682317802410159
7,0.03701631598329792,0.967741935483871,0.9677340962773514
8,0.03241390271461569,0.9772607086197779,0.9772128896136404
9,0.02912526573636569,0.9809624537281861,0.9807765030535024
10,0.02626992613154774,0.9767318878900053,0.9767395967061895
11,0.024312940929085015,0.9762030671602326,0.9758504406858276
12,0.022514562890476857,0.973030142781597,0.9727932476430372
13,0.02037646916268083,0.9762030671602326,0.9759762850929182
14,0.01684352562141915,0.9799048122686409,0.979844506261396
15,0.015384867118749146,0.985193019566367,0.985246272484046
16,0.0141035956365522,0.9814912744579588,0.9814355841231686
17,0.012964065190947924,0.9857218402961396,0.9858705586033748
18,0.011390091163339094,0.9904812268640931,0.9907315955272639
19,0.010537202564883046,0.9862506610259122,0.9864043198264717
20,0.009312956551051077,0.9952406134320465,0.9954521659540829
21,0.00886154195604225,0.9899524061343205,0.9901171532169958
22,0.007094389200404597,0.9910100475938657,0.9912655980089841
23,0.007750806203694083,0.9910100475938657,0.9914229388113576
24,0.007238796456270696,0.9910100475938657,0.9914229388113576
25,0.005875863682304043,0.9957694341618192,0.9959672400487914
26,0.005591353257817294,0.9910100475938657,0.9914229388113576
27,0.00489598015434846,0.9957694341618192,0.9959672400487914
28,0.00492621878812012,0.9957694341618192,0.9959672400487914
29,0.0053759189188713205,0.9867794817556849,0.9872383523913807
30,0.005088401371128081,0.9910100475938657,0.9914229388113576
31,0.004275129322486464,0.9910100475938657,0.9914229388113576
32,0.004643063904877636,0.9814912744579588,0.9821091461035546
33,0.004130201248869222,0.9862506610259122,0.9866385547563402
34,0.004434902759239776,0.9957694341618192,0.9959672400487914
35,0.0044864864941337144,0.9910100475938657,0.9914229388113576
36,0.0035038507139931122,0.9910100475938657,0.9914229388113576
37,0.0036169131408678367,0.9867794817556849,0.9872383523913807
38,0.0030680773089504024,0.9862506610259122,0.9866385547563402
39,0.0034481893732542326,0.9910100475938657,0.9914229388113576
40,0.004122599984184489,0.9857218402961396,0.9860833227606642
41,0.0030675482872660116,0.9862506610259122,0.9866385547563402
42,0.003183090771102191,0.9910100475938657,0.9914229388113576
43,0.0031704732378420885,0.9825489159175039,0.9832952309383207
44,0.0029696707291683804,0.9862506610259122,0.9866385547563402
45,0.0025995456088276116,0.9910100475938657,0.9914229388113576
46,0.002749096364665699,0.9862506610259122,0.9867921782588315
47,0.0028670268967349935,0.9910100475938657,0.9914229388113576
48,0.0027258959773219732,0.9894235854045479,0.9899194988761704
49,0.0021376054498250595,0.9894235854045479,0.9899194988761704
50,0.0019593861834679652,0.9910100475938657,0.9914229388113576
1,2.0825476916631063,0.11634056054997356,0.050027111184971065
2,2.067050504684448,0.10946589106292967,0.0413588644661376
3,2.0508994595209757,0.1047065044949762,0.041719632255025674
4,2.0323752796649934,0.12162876784769963,0.05284428032031866
5,2.02175115386645,0.13326282390269698,0.058454815320650756
6,2.0138920692602795,0.14383923849814914,0.06776732949066351
7,2.004369307756424,0.14119513484928609,0.070517304546323
8,1.9964902257919313,0.13855103120042306,0.058569779195019725
9,1.9897988311449686,0.1348492860920148,0.0542437419210371
10,1.9789404793580374,0.1348492860920148,0.06280659454082337
11,1.9698265473047891,0.15177154944473822,0.09774699397475217
12,1.965233145157496,0.1491274457958752,0.0926480904745904
13,1.9497477408250172,0.18297197250132205,0.13587857123959715
14,1.93632124265035,0.1861448968799577,0.1488766256793576
15,1.9226943508783976,0.2242199894235854,0.1834399983604671
16,1.912437885204951,0.2310946589106293,0.19083671619625053
17,1.9008638842900594,0.2459016393442623,0.21204846371756872
18,1.8962346867720286,0.2321523003701745,0.19292875854241348
19,1.8822335318724315,0.2384981491274458,0.1929105235003959
20,1.8742856880029042,0.27815970386039135,0.22447589559449727
21,1.869843351840973,0.2675832892649392,0.23118497812414937
22,1.8688993906974793,0.26229508196721313,0.2187237683259607
23,1.8547727672259013,0.26017979904812266,0.2334780944897375
24,1.8507127646605175,0.2596509783183501,0.2243011025669899
25,1.8347092429796854,0.29296668429402434,0.26398335268253187
26,1.8271467685699463,0.3336858804865151,0.31006443246124876
27,1.821884175936381,0.3178212585933369,0.3120024042981412
28,1.818192556699117,0.3426758328926494,0.32881221260607063
29,1.8127691181500754,0.37176097303014277,0.35882318813859077
30,1.8017633883158366,0.37176097303014277,0.3575894766300042
31,1.7922007028261822,0.38445267054468535,0.36391705501566746
32,1.7843816614151,0.4463246959280804,0.4231040978010299
33,1.7762481172879536,0.43733474352194607,0.41653559538479534
34,1.7722294108072916,0.4267583289264939,0.40419248495868726
35,1.7656209083398182,0.4309888947646748,0.4048944943196874
36,1.7562936075528464,0.43521946060285566,0.40696322791272194
37,1.7512205449740093,0.4251718667371761,0.39714734077503266
38,1.7414353390534718,0.4526705446853517,0.43767053970182246
39,1.7290416065851848,0.4769962982548916,0.45385471336755245
40,1.7154952740669251,0.5018508725542041,0.47810218039734487
41,1.7092924201488495,0.5272342675832893,0.4993968561601651
42,1.7021058630943298,0.5335801163405606,0.4946008118951705
43,1.692809960047404,0.5224748810153358,0.4800261423771946
44,1.6862135414282482,0.518244315177155,0.47739147641745155
45,1.67710453748703,0.5642517186673718,0.527234301550015
46,1.6718013842900594,0.5547329455314648,0.5148351143381349
47,1.662622071901957,0.5499735589635114,0.5202789255804243
48,1.655651217699051,0.49709148598625064,0.45622947379057194
49,1.6435587724049887,0.5335801163405606,0.4886598921583701
50,1.6340833858648935,0.5193019566367002,0.4802101382211359
1,0.8077255661288897,0.9545214172395557,0.9534466157232272
2,0.2473353847116232,0.9767318878900053,0.9769092792318801
3,0.0980264929588884,0.9746166049709148,0.9749078442067303
4,0.07471953625169893,0.9746166049709148,0.9746460194095429
5,0.05731349378979454,0.985193019566367,0.9851863234407328
6,0.05164908653513218,0.985193019566367,0.9848741258347343
7,0.04154833204423388,0.9746166049709148,0.9744533976068939
8,0.04034732246616234,0.9793759915388683,0.978773123720214
9,0.03165856111872321,0.9793759915388683,0.9794413143265904
10,0.03618121887790039,0.9772607086197779,0.9769541968420727
11,0.027070382975507526,0.9862506610259122,0.9861893897347619
12,0.029877474533665616,0.9777895293495505,0.9770066483452637
13,0.02410427618965817,0.9841353781068218,0.9840903741017326
14,0.028908319618785754,0.9799048122686409,0.9794379740130978
15,0.02132056365100046,0.9830777366472766,0.9830525006812467
16,0.026412641141020383,0.9725013220518244,0.9713196431779441
17,0.01614241954967535,0.9846641988365944,0.9846046921038807
18,0.01714501345374932,0.9894235854045479,0.9893318392853823
19,0.015081137617041046,0.9888947646747752,0.9887411592445059
20,0.015716367981319004,0.994711792702274,0.9947634857234403
21,0.013128062446776311,0.9894235854045479,0.9892950845038732
22,0.013729099316309052,0.9894235854045479,0.9892950845038732
23,0.012100845201833485,0.9883659439450027,0.9886489408650067
24,0.01029486017456899,0.994711792702274,0.9947634857234403
25,0.010520541040459647,0.9857218402961396,0.9858539143244356
26,0.010611536020005587,0.9904812268640931,0.9907315955272639
27,0.007614909904853751,0.985193019566367,0.9852631943076967
28,0.008899226830496142,0.9867794817556849,0.9868402476172599
29,0.007707208126666956,0.985193019566367,0.985256644324832
30,0.007236388096595571,0.9952406134320465,0.9952974882051605
31,0.007206842438802899,0.9862506610259122,0.9863443707831586
32,0.005044983550857675,0.9862506610259122,0.9863443707831586
33,0.004734529816438832,0.9910100475938657,0.9914335038959826
34,0.006173407592626366,0.9910100475938657,0.9912655980089841
35,0.0049667649735541395,0.9867794817556849,0.9873096192710012
36,0.0045795503177699474,0.9915388683236382,0.9917806721036925
37,0.004194113474416857,0.9910100475938657,0.9914335038959826
38,0.004535765397789267,0.9910100475938657,0.9914335038959826
39,0.003531910301365618,0.9862506610259122,0.9866210150863396
40,0.0038838496519504892,0.9957694341618192,0.9959672400487914
41,0.00366966345878609,0.9867794817556849,0.986859444877867
42,0.0035139034224509185,0.9899524061343205,0.9904036348404077
43,0.003283862065145513,0.9957694341618192,0.9959672400487914
44,0.003981177557628447,0.9957694341618192,0.9959672400487914
45,0.00370938196790424,0.9814912744579588,0.982052132805104
46,0.0032418127198858807,0.9957694341618192,0.9958815825111957
47,0.0031138807619330087,0.9957694341618192,0.9959672400487914
48,0.002816352599984384,0.9957694341618192,0.995694782756472
49,0.003060949144346523,0.9957694341618192,0.9959672400487914
50,0.002083563628718063,0.9957694341618192,0.9959672400487914
1,1.9380490883191426,0.16023268112109995,0.1367493374876177
2,1.908323390086492,0.19196192490745637,0.16145292864999078
3,1.875011445681254,0.2083553675304072,0.1825961091651544
4,1.8408408816655477,0.27181385510312006,0.23521527358931701
5,1.8103376432259877,0.29085140137493387,0.2623152966405681
6,1.7793006237347921,0.2993125330512956,0.2380910917636003
7,1.7511192464828491,0.36118455843469066,0.32616812726314465
8,1.7163509333133697,0.37757800105764144,0.3491764730406344
9,1.6849458968639375,0.4093072448439979,0.38605518513971065
10,1.6600174514452617,0.45637228979375993,0.44347639385678617
11,1.6297870775063832,0.5097831835007932,0.4977897584591435
12,1.5991810675462086,0.5526176626123744,0.554639887437424
13,1.5737397519747416,0.5510312004230565,0.5569852726373853
14,1.5450091230869294,0.5674246430460074,0.5816465466633846
15,1.5158851289749145,0.6255949233209942,0.6299013170883798
16,1.4939468518892924,0.6049709148598625,0.6141707750710894
17,1.4720138875643412,0.6234796404019037,0.6261866915218864
18,1.4457835233211518,0.6599682707562137,0.66279592258451
19,1.4253554765383403,0.6515071390798519,0.6552711378084396
20,1.4055172300338745,0.6811210999471179,0.6887820708592816
21,1.378013768196106,0.6874669487043892,0.6961490238708696
22,1.35915673494339,0.6953992596509783,0.7048140263478538
23,1.3401288437843322,0.6996298254891592,0.7083302923798386
24,1.3126585721969604,0.7477525118984664,0.7579056151791164
25,1.2924800328413646,0.7265996827075621,0.7317652899105658
26,1.2743104457855225,0.7440507667900582,0.7444443489609824
27,1.2538559313615163,0.7472236911686938,0.7485026669735424
28,1.239800653855006,0.7567424643046008,0.7560937436449028
29,1.2144142127037048,0.7831835007932311,0.7847873582867774
30,1.196633734703064,0.7821258593336858,0.7836478424910868
31,1.1778802214066189,0.8006345848757271,0.806927630889761
32,1.1652951117356618,0.812797461660497,0.8180253643360516
33,1.146635774374008,0.8032786885245902,0.8037962456577661
34,1.1295991603533426,0.8175568482284505,0.8185479331960694
35,1.1106858491897582,0.8302485457429931,0.8312566363079598
36,1.095202813545863,0.8233738762559493,0.8260694557310784
37,1.0820513033866883,0.8566895822316235,0.8588331505972772
38,1.0598100344340007,0.881544156530936,0.8822848318835133
39,1.041589323480924,0.8725542041248017,0.8746196565201684
40,1.017682707309723,0.9037546271813856,0.9051565489737686
41,0.9947325285275778,0.8799576943416182,0.8818551259532289
42,0.9749506628513336,0.8989952406134321,0.9007961656989352
43,0.9580052592357,0.9116869381279746,0.9130015158306835
44,0.937739602526029,0.9048122686409307,0.9061943229761008
45,0.9136044313510259,0.9127445795875199,0.9137368998515399
46,0.8922651630640029,0.9132734003172924,0.9142558308008165
47,0.8723155025641124,0.9058699101004759,0.9072608175241818
48,0.8564577188094457,0.9164463246959281,0.9176970995455803
49,0.8342203640937805,0.9338974087784241,0.9353163771634058
50,0.8202556105454762,0.9217345319936542,0.9229325107208519
1,0.8442063804467519,0.9561078794288737,0.9549987605323539
2,0.27131515531490247,0.9661554732945531,0.9663228567215041
3,0.09931054529423515,0.9825489159175039,0.9825907925683772
4,0.06085800491583844,0.9836065573770492,0.9834285754296397
5,0.04333247536017249,0.9809624537281861,0.9811778737345402
6,0.03772057613513122,0.9836065573770492,0.9834285754296397
7,0.03192398266478752,0.9941829719725013,0.9941498589658015
8,0.030210587879798065,0.9820200951877314,0.9820863764342356
9,0.024472022169890504,0.9862506610259122,0.9865535397771338
10,0.02323354204146502,0.9941829719725013,0.9941498589658015
11,0.019988983992952854,0.9915388683236382,0.9918597157455162
12,0.018837122580735013,0.9941829719725013,0.9941498589658015
13,0.016250693067365016,0.994711792702274,0.994918092519856
14,0.015530762862181292,0.985193019566367,0.9853048942243177
15,0.014840273177057195,0.9899524061343205,0.9901171532169958
16,0.012671691043069587,0.9899524061343205,0.9901171532169958
17,0.010754358006330829,0.9931253305129562,0.9933573397034697
18,0.010716434995410964,0.9910100475938657,0.9909260202616544
19,0.00991268301004311,0.9957694341618192,0.9959672400487914
20,0.00801203943391253,0.9957694341618192,0.9959672400487914
21,0.007711098634948333,0.9968270756213644,0.9967943724759428
22,0.00747341656058173,0.9925965097831835,0.9929147075707802
23,0.007282641378211944,1.0,1.0
24,0.006102568884768213,0.9962982548915917,0.9964562777873301
25,0.005766657729836879,1.0,1.0
26,0.005260168640040017,0.9957694341618192,0.9959672400487914
27,0.005361873767687939,0.9957694341618192,0.9959672400487914
28,0.004996356202900643,0.9957694341618192,0.9959672400487914
29,0.0035617555194767192,0.9957694341618192,0.9959672400487914
30,0.00403651353684836,0.9957694341618192,0.9959672400487914
31,0.0038217663848384596,0.9957694341618192,0.9959672400487914
32,0.0035361332985242673,0.9957694341618192,0.9959672400487914
33,0.00432699151628185,0.9957694341618192,0.9959672400487914
34,0.0035379672144093396,0.9957694341618192,0.9959672400487914
35,0.004182294104199779,0.9957694341618192,0.9959672400487914
36,0.0038250000677120016,1.0,1.0
37,0.003947834882177024,0.9957694341618192,0.9959672400487914
38,0.002560863637991133,0.9957694341618192,0.9959672400487914
39,0.0030275888132988865,0.9957694341618192,0.9959672400487914
40,0.0027818372507075156,0.9957694341618192,0.9959672400487914
41,0.0026797171792713927,0.9957694341618192,0.9959672400487914
42,0.002508833370714759,0.9941829719725013,0.9943654937486944
43,0.0030134158254319725,0.9984135378106822,0.998391381916451
44,0.0024874118621179757,0.994711792702274,0.9949197995521937
45,0.0024940024173702112,0.9904812268640931,0.9908994286472758
46,0.0022245344459952323,0.9957694341618192,0.9959672400487914
47,0.0025738218003243676,0.9915388683236382,0.9917806721036925
48,0.0021019144734358026,0.9957694341618192,0.9959672400487914
49,0.0022515138455977044,0.9910100475938657,0.9914335038959826
50,0.0022054206743632675,0.9957694341618192,0.9959672400487914
1,2.030174388488134,0.1560021152829191,0.07420601327424511
2,1.9631294922033946,0.18138551031200423,0.09826010791365737
3,1.903406849304835,0.21417239555790588,0.15613130592575164
4,1.8522513806819916,0.29349550502379695,0.24301580755048033
5,1.8045478896299998,0.3680592279217345,0.33251793165772836
6,1.7520017234484355,0.4907456372289794,0.4488870362271688
7,1.705131326119105,0.5425700687466949,0.5151089010679771
8,1.6574371393521627,0.6657852987837123,0.646629980229167
9,1.614785250822703,0.7213114754098361,0.7141511078834135
10,1.5728453171253205,0.742993125330513,0.7386523577633114
11,1.5298968036969502,0.7461660497091486,0.7387655441154626
12,1.489717747370402,0.7181385510312004,0.708662673297545
13,1.4470646679401398,0.7292437863564252,0.7229136373617847
14,1.4058856268723805,0.7673188789000529,0.7673098547046348
15,1.363743558327357,0.8175568482284505,0.8190132586981046
16,1.315822730064392,0.8392384981491274,0.8412325995633579
17,1.2800275810559592,0.8508725542041248,0.8544321523113123
18,1.2399536697069804,0.8662083553675304,0.8697287680801217
19,1.19945055047671,0.854574299312533,0.857266119779716
20,1.1663672478993734,0.884188260179799,0.8851256909979753
21,1.1259438627958298,0.849286092014807,0.8520058075562783
22,1.0941299285491308,0.8397673188789001,0.8435333791980517
23,1.0534851948420207,0.8609201480698043,0.865701820237834
24,1.022721982995669,0.8931782125859333,0.8959382443897802
25,0.984668087164561,0.9037546271813856,0.9063337252261945
26,0.9505132275819779,0.9048122686409307,0.9058523604578689
27,0.9232815444469452,0.8974087784241143,0.8985720155618342
28,0.89128338376681,0.9085140137493389,0.9092100697505215
29,0.8651530935366949,0.8852459016393442,0.8876783598785583
30,0.8448411945501964,0.9042834479111581,0.906316189915677
31,0.8182138621807098,0.896351136964569,0.8971193151978907
32,0.7942462605237961,0.9127445795875199,0.9148522956953341
33,0.7745104370514552,0.9413008989952406,0.9431098166371312
34,0.7474548306067784,0.9201480698043363,0.9215474043831019
35,0.7290787971019745,0.9428873611845584,0.9430976404536794
36,0.7088866663972536,0.9222633527234267,0.9219689352622514
37,0.6952337213357289,0.9291380222104707,0.9284257731083853
38,0.6801739516854286,0.940772078265468,0.9414630815894878
39,0.6635561048984527,0.9254362771020624,0.9251532984628064
40,0.6479567680756251,0.9518773135906927,0.9524852871763538
41,0.6288964468240738,0.9566367001586462,0.9570634355840755
42,0.6185203668475151,0.9561078794288737,0.9562493725474218
43,0.6038794754942258,0.9656266525647805,0.9660137044925874
44,0.5885743191838264,0.9561078794288737,0.956450851085731
45,0.571090638935566,0.960867265996827,0.9612131534225131
46,0.5625690956910451,0.9524061343204654,0.9531662740446653
47,0.5538968888918558,0.9561078794288737,0.9565859239115363
48,0.5387690203388532,0.9561078794288737,0.9566602227023122
49,0.5277062769730886,0.9561078794288737,0.9565859239115363
50,0.5233081259330113,0.955579058699101,0.9561735893185512
1,0.7773975887894631,0.9497620306716024,0.9481271317021301
2,0.24129330828785897,0.9746166049709148,0.9749127582149606
1,0.8015385738015175,0.9127445795875199,0.9078561414274979
2,0.3262594399104516,0.9328397673188789,0.9306337139935879
3,0.12639568126449982,0.9672131147540983,0.9668882027074107
4,0.07100370394997299,0.9746166049709148,0.9744685363001696
5,0.04849671414898087,0.9788471708090957,0.9785775048508415
6,0.04032062948991855,0.9888947646747752,0.9889532155044004
7,0.03349978189139317,0.9899524061343205,0.9900434774135005
8,0.028825104005324342,0.985193019566367,0.9849926966183192
9,0.02704219026568656,0.9873083024854574,0.9873271295293102
10,0.023770476129914946,0.9952406134320465,0.9952974882051605
11,0.021721319808081414,0.9830777366472766,0.9827433952017391
12,0.019049444815609603,0.9952406134320465,0.9952974882051605
13,0.018112784129334612,0.9920676890534109,0.9920486762811398
14,0.01720768853245924,0.9962982548915917,0.9962850105888609
15,0.014303425088486013,0.9952406134320465,0.9954538728817639
16,0.012824520224239678,0.9910100475938657,0.9913394601293222
17,0.013715629656605112,0.9867794817556849,0.9870759980567284
18,0.01255061928978345,0.9925965097831835,0.9926880174512736
19,0.0110531376201349,0.9883659439450027,0.9885242258984549
20,0.009473767814051825,0.9867794817556849,0.9868940758630753
21,0.008210587340581697,0.9915388683236382,0.9917806721036925
22,0.007996893274345591,0.9915388683236382,0.9917806721036925
23,0.008715613154151166,0.9915388683236382,0.9917806721036925
24,0.006723871717792159,0.9867794817556849,0.9873096192710012
25,0.008472056574731445,0.9915388683236382,0.9917806721036925
26,0.006942213478323538,0.9957694341618192,0.9959672400487914
27,0.005598476085190971,0.9910100475938657,0.9914335038959826
28,0.006353014591732062,0.9915388683236382,0.9917806721036925
29,0.00488678982956723,0.9915388683236382,0.9917806721036925
30,0.006390331203971679,0.9957694341618192,0.9959672400487914
31,0.005339127633875857,0.9957694341618192,0.9959672400487914
32,0.004251710419193842,0.9910100475938657,0.9914335038959826
33,0.0035008852043635365,0.9904812268640931,0.9908994286472758
34,0.003631274612028695,0.9957694341618192,0.9959672400487914
35,0.0036762060636101523,0.9915388683236382,0.9917806721036925
36,0.0038055098359473048,0.9957694341618192,0.9959672400487914
37,0.0035905828826556293,0.9957694341618192,0.9959672400487914
38,0.003167099102259575,0.9957694341618192,0.9959672400487914
39,0.00451254192996809,0.9957694341618192,0.9959672400487914
40,0.0043114723923887745,0.9957694341618192,0.9959672400487914
41,0.0034625477834439758,0.9957694341618192,0.9959672400487914
42,0.0037159167633702356,0.9910100475938657,0.9914335038959826
43,0.0030806555732124253,0.9957694341618192,0.9959672400487914
44,0.0025584432352237247,0.9957694341618192,0.9959672400487914
45,0.002743205767304365,0.9957694341618192,0.9959672400487914
46,0.002111630573563161,0.9957694341618192,0.9959672400487914
47,0.0028624236753967123,0.9910100475938657,0.9914335038959826
48,0.0032693014391649436,0.9957694341618192,0.9959672400487914
49,0.0036672843300038947,0.9957694341618192,0.9959672400487914
50,0.0033119850688429625,0.9910100475938657,0.991157537935669
1,1.948617808818817,0.2088841882601798,0.13414462939603938
2,1.9139802575111389,0.22845055526176627,0.1551417967523723
3,1.8843835628032684,0.23426758328926495,0.1532884340204535
4,1.8479253542423248,0.29085140137493387,0.21555232656371295
5,1.808264447848002,0.3051295610787943,0.24962041226337142
6,1.7685681974887848,0.3379164463246959,0.2766375978123775
7,1.7284316090742746,0.35219460602855635,0.311742213849682
8,1.6968609567483266,0.3966155473294553,0.3788925005255734
9,1.6683804682890575,0.46536224219989425,0.45653902335076013
10,1.6420427564779918,0.5118984664198837,0.5087258858521483
11,1.617947305838267,0.5129561078794289,0.5100865635591739
12,1.5912466470400493,0.5457429931253305,0.5424265556167694
13,1.565470332702001,0.6054997355896351,0.6095078859942069
14,1.5438576674461364,0.6150185087255421,0.6152133158395533
15,1.5248039213816325,0.6536224219989424,0.6546801115749241
16,1.4998508890469868,0.7059756742464305,0.7092821931055692
17,1.4778679962952932,0.6805922792173453,0.6857075625100519
18,1.4516653815905254,0.7049180327868853,0.7085744772581846
19,1.427512943347295,0.7340031729243787,0.736160427041841
20,1.3975018445650738,0.790058170280275,0.7899633323680902
21,1.3761276205380757,0.7942887361184559,0.7959023502343762
22,1.354757162729899,0.7604442094130089,0.763837883046149
23,1.3316985551516216,0.7741935483870968,0.7777730715038119
24,1.3118720750013988,0.763088313061872,0.7638656606933009
25,1.2879425688584645,0.7890005288207298,0.7887222671344867
26,1.2551031625270843,0.819672131147541,0.8178981293140863
27,1.2263046018282573,0.854574299312533,0.8557529579952999
28,1.197436997493108,0.85193019566367,0.8525986651615051
29,1.166458603143692,0.8291909042834479,0.8322871646574477
30,1.1355886699755986,0.8254891591750396,0.8255292300379101
31,1.1052135845025381,0.8207297726070862,0.8173942437385703
32,1.078525677919388,0.8551031200423057,0.856453069902876
33,1.0604639168580372,0.8693812797461661,0.8703222373577626
34,1.0346657768885295,0.9026969857218403,0.9032904841636455
35,1.0100684024890263,0.8720253833950291,0.8721172421482837
36,0.9850186135371526,0.8799576943416182,0.8803693912357928
37,0.9651546519994736,0.8810153358011634,0.8811432899753073
38,0.9427915010849635,0.8931782125859333,0.8924240713080415
39,0.9188353554407755,0.9074563722897938,0.9085709057831396
40,0.9070818879206975,0.886832363828662,0.8871691873112908
41,0.88878220419089,0.8820729772607087,0.8835251530708008
42,0.8712583686908086,0.88841882601798,0.888992015737639
43,0.8558557697137197,0.891062929666843,0.8915005023282724
44,0.8339723368485769,0.9090428344791116,0.9087292381105786
45,0.8187057222922643,0.9085140137493389,0.9084803582707088
46,0.8030232550700506,0.9175039661554732,0.9173257844149708
47,0.7860637815793355,0.9016393442622951,0.9030357240292043
48,0.7659048545360565,0.923320994182972,0.9242347105829036
49,0.7493158958355586,0.9196192490745637,0.9210276987970344
50,0.7354735057552656,0.9016393442622951,0.9038417892503604
1,1.9834726011753083,0.21311475409836064,0.16773317459949455
2,1.9160347282886505,0.3077736647276573,0.23767308205611457
3,1.857169788281123,0.34056054997355895,0.2762704244825234
4,1.803698160648346,0.4156530936012692,0.3512921286114459
5,1.744176006714503,0.47170809095716554,0.4241304726705783
6,1.6891478951772054,0.5214172395557906,0.48102830741144836
7,1.6356700690587362,0.5848757271285034,0.5563850181068679
8,1.581901751756668,0.629825489159175,0.6158358320980002
9,1.530547456741333,0.6700158646218932,0.6591031122077575
10,1.4837434566020966,0.701216287678477,0.695782713094516
11,1.4305862053235372,0.7287149656266526,0.7250814040114538
12,1.3856235524018605,0.7757800105764145,0.7747289840604525
13,1.3454443581899007,0.7604442094130089,0.7630461612741065
14,1.3031745560963948,0.7641459545214172,0.7653341447179968
15,1.2629277944564818,0.7652035959809624,0.7643513548107234
16,1.223485319217046,0.7911158117398202,0.7920938614650306
17,1.1855780418713888,0.790058170280275,0.7888819129604209
18,1.1464759329954783,0.8096245372818615,0.8125533097668601
19,1.1083580134312312,0.8556319407720783,0.856500722229017
20,1.0688467880090078,0.8783712321523004,0.8811667267469894
21,1.0307589131593704,0.86409307244844,0.8662575066293182
22,1.001427980264028,0.8122686409307245,0.8143698130505249
23,0.970718907515208,0.8318350079323109,0.8335558359466109
24,0.9394650691747666,0.8646218931782126,0.8667833318149576
25,0.9095480517546336,0.86409307244844,0.8652843697815289
26,0.8815631447235743,0.8847170809095717,0.8855208818936832
27,0.850719446738561,0.8989952406134321,0.8995278402407866
28,0.828927053809166,0.891062929666843,0.8911778429628855
29,0.8056863071521123,0.9005817028027499,0.9020576106594328
30,0.78981553932031,0.9079851930195664,0.9085470094529186
31,0.7622994542121887,0.9159175039661555,0.9164242442196383
32,0.7452337686220805,0.9090428344791116,0.9108399822654559
33,0.7219839430848758,0.8979375991538868,0.9006396744582004
34,0.7013416874408722,0.9032258064516129,0.9044132459491425
35,0.6842570751905441,0.8995240613432046,0.9008247542664068
36,0.6608515433470408,0.9138022210470651,0.9158308464962145
37,0.6468380428353946,0.9164463246959281,0.918324349589397
38,0.6309818928440412,0.9090428344791116,0.9104071330687153
39,0.6154326036572456,0.9212057112638815,0.9217693777033632
40,0.6031998775402705,0.9365415124272871,0.9371713543968241
41,0.5888968232274056,0.9227921734531994,0.9235585405552431
42,0.5747206052144368,0.9169751454257007,0.918336993628064
43,0.5551144189635913,0.9328397673188789,0.9336311083567106
44,0.5427360413471858,0.9497620306716024,0.9500686556626425
45,0.5313665633400281,0.9360126916975146,0.9358020958726874
46,0.5236487313111623,0.9317821258593337,0.9325666517980464
47,0.5166171486179034,0.9365415124272871,0.9369687874781326
48,0.5016226747632027,0.9476467477525119,0.9479823519364059
49,0.49082897941271464,0.9365415124272871,0.9373526644560995
50,0.47851969132820765,0.9317821258593337,0.9319440556376131

